Jet Angularities in Z+jet production at the LHC

We present a phenomenological study of angularities measured on the highest transverse-momentum jet in LHC events that feature the associate production of a $Z$ boson and one or more jets. In particular, we study angularity distributions that are measured on jets with and without the SoftDrop grooming procedure. We begin our analysis exploiting state-of-the-art Monte Carlo parton shower simulations and we quantitatively assess the impact of next-to-leading order (NLO) matching and merging procedures. We then move to analytic resummation and arrive at an all-order expression that features the resummation of large logarithms at next-to-leading logarithmic accuracy (NLL) and is matched to the exact NLO result. Our predictions include the effect of soft emissions at large angles, treated as a power expansion in the jet radius, and non-global logarithms. Furthermore, matching to fixed-order is performed in such a way to ensure what is usually referred to as NLL$'$ accuracy. Our results account for realistic experimental cuts and can be easily compared to upcoming measurements of jet angularities from the LHC collaborations.

==> figures/FO_Gluon_d21-x13-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.392053e+00	2.145841e-01	2.630077e-01
-1.260000e+00	-1.190000e+00	2.226513e+00	2.014069e-01	2.471030e-01
-1.190000e+00	-1.120000e+00	2.067853e+00	1.875781e-01	2.302404e-01
-1.120000e+00	-1.050000e+00	1.917695e+00	1.741155e-01	2.136996e-01
-1.050000e+00	-9.799997e-01	1.760560e+00	1.601496e-01	1.966029e-01
-9.799994e-01	-9.099996e-01	1.604551e+00	1.467020e-01	1.802135e-01
-9.099995e-01	-8.399999e-01	1.453483e+00	1.337894e-01	1.645113e-01
-8.399999e-01	-7.700009e-01	1.299359e+00	1.198894e-01	1.474415e-01
-7.700009e-01	-7.000005e-01	1.143231e+00	1.067739e-01	1.315230e-01
-7.000005e-01	-6.299997e-01	9.894911e-01	9.313691e-02	1.148209e-01
-6.299998e-01	-5.599998e-01	8.317594e-01	7.927421e-02	9.788745e-02
-5.599998e-01	-4.899996e-01	6.674859e-01	6.472462e-02	8.008766e-02
-4.899995e-01	-4.200005e-01	4.934171e-01	4.872752e-02	6.043602e-02
-4.200004e-01	-3.499996e-01	2.955688e-01	2.993532e-02	3.723584e-02
-3.499996e-01	-2.800004e-01	6.664415e-02	6.935837e-03	8.655911e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.278668e+00	2.043916e-01	2.505285e-01
-1.260000e+00	-1.190000e+00	2.115466e+00	1.897633e-01	2.325686e-01
-1.190000e+00	-1.120000e+00	1.952190e+00	1.751083e-01	2.146406e-01
-1.120000e+00	-1.050000e+00	1.789106e+00	1.604909e-01	1.966966e-01
-1.050000e+00	-9.799997e-01	1.626358e+00	1.458722e-01	1.788069e-01
-9.799994e-01	-9.099996e-01	1.464344e+00	1.313702e-01	1.609833e-01
-9.099995e-01	-8.399999e-01	1.303401e+00	1.169138e-01	1.433074e-01
-8.399999e-01	-7.700009e-01	1.144138e+00	1.026332e-01	1.257844e-01
-7.700009e-01	-7.000005e-01	9.872359e-01	8.855700e-02	1.085363e-01
-7.000005e-01	-6.299997e-01	8.337072e-01	7.478516e-02	9.166011e-02
-6.299998e-01	-5.599998e-01	6.847834e-01	6.142507e-02	7.528652e-02
-5.599998e-01	-4.899996e-01	5.420242e-01	4.862101e-02	5.959170e-02
-4.899995e-01	-4.200005e-01	4.074511e-01	3.654949e-02	4.479511e-02
-4.200004e-01	-3.499996e-01	2.835139e-01	2.543104e-02	3.117140e-02
-3.499996e-01	-2.800004e-01	1.732173e-01	1.553783e-02	1.904383e-02
-2.800004e-01	-2.100000e-01	7.987522e-02	7.164922e-03	8.781759e-03
-2.100000e-01	-1.400000e-01	1.140722e-02	1.023248e-03	1.254134e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	5.830919e+00	6.163117e-01	8.464541e-01
-1.260000e+00	-1.190000e+00	5.729106e+00	6.264654e-01	8.596626e-01
-1.190000e+00	-1.120000e+00	5.756082e+00	6.548473e-01	8.965329e-01
-1.120000e+00	-1.050000e+00	5.531716e+00	6.445319e-01	8.828956e-01
-1.050000e+00	-9.799997e-01	5.228271e+00	6.166179e-01	8.438339e-01
-9.799994e-01	-9.099996e-01	4.936094e+00	5.906985e-01	8.074263e-01
-9.099995e-01	-8.399999e-01	4.603601e+00	5.586649e-01	7.631023e-01
-8.399999e-01	-7.700009e-01	4.228887e+00	5.193503e-01	7.090410e-01
-7.700009e-01	-7.000005e-01	3.774315e+00	4.671782e-01	6.376522e-01
-7.000005e-01	-6.299997e-01	3.333832e+00	4.169899e-01	5.687593e-01
-6.299998e-01	-5.599998e-01	2.863554e+00	3.628918e-01	4.948897e-01
-5.599998e-01	-4.899996e-01	2.356955e+00	3.003585e-01	4.086039e-01
-4.899995e-01	-4.200005e-01	1.835862e+00	2.416781e-01	3.293624e-01
-4.200004e-01	-3.499996e-01	1.208900e+00	1.638056e-01	2.226648e-01
-3.499996e-01	-2.800004e-01	5.285290e-01	8.307837e-02	1.132926e-01
-2.800004e-01	-2.100000e-01	6.962178e-02	1.259334e-02	1.727125e-02
-2.100000e-01	-1.400000e-01	3.111512e-03	5.688361e-04	7.820555e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.423420e+00	1.675527e-01	1.696995e-01
-1.260000e+00	-1.190000e+00	3.482866e+00	2.031920e-01	2.213444e-01
-1.190000e+00	-1.120000e+00	3.479621e+00	2.280417e-01	2.585312e-01
-1.120000e+00	-1.050000e+00	3.419254e+00	2.431524e-01	2.824271e-01
-1.050000e+00	-9.799997e-01	3.307175e+00	2.493665e-01	2.943985e-01
-9.799994e-01	-9.099996e-01	3.149197e+00	2.477869e-01	2.956489e-01
-9.099995e-01	-8.399999e-01	2.950854e+00	2.392475e-01	2.876122e-01
-8.399999e-01	-7.700009e-01	2.718064e+00	2.248123e-01	2.715974e-01
-7.700009e-01	-7.000005e-01	2.456687e+00	2.055127e-01	2.489296e-01
-7.000005e-01	-6.299997e-01	2.172824e+00	1.823729e-01	2.210959e-01
-6.299998e-01	-5.599998e-01	1.872510e+00	1.564424e-01	1.894833e-01
-5.599998e-01	-4.899996e-01	1.561684e+00	1.287887e-01	1.555435e-01
-4.899995e-01	-4.200005e-01	1.246198e+00	1.004797e-01	1.207298e-01
-4.200004e-01	-3.499996e-01	9.313548e-01	7.257308e-02	8.649540e-02
-3.499996e-01	-2.800004e-01	6.217864e-01	4.613777e-02	5.431393e-02
-2.800004e-01	-2.100000e-01	3.204198e-01	2.221337e-02	2.567294e-02
-2.100000e-01	-1.400000e-01	5.121096e-02	3.294941e-03	3.724421e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.144042e+00	6.152179e-01	8.330765e-01
-1.260000e+00	-1.190000e+00	6.041417e+00	6.241423e-01	8.436058e-01
-1.190000e+00	-1.120000e+00	5.872604e+00	6.214664e-01	8.392873e-01
-1.120000e+00	-1.050000e+00	5.647591e+00	6.083736e-01	8.209613e-01
-1.050000e+00	-9.799997e-01	5.368476e+00	5.866740e-01	7.909338e-01
-9.799994e-01	-9.099996e-01	5.041924e+00	5.570524e-01	7.501002e-01
-9.099995e-01	-8.399999e-01	4.675907e+00	5.204421e-01	6.998909e-01
-8.399999e-01	-7.700009e-01	4.271803e+00	4.771982e-01	6.408783e-01
-7.700009e-01	-7.000005e-01	3.834738e+00	4.293720e-01	5.756384e-01
-7.000005e-01	-6.299997e-01	3.373736e+00	3.769390e-01	5.043104e-01
-6.299998e-01	-5.599998e-01	2.889531e+00	3.212533e-01	4.287809e-01
-5.599998e-01	-4.899996e-01	2.385190e+00	2.630437e-01	3.500919e-01
-4.899995e-01	-4.200005e-01	1.863487e+00	2.027886e-01	2.690540e-01
-4.200004e-01	-3.499996e-01	1.316894e+00	1.405686e-01	1.859785e-01
-3.499996e-01	-2.800004e-01	7.443630e-01	7.655441e-02	1.013331e-01
-2.800004e-01	-2.100000e-01	3.453656e-01	3.290171e-02	4.317632e-02
-2.100000e-01	-1.400000e-01	5.470066e-02	4.808550e-03	6.206645e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d21-x13-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.974290e+00	1.501875e-01	1.777134e-01
-1.260000e+00	-1.190000e+00	1.841064e+00	1.400584e-01	1.657378e-01
-1.190000e+00	-1.120000e+00	1.706820e+00	1.301080e-01	1.540069e-01
-1.120000e+00	-1.050000e+00	1.575899e+00	1.201698e-01	1.422524e-01
-1.050000e+00	-9.799997e-01	1.443096e+00	1.102453e-01	1.305485e-01
-9.799994e-01	-9.099996e-01	1.309285e+00	1.002667e-01	1.187721e-01
-9.099995e-01	-8.399999e-01	1.177732e+00	9.044471e-02	1.071823e-01
-8.399999e-01	-7.700009e-01	1.045661e+00	8.059096e-02	9.555211e-02
-7.700009e-01	-7.000005e-01	9.134401e-01	7.067972e-02	8.385672e-02
-7.000005e-01	-6.299997e-01	7.812284e-01	6.077388e-02	7.215986e-02
-6.299998e-01	-5.599998e-01	6.478893e-01	5.075486e-02	6.032962e-02
-5.599998e-01	-4.899996e-01	5.075300e-01	4.014979e-02	4.779531e-02
-4.899995e-01	-4.200005e-01	3.642456e-01	2.920900e-02	3.483406e-02
-4.200004e-01	-3.499996e-01	2.105084e-01	1.716326e-02	2.052288e-02
-3.499996e-01	-2.800004e-01	4.612672e-02	3.828128e-03	4.588735e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.914103e+00	1.454533e-01	1.722209e-01
-1.260000e+00	-1.190000e+00	1.777021e+00	1.350753e-01	1.598880e-01
-1.190000e+00	-1.120000e+00	1.639868e+00	1.246415e-01	1.475361e-01
-1.120000e+00	-1.050000e+00	1.502875e+00	1.142292e-01	1.352191e-01
-1.050000e+00	-9.799997e-01	1.366163e+00	1.038345e-01	1.229224e-01
-9.799994e-01	-9.099996e-01	1.230061e+00	9.349201e-02	1.106742e-01
-9.099995e-01	-8.399999e-01	1.094873e+00	8.321821e-02	9.851077e-02
-8.399999e-01	-7.700009e-01	9.610878e-01	7.304457e-02	8.647183e-02
-7.700009e-01	-7.000005e-01	8.292918e-01	6.303348e-02	7.461370e-02
-7.000005e-01	-6.299997e-01	7.003194e-01	5.322345e-02	6.301623e-02
-6.299998e-01	-5.599998e-01	5.752297e-01	4.372664e-02	5.175351e-02
-5.599998e-01	-4.899996e-01	4.553058e-01	3.460469e-02	4.096694e-02
-4.899995e-01	-4.200005e-01	3.422635e-01	2.601455e-02	3.079473e-02
-4.200004e-01	-3.499996e-01	2.381556e-01	1.810135e-02	2.142810e-02
-3.499996e-01	-2.800004e-01	1.455045e-01	1.105899e-02	1.309184e-02
-2.800004e-01	-2.100000e-01	6.709622e-02	5.099739e-03	6.036971e-03
-2.100000e-01	-1.400000e-01	9.582195e-03	7.283045e-04	8.621562e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.038590e+00	5.489974e-01	7.197702e-01
-1.260000e+00	-1.190000e+00	5.913902e+00	5.558133e-01	7.283133e-01
-1.190000e+00	-1.120000e+00	5.615821e+00	5.341777e-01	6.991007e-01
-1.120000e+00	-1.050000e+00	5.351585e+00	5.167452e-01	6.753801e-01
-1.050000e+00	-9.799997e-01	4.994802e+00	4.861857e-01	6.348124e-01
-9.799994e-01	-9.099996e-01	4.731732e+00	4.738729e-01	6.190081e-01
-9.099995e-01	-8.399999e-01	4.303283e+00	4.314849e-01	5.628020e-01
-8.399999e-01	-7.700009e-01	3.945541e+00	4.028195e-01	5.252348e-01
-7.700009e-01	-7.000005e-01	3.452112e+00	3.523353e-01	4.591233e-01
-7.000005e-01	-6.299997e-01	3.042778e+00	3.160955e-01	4.119870e-01
-6.299998e-01	-5.599998e-01	2.572461e+00	2.702402e-01	3.518495e-01
-5.599998e-01	-4.899996e-01	2.076244e+00	2.216794e-01	2.886423e-01
-4.899995e-01	-4.200005e-01	1.529558e+00	1.653725e-01	2.151654e-01
-4.200004e-01	-3.499996e-01	1.000725e+00	1.143336e-01	1.487848e-01
-3.499996e-01	-2.800004e-01	3.836334e-01	5.013851e-02	6.510895e-02
-2.800004e-01	-2.100000e-01	4.210339e-02	6.368069e-03	8.251711e-03
-2.100000e-01	-1.400000e-01	1.833475e-03	2.787200e-04	3.616458e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.722261e+00	9.423106e-02	8.839768e-02
-1.260000e+00	-1.190000e+00	2.742325e+00	1.156152e-01	1.179203e-01
-1.190000e+00	-1.120000e+00	2.718159e+00	1.305273e-01	1.390683e-01
-1.120000e+00	-1.050000e+00	2.653684e+00	1.395350e-01	1.526508e-01
-1.050000e+00	-9.799997e-01	2.552747e+00	1.432174e-01	1.593994e-01
-9.799994e-01	-9.099996e-01	2.419477e+00	1.421747e-01	1.600585e-01
-9.099995e-01	-8.399999e-01	2.257890e+00	1.370023e-01	1.553960e-01
-8.399999e-01	-7.700009e-01	2.072212e+00	1.283020e-01	1.462062e-01
-7.700009e-01	-7.000005e-01	1.866650e+00	1.167123e-01	1.333042e-01
-7.000005e-01	-6.299997e-01	1.645673e+00	1.028771e-01	1.175092e-01
-6.299998e-01	-5.599998e-01	1.413705e+00	8.746475e-02	9.968088e-02
-5.599998e-01	-4.899996e-01	1.175139e+00	7.114005e-02	8.068738e-02
-4.899995e-01	-4.200005e-01	9.343785e-01	5.459824e-02	6.143075e-02
-4.200004e-01	-3.499996e-01	6.954996e-01	3.855356e-02	4.282651e-02
-3.499996e-01	-2.800004e-01	4.621726e-01	2.373418e-02	2.584021e-02
-2.800004e-01	-2.100000e-01	2.369089e-01	1.090730e-02	1.149652e-02
-2.100000e-01	-1.400000e-01	3.768172e-02	1.530496e-03	1.544454e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.130900e+00	5.128718e-01	6.613538e-01
-1.260000e+00	-1.190000e+00	5.923073e+00	5.061181e-01	6.520657e-01
-1.190000e+00	-1.120000e+00	5.670170e+00	4.929206e-01	6.345615e-01
-1.120000e+00	-1.050000e+00	5.377705e+00	4.736439e-01	6.091857e-01
-1.050000e+00	-9.799997e-01	5.047944e+00	4.491409e-01	5.771826e-01
-9.799994e-01	-9.099996e-01	4.684861e+00	4.198998e-01	5.390825e-01
-9.099995e-01	-8.399999e-01	4.294385e+00	3.865603e-01	4.957217e-01
-8.399999e-01	-7.700009e-01	3.879381e+00	3.497229e-01	4.479077e-01
-7.700009e-01	-7.000005e-01	3.444336e+00	3.099967e-01	3.964510e-01
-7.000005e-01	-6.299997e-01	2.994188e+00	2.681626e-01	3.423635e-01
-6.299998e-01	-5.599998e-01	2.532941e+00	2.248990e-01	2.865050e-01
-5.599998e-01	-4.899996e-01	2.060195e+00	1.805849e-01	2.295169e-01
-4.899995e-01	-4.200005e-01	1.585167e+00	1.363316e-01	1.727842e-01
-4.200004e-01	-3.499996e-01	1.106681e+00	9.246907e-02	1.168679e-01
-3.499996e-01	-2.800004e-01	6.308927e-01	5.001735e-02	6.313421e-02
-2.800004e-01	-2.100000e-01	2.927724e-01	2.115469e-02	2.644047e-02
-2.100000e-01	-1.400000e-01	4.560831e-02	2.984457e-03	3.666445e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d21-x14-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.989688e+00	2.714340e-01	3.332779e-01
-2.870001e+00	-2.800001e+00	2.979773e+00	2.672756e-01	3.275795e-01
-2.800001e+00	-2.729999e+00	2.838079e+00	2.566963e-01	3.150631e-01
-2.729999e+00	-2.660000e+00	2.787085e+00	2.506479e-01	3.072452e-01
-2.660001e+00	-2.589999e+00	2.726204e+00	2.447871e-01	2.999848e-01
-2.590000e+00	-2.520000e+00	2.673624e+00	2.398407e-01	2.939582e-01
-2.520000e+00	-2.450000e+00	2.557376e+00	2.293755e-01	2.811277e-01
-2.450000e+00	-2.380000e+00	2.492973e+00	2.240530e-01	2.746650e-01
-2.380000e+00	-2.310000e+00	2.412560e+00	2.164149e-01	2.652486e-01
-2.310000e+00	-2.240000e+00	2.307646e+00	2.077440e-01	2.548090e-01
-2.240000e+00	-2.170000e+00	2.243444e+00	2.012606e-01	2.466781e-01
-2.170000e+00	-2.100000e+00	2.141868e+00	1.937833e-01	2.378102e-01
-2.100000e+00	-2.030000e+00	2.084413e+00	1.872720e-01	2.295815e-01
-2.030000e+00	-1.960000e+00	1.995929e+00	1.795937e-01	2.202344e-01
-1.960000e+00	-1.890000e+00	1.925723e+00	1.727297e-01	2.117036e-01
-1.890000e+00	-1.820000e+00	1.857488e+00	1.666007e-01	2.041889e-01
-1.820000e+00	-1.750000e+00	1.774598e+00	1.598114e-01	1.959030e-01
-1.750000e+00	-1.680000e+00	1.679064e+00	1.519886e-01	1.865294e-01
-1.680000e+00	-1.610000e+00	1.609125e+00	1.457200e-01	1.788269e-01
-1.610000e+00	-1.540000e+00	1.533891e+00	1.385664e-01	1.699307e-01
-1.540000e+00	-1.470000e+00	1.451139e+00	1.310762e-01	1.607663e-01
-1.470000e+00	-1.400000e+00	1.377079e+00	1.240003e-01	1.519765e-01
-1.400000e+00	-1.330000e+00	1.302590e+00	1.178752e-01	1.445882e-01
-1.330000e+00	-1.260000e+00	1.211983e+00	1.108823e-01	1.362523e-01
-1.260000e+00	-1.190000e+00	1.148117e+00	1.048171e-01	1.287306e-01
-1.190000e+00	-1.120000e+00	1.070225e+00	9.821827e-02	1.207058e-01
-1.120000e+00	-1.050000e+00	9.910031e-01	9.125834e-02	1.121815e-01
-1.050000e+00	-9.799997e-01	9.088340e-01	8.481912e-02	1.044822e-01
-9.799994e-01	-9.099996e-01	8.399021e-01	7.868688e-02	9.695887e-02
-9.099995e-01	-8.399999e-01	7.615537e-01	7.192111e-02	8.870545e-02
-8.399999e-01	-7.700009e-01	6.862420e-01	6.508563e-02	8.030421e-02
-7.700009e-01	-7.000005e-01	6.058576e-01	5.850065e-02	7.235949e-02
-7.000005e-01	-6.299997e-01	5.243646e-01	5.118612e-02	6.339895e-02
-6.299998e-01	-5.599998e-01	4.434041e-01	4.374122e-02	5.424217e-02
-5.599998e-01	-4.899996e-01	3.572589e-01	3.562470e-02	4.422752e-02
-4.899995e-01	-4.200005e-01	2.608128e-01	2.636123e-02	3.277951e-02
-4.200004e-01	-3.499996e-01	1.534285e-01	1.589280e-02	1.981918e-02
-3.499996e-01	-2.800004e-01	3.395576e-02	3.567234e-03	4.460250e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.000444e+00	2.691157e-01	3.299129e-01
-2.870001e+00	-2.800001e+00	2.921097e+00	2.620283e-01	3.210770e-01
-2.800001e+00	-2.729999e+00	2.841684e+00	2.549666e-01	3.124478e-01
-2.729999e+00	-2.660000e+00	2.762226e+00	2.477351e-01	3.036811e-01
-2.660001e+00	-2.589999e+00	2.682708e+00	2.406358e-01	2.948639e-01
-2.590000e+00	-2.520000e+00	2.603254e+00	2.335151e-01	2.862586e-01
-2.520000e+00	-2.450000e+00	2.523647e+00	2.263791e-01	2.774567e-01
-2.450000e+00	-2.380000e+00	2.444006e+00	2.192550e-01	2.686887e-01
-2.380000e+00	-2.310000e+00	2.364285e+00	2.120605e-01	2.599412e-01
-2.310000e+00	-2.240000e+00	2.284562e+00	2.049342e-01	2.511658e-01
-2.240000e+00	-2.170000e+00	2.204713e+00	1.977659e-01	2.423929e-01
-2.170000e+00	-2.100000e+00	2.124795e+00	1.905945e-01	2.336056e-01
-2.100000e+00	-2.030000e+00	2.044789e+00	1.834138e-01	2.247982e-01
-2.030000e+00	-1.960000e+00	1.964642e+00	1.762321e-01	2.160096e-01
-1.960000e+00	-1.890000e+00	1.884468e+00	1.690374e-01	2.071871e-01
-1.890000e+00	-1.820000e+00	1.804137e+00	1.618448e-01	1.983399e-01
-1.820000e+00	-1.750000e+00	1.723647e+00	1.546029e-01	1.895125e-01
-1.750000e+00	-1.680000e+00	1.643064e+00	1.474074e-01	1.806402e-01
-1.680000e+00	-1.610000e+00	1.562357e+00	1.401307e-01	1.717642e-01
-1.610000e+00	-1.540000e+00	1.481491e+00	1.328911e-01	1.628879e-01
-1.540000e+00	-1.470000e+00	1.400489e+00	1.256306e-01	1.539515e-01
-1.470000e+00	-1.400000e+00	1.319351e+00	1.183469e-01	1.450624e-01
-1.400000e+00	-1.330000e+00	1.238091e+00	1.110473e-01	1.361171e-01
-1.330000e+00	-1.260000e+00	1.156749e+00	1.037665e-01	1.271887e-01
-1.260000e+00	-1.190000e+00	1.075362e+00	9.646994e-02	1.182124e-01
-1.190000e+00	-1.120000e+00	9.939222e-01	8.915052e-02	1.092740e-01
-1.120000e+00	-1.050000e+00	9.125902e-01	8.185860e-02	1.003388e-01
-1.050000e+00	-9.799997e-01	8.314142e-01	7.458226e-02	9.140148e-02
-9.799994e-01	-9.099996e-01	7.505610e-01	6.732664e-02	8.252301e-02
-9.099995e-01	-8.399999e-01	6.702098e-01	6.011860e-02	7.368217e-02
-8.399999e-01	-7.700009e-01	5.906161e-01	5.297905e-02	6.493597e-02
-7.700009e-01	-7.000005e-01	5.121009e-01	4.593780e-02	5.630011e-02
-7.000005e-01	-6.299997e-01	4.351139e-01	3.902905e-02	4.783760e-02
-6.299998e-01	-5.599998e-01	3.602211e-01	3.231280e-02	3.960247e-02
-5.599998e-01	-4.899996e-01	2.881216e-01	2.584492e-02	3.167797e-02
-4.899995e-01	-4.200005e-01	2.197424e-01	1.971123e-02	2.415880e-02
-4.200004e-01	-3.499996e-01	1.562046e-01	1.401188e-02	1.717357e-02
-3.499996e-01	-2.800004e-01	9.891375e-02	8.872646e-03	1.087461e-02
-2.800004e-01	-2.100000e-01	4.948071e-02	4.438511e-03	5.440049e-03
-2.100000e-01	-1.400000e-01	1.039478e-02	9.324268e-04	1.142818e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.664168e+00	4.887349e-01	3.075100e-01
-2.870001e+00	-2.800001e+00	1.470677e+00	5.430335e-01	3.474505e-01
-2.800001e+00	-2.729999e+00	1.721441e+00	4.767614e-01	2.991990e-01
-2.729999e+00	-2.660000e+00	2.003634e+00	4.147806e-01	2.530124e-01
-2.660001e+00	-2.589999e+00	1.454792e+00	5.444650e-01	3.487400e-01
-2.590000e+00	-2.520000e+00	1.904913e+00	4.412488e-01	2.722989e-01
-2.520000e+00	-2.450000e+00	1.832068e+00	4.411387e-01	2.737093e-01
-2.450000e+00	-2.380000e+00	2.302536e+00	3.084984e-01	2.586001e-01
-2.380000e+00	-2.310000e+00	2.187497e+00	3.072074e-01	2.538177e-01
-2.310000e+00	-2.240000e+00	2.851349e+00	2.044539e-01	2.492385e-01
-2.240000e+00	-2.170000e+00	2.938584e+00	1.915532e-01	2.334293e-01
-2.170000e+00	-2.100000e+00	3.195986e+00	2.104149e-01	2.992784e-01
-2.100000e+00	-2.030000e+00	3.411961e+00	2.541933e-01	3.563025e-01
-2.030000e+00	-1.960000e+00	3.377492e+00	2.607663e-01	3.647001e-01
-1.960000e+00	-1.890000e+00	3.650953e+00	3.194995e-01	4.437087e-01
-1.890000e+00	-1.820000e+00	3.647688e+00	3.289520e-01	4.550936e-01
-1.820000e+00	-1.750000e+00	3.722099e+00	3.583192e-01	4.957859e-01
-1.750000e+00	-1.680000e+00	3.574613e+00	3.470512e-01	4.796894e-01
-1.680000e+00	-1.610000e+00	3.640562e+00	3.700910e-01	5.104906e-01
-1.610000e+00	-1.540000e+00	3.612420e+00	3.772449e-01	5.194298e-01
-1.540000e+00	-1.470000e+00	3.449199e+00	3.609029e-01	4.967330e-01
-1.470000e+00	-1.400000e+00	3.482407e+00	3.785912e-01	5.200845e-01
-1.400000e+00	-1.330000e+00	3.341544e+00	3.653387e-01	5.010725e-01
-1.330000e+00	-1.260000e+00	3.218554e+00	3.600072e-01	4.939376e-01
-1.260000e+00	-1.190000e+00	3.105663e+00	3.505361e-01	4.802939e-01
-1.190000e+00	-1.120000e+00	2.946241e+00	3.364940e-01	4.609617e-01
-1.120000e+00	-1.050000e+00	2.756153e+00	3.150519e-01	4.309387e-01
-1.050000e+00	-9.799997e-01	2.594559e+00	3.022962e-01	4.138370e-01
-9.799994e-01	-9.099996e-01	2.396085e+00	2.798892e-01	3.827650e-01
-9.099995e-01	-8.399999e-01	2.195512e+00	2.577356e-01	3.521668e-01
-8.399999e-01	-7.700009e-01	1.984299e+00	2.329375e-01	3.179093e-01
-7.700009e-01	-7.000005e-01	1.794091e+00	2.144667e-01	2.927005e-01
-7.000005e-01	-6.299997e-01	1.571671e+00	1.888841e-01	2.575003e-01
-6.299998e-01	-5.599998e-01	1.338750e+00	1.628335e-01	2.220618e-01
-5.599998e-01	-4.899996e-01	1.094530e+00	1.345361e-01	1.833312e-01
-4.899995e-01	-4.200005e-01	7.833887e-01	9.426649e-02	1.279065e-01
-4.200004e-01	-3.499996e-01	5.154998e-01	6.580712e-02	8.934616e-02
-3.499996e-01	-2.800004e-01	1.882631e-01	2.833983e-02	3.871940e-02
-2.800004e-01	-2.100000e-01	2.127043e-02	3.886916e-03	5.341031e-03
-2.100000e-01	-1.400000e-01	1.331041e-03	2.459456e-04	3.385661e-04
-1.400000e-01	-7.000002e-02	5.945515e-08	1.076093e-08	1.478962e-08
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	-4.382108e+00	1.765396e+00	1.253298e+00
-2.870001e+00	-2.800001e+00	-3.720320e+00	1.593032e+00	1.127205e+00
-2.800001e+00	-2.729999e+00	-3.103524e+00	1.430948e+00	1.008765e+00
-2.729999e+00	-2.660000e+00	-2.530898e+00	1.279262e+00	8.980982e-01
-2.660001e+00	-2.589999e+00	-2.000429e+00	1.137403e+00	7.944699e-01
-2.590000e+00	-2.520000e+00	-1.511341e+00	1.004913e+00	6.980063e-01
-2.520000e+00	-2.450000e+00	-1.062044e+00	8.818714e-01	6.083233e-01
-2.450000e+00	-2.380000e+00	-6.513759e-01	7.677050e-01	5.252766e-01
-2.380000e+00	-2.310000e+00	-2.779764e-01	6.621672e-01	4.486553e-01
-2.310000e+00	-2.240000e+00	5.946357e-02	5.650325e-01	3.781399e-01
-2.240000e+00	-2.170000e+00	3.622054e-01	4.759002e-01	3.135925e-01
-2.170000e+00	-2.100000e+00	6.315795e-01	3.945220e-01	2.547696e-01
-2.100000e+00	-2.030000e+00	8.688838e-01	3.205818e-01	2.014363e-01
-2.030000e+00	-1.960000e+00	1.075379e+00	2.537713e-01	1.533996e-01
-1.960000e+00	-1.890000e+00	1.252427e+00	1.938162e-01	1.104053e-01
-1.890000e+00	-1.820000e+00	1.401284e+00	1.404099e-01	7.219709e-02
-1.820000e+00	-1.750000e+00	1.523189e+00	9.324169e-02	3.865296e-02
-1.750000e+00	-1.680000e+00	1.619523e+00	5.201911e-02	9.474590e-03
-1.680000e+00	-1.610000e+00	1.691560e+00	1.641181e-02	8.720087e-05
-1.610000e+00	-1.540000e+00	1.740555e+00	3.669350e-02	1.397497e-02
-1.540000e+00	-1.470000e+00	1.767861e+00	5.408502e-02	3.917069e-02
-1.470000e+00	-1.400000e+00	1.774720e+00	6.792508e-02	5.973785e-02
-1.400000e+00	-1.330000e+00	1.762491e+00	7.851978e-02	7.583039e-02
-1.330000e+00	-1.260000e+00	1.732519e+00	8.610629e-02	8.779933e-02
-1.260000e+00	-1.190000e+00	1.686111e+00	9.086821e-02	9.595319e-02
-1.190000e+00	-1.120000e+00	1.624587e+00	9.302292e-02	1.006620e-01
-1.120000e+00	-1.050000e+00	1.549419e+00	9.285775e-02	1.021577e-01
-1.050000e+00	-9.799997e-01	1.461937e+00	9.058746e-02	1.008431e-01
-9.799994e-01	-9.099996e-01	1.363655e+00	8.646667e-02	9.700805e-02
-9.099995e-01	-8.399999e-01	1.256019e+00	8.074679e-02	9.100041e-02
-8.399999e-01	-7.700009e-01	1.140590e+00	7.369523e-02	8.319802e-02
-7.700009e-01	-7.000005e-01	1.018929e+00	6.557996e-02	7.395378e-02
-7.000005e-01	-6.299997e-01	8.927406e-01	5.669258e-02	6.366670e-02
-6.299998e-01	-5.599998e-01	7.637452e-01	4.733482e-02	5.274102e-02
-5.599998e-01	-4.899996e-01	6.336957e-01	3.782102e-02	4.160742e-02
-4.899995e-01	-4.200005e-01	5.044397e-01	2.849052e-02	3.072274e-02
-4.200004e-01	-3.499996e-01	3.777703e-01	1.970734e-02	2.059197e-02
-3.499996e-01	-2.800004e-01	2.554823e-01	1.187249e-02	1.176593e-02
-2.800004e-01	-2.100000e-01	1.390715e-01	5.436621e-03	4.881991e-03
-2.100000e-01	-1.400000e-01	3.207387e-02	9.963748e-04	7.437753e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	-8.141633e-01	1.264476e+00	8.660658e-01
-2.870001e+00	-2.800001e+00	-4.336893e-01	1.157782e+00	7.878544e-01
-2.800001e+00	-2.729999e+00	2.649797e-01	9.598939e-01	6.441024e-01
-2.729999e+00	-2.660000e+00	6.782615e-01	8.400842e-01	5.574534e-01
-2.660001e+00	-2.589999e+00	1.085667e+00	7.205972e-01	4.703524e-01
-2.590000e+00	-2.520000e+00	1.446062e+00	6.122956e-01	3.922748e-01
-2.520000e+00	-2.450000e+00	1.888107e+00	4.778255e-01	2.947996e-01
-2.450000e+00	-2.380000e+00	2.192074e+00	3.816170e-01	2.542094e-01
-2.380000e+00	-2.310000e+00	2.487429e+00	2.853843e-01	2.496020e-01
-2.310000e+00	-2.240000e+00	2.775207e+00	1.936896e-01	2.369206e-01
-2.240000e+00	-2.170000e+00	2.972735e+00	1.885756e-01	2.307599e-01
-2.170000e+00	-2.100000e+00	3.177072e+00	1.794995e-01	2.323704e-01
-2.100000e+00	-2.030000e+00	3.305712e+00	2.036785e-01	2.793428e-01
-2.030000e+00	-1.960000e+00	3.431598e+00	2.388773e-01	3.267335e-01
-1.960000e+00	-1.890000e+00	3.515068e+00	2.658944e-01	3.633682e-01
-1.890000e+00	-1.820000e+00	3.572634e+00	2.878985e-01	3.928965e-01
-1.820000e+00	-1.750000e+00	3.610258e+00	3.070898e-01	4.179446e-01
-1.750000e+00	-1.680000e+00	3.622073e+00	3.235151e-01	4.397387e-01
-1.680000e+00	-1.610000e+00	3.603193e+00	3.326866e-01	4.518866e-01
-1.610000e+00	-1.540000e+00	3.563377e+00	3.386534e-01	4.597680e-01
-1.540000e+00	-1.470000e+00	3.501217e+00	3.413529e-01	4.630696e-01
-1.470000e+00	-1.400000e+00	3.419496e+00	3.397790e-01	4.607254e-01
-1.400000e+00	-1.330000e+00	3.319402e+00	3.354239e-01	4.543682e-01
-1.330000e+00	-1.260000e+00	3.195015e+00	3.286190e-01	4.447701e-01
-1.260000e+00	-1.190000e+00	3.064830e+00	3.180531e-01	4.299998e-01
-1.190000e+00	-1.120000e+00	2.913959e+00	3.053377e-01	4.125853e-01
-1.120000e+00	-1.050000e+00	2.748078e+00	2.901680e-01	3.916465e-01
-1.050000e+00	-9.799997e-01	2.566943e+00	2.731517e-01	3.683472e-01
-9.799994e-01	-9.099996e-01	2.383774e+00	2.541460e-01	3.422266e-01
-9.099995e-01	-8.399999e-01	2.184228e+00	2.332786e-01	3.137044e-01
-8.399999e-01	-7.700009e-01	1.978543e+00	2.108540e-01	2.830614e-01
-7.700009e-01	-7.000005e-01	1.761501e+00	1.875628e-01	2.513466e-01
-7.000005e-01	-6.299997e-01	1.537755e+00	1.627501e-01	2.176307e-01
-6.299998e-01	-5.599998e-01	1.310611e+00	1.372602e-01	1.830333e-01
-5.599998e-01	-4.899996e-01	1.076630e+00	1.110027e-01	1.475389e-01
-4.899995e-01	-4.200005e-01	8.327264e-01	8.394438e-02	1.111957e-01
-4.200004e-01	-3.499996e-01	5.802864e-01	5.652163e-02	7.465723e-02
-3.499996e-01	-2.800004e-01	3.207554e-01	2.875213e-02	3.800766e-02
-2.800004e-01	-2.100000e-01	1.544126e-01	1.204199e-02	1.570582e-02
-2.100000e-01	-1.400000e-01	3.525312e-02	2.376362e-03	3.007296e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d21-x14-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.560168e+00	1.945953e-01	2.303576e-01
-2.870001e+00	-2.800001e+00	2.474390e+00	1.880825e-01	2.226520e-01
-2.800001e+00	-2.729999e+00	2.401657e+00	1.825377e-01	2.160837e-01
-2.729999e+00	-2.660000e+00	2.335803e+00	1.775164e-01	2.101356e-01
-2.660001e+00	-2.589999e+00	2.274288e+00	1.728870e-01	2.046635e-01
-2.590000e+00	-2.520000e+00	2.192471e+00	1.666446e-01	1.972715e-01
-2.520000e+00	-2.450000e+00	2.126229e+00	1.616297e-01	1.913385e-01
-2.450000e+00	-2.380000e+00	2.050316e+00	1.558369e-01	1.844767e-01
-2.380000e+00	-2.310000e+00	2.000703e+00	1.520930e-01	1.800502e-01
-2.310000e+00	-2.240000e+00	1.927514e+00	1.465181e-01	1.734475e-01
-2.240000e+00	-2.170000e+00	1.854645e+00	1.409488e-01	1.668489e-01
-2.170000e+00	-2.100000e+00	1.806099e+00	1.373123e-01	1.625556e-01
-2.100000e+00	-2.030000e+00	1.735420e+00	1.318971e-01	1.561354e-01
-2.030000e+00	-1.960000e+00	1.666431e+00	1.266527e-01	1.499265e-01
-1.960000e+00	-1.890000e+00	1.603890e+00	1.219154e-01	1.443233e-01
-1.890000e+00	-1.820000e+00	1.538174e+00	1.169221e-01	1.384122e-01
-1.820000e+00	-1.750000e+00	1.459523e+00	1.109241e-01	1.313069e-01
-1.750000e+00	-1.680000e+00	1.403258e+00	1.066595e-01	1.262624e-01
-1.680000e+00	-1.610000e+00	1.327661e+00	1.009104e-01	1.194546e-01
-1.610000e+00	-1.540000e+00	1.266655e+00	9.637605e-02	1.140484e-01
-1.540000e+00	-1.470000e+00	1.201740e+00	9.156023e-02	1.083751e-01
-1.470000e+00	-1.400000e+00	1.130929e+00	8.612205e-02	1.019269e-01
-1.400000e+00	-1.330000e+00	1.066970e+00	8.143564e-02	9.641886e-02
-1.330000e+00	-1.260000e+00	9.985485e-01	7.637014e-02	9.044392e-02
-1.260000e+00	-1.190000e+00	9.313997e-01	7.138897e-02	8.457691e-02
-1.190000e+00	-1.120000e+00	8.656603e-01	6.646761e-02	7.876218e-02
-1.120000e+00	-1.050000e+00	8.003349e-01	6.160798e-02	7.303477e-02
-1.050000e+00	-9.799997e-01	7.330834e-01	5.663453e-02	6.718520e-02
-9.799994e-01	-9.099996e-01	6.655255e-01	5.164174e-02	6.129047e-02
-9.099995e-01	-8.399999e-01	5.994930e-01	4.668832e-02	5.544436e-02
-8.399999e-01	-7.700009e-01	5.351559e-01	4.190681e-02	4.980826e-02
-7.700009e-01	-7.000005e-01	4.659238e-01	3.670661e-02	4.367013e-02
-7.000005e-01	-6.299997e-01	3.984883e-01	3.161640e-02	3.764659e-02
-6.299998e-01	-5.599998e-01	3.298067e-01	2.639380e-02	3.146896e-02
-5.599998e-01	-4.899996e-01	2.593345e-01	2.094273e-02	2.500167e-02
-4.899995e-01	-4.200005e-01	1.855843e-01	1.515183e-02	1.812110e-02
-4.200004e-01	-3.499996e-01	1.065995e-01	8.805023e-03	1.054738e-02
-3.499996e-01	-2.800004e-01	2.309932e-02	1.926805e-03	2.314551e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.520454e+00	1.915727e-01	2.267488e-01
-2.870001e+00	-2.800001e+00	2.453734e+00	1.865116e-01	2.207978e-01
-2.800001e+00	-2.729999e+00	2.386985e+00	1.813647e-01	2.147608e-01
-2.729999e+00	-2.660000e+00	2.320361e+00	1.763980e-01	2.087703e-01
-2.660001e+00	-2.589999e+00	2.253501e+00	1.712967e-01	2.027618e-01
-2.590000e+00	-2.520000e+00	2.186758e+00	1.662063e-01	1.967552e-01
-2.520000e+00	-2.450000e+00	2.119905e+00	1.611374e-01	1.907315e-01
-2.450000e+00	-2.380000e+00	2.052970e+00	1.559862e-01	1.847173e-01
-2.380000e+00	-2.310000e+00	1.986054e+00	1.510020e-01	1.786893e-01
-2.310000e+00	-2.240000e+00	1.919063e+00	1.458339e-01	1.726625e-01
-2.240000e+00	-2.170000e+00	1.851979e+00	1.407612e-01	1.666395e-01
-2.170000e+00	-2.100000e+00	1.784863e+00	1.357047e-01	1.605870e-01
-2.100000e+00	-2.030000e+00	1.717657e+00	1.305250e-01	1.545187e-01
-2.030000e+00	-1.960000e+00	1.650314e+00	1.254316e-01	1.485030e-01
-1.960000e+00	-1.890000e+00	1.582977e+00	1.203071e-01	1.424188e-01
-1.890000e+00	-1.820000e+00	1.515496e+00	1.152152e-01	1.363734e-01
-1.820000e+00	-1.750000e+00	1.447876e+00	1.100013e-01	1.302812e-01
-1.750000e+00	-1.680000e+00	1.380190e+00	1.049286e-01	1.241754e-01
-1.680000e+00	-1.610000e+00	1.312409e+00	9.975221e-02	1.180845e-01
-1.610000e+00	-1.540000e+00	1.244466e+00	9.458204e-02	1.119700e-01
-1.540000e+00	-1.470000e+00	1.176421e+00	8.941314e-02	1.058413e-01
-1.470000e+00	-1.400000e+00	1.108270e+00	8.423336e-02	9.972578e-02
-1.400000e+00	-1.330000e+00	1.040020e+00	7.905260e-02	9.357110e-02
-1.330000e+00	-1.260000e+00	9.716816e-01	7.385271e-02	8.742992e-02
-1.260000e+00	-1.190000e+00	9.033058e-01	6.865475e-02	8.127683e-02
-1.190000e+00	-1.120000e+00	8.349130e-01	6.345716e-02	7.511934e-02
-1.120000e+00	-1.050000e+00	7.665918e-01	5.827171e-02	6.897180e-02
-1.050000e+00	-9.799997e-01	6.983925e-01	5.307904e-02	6.284134e-02
-9.799994e-01	-9.099996e-01	6.304800e-01	4.791725e-02	5.672626e-02
-9.099995e-01	-8.399999e-01	5.629822e-01	4.279194e-02	5.065647e-02
-8.399999e-01	-7.700009e-01	4.961288e-01	3.771169e-02	4.463434e-02
-7.700009e-01	-7.000005e-01	4.301674e-01	3.269192e-02	3.870714e-02
-7.000005e-01	-6.299997e-01	3.655021e-01	2.778055e-02	3.288546e-02
-6.299998e-01	-5.599998e-01	3.025895e-01	2.299887e-02	2.722485e-02
-5.599998e-01	-4.899996e-01	2.420263e-01	1.839542e-02	2.177629e-02
-4.899995e-01	-4.200005e-01	1.845863e-01	1.402973e-02	1.660806e-02
-4.200004e-01	-3.499996e-01	1.312138e-01	9.973038e-03	1.180592e-02
-3.499996e-01	-2.800004e-01	8.308855e-02	6.315095e-03	7.476116e-03
-2.800004e-01	-2.100000e-01	4.156442e-02	3.159178e-03	3.739734e-03
-2.100000e-01	-1.400000e-01	8.731743e-03	6.636619e-04	7.856362e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.825502e+00	5.830282e-02	9.094681e-02
-2.870001e+00	-2.800001e+00	3.115562e+00	9.561798e-02	1.376901e-01
-2.800001e+00	-2.729999e+00	3.637455e+00	1.587323e-01	2.151029e-01
-2.729999e+00	-2.660000e+00	3.545788e+00	1.554994e-01	2.151440e-01
-2.660001e+00	-2.589999e+00	3.152972e+00	8.780457e-02	1.258754e-01
-2.590000e+00	-2.520000e+00	2.745265e+00	5.585448e-02	6.995303e-02
-2.520000e+00	-2.450000e+00	3.896503e+00	2.372325e-01	3.306032e-01
-2.450000e+00	-2.380000e+00	3.502701e+00	1.637610e-01	2.258476e-01
-2.380000e+00	-2.310000e+00	3.855791e+00	2.297495e-01	3.108925e-01
-2.310000e+00	-2.240000e+00	3.681613e+00	2.113886e-01	2.859806e-01
-2.240000e+00	-2.170000e+00	4.089263e+00	2.846066e-01	3.798527e-01
-2.170000e+00	-2.100000e+00	3.759289e+00	2.456044e-01	3.295167e-01
-2.100000e+00	-2.030000e+00	4.276074e+00	3.395959e-01	4.511308e-01
-2.030000e+00	-1.960000e+00	4.161659e+00	3.324551e-01	4.411906e-01
-1.960000e+00	-1.890000e+00	3.821567e+00	2.882899e-01	3.822800e-01
-1.890000e+00	-1.820000e+00	4.378164e+00	3.877144e-01	5.116096e-01
-1.820000e+00	-1.750000e+00	3.842398e+00	3.140177e-01	4.141890e-01
-1.750000e+00	-1.680000e+00	4.013371e+00	3.532306e-01	4.652220e-01
-1.680000e+00	-1.610000e+00	3.764014e+00	3.274960e-01	4.310577e-01
-1.610000e+00	-1.540000e+00	3.769691e+00	3.405679e-01	4.477967e-01
-1.540000e+00	-1.470000e+00	3.466941e+00	3.055867e-01	4.019001e-01
-1.470000e+00	-1.400000e+00	3.651584e+00	3.455627e-01	4.528332e-01
-1.400000e+00	-1.330000e+00	3.324845e+00	3.076390e-01	4.032505e-01
-1.330000e+00	-1.260000e+00	3.228013e+00	3.063452e-01	4.017156e-01
-1.260000e+00	-1.190000e+00	3.069408e+00	2.957450e-01	3.878829e-01
-1.190000e+00	-1.120000e+00	2.871066e+00	2.749779e-01	3.595999e-01
-1.120000e+00	-1.050000e+00	2.654248e+00	2.552416e-01	3.339800e-01
-1.050000e+00	-9.799997e-01	2.486566e+00	2.419275e-01	3.162884e-01
-9.799994e-01	-9.099996e-01	2.281714e+00	2.232945e-01	2.917954e-01
-9.099995e-01	-8.399999e-01	2.058850e+00	2.016089e-01	2.631843e-01
-8.399999e-01	-7.700009e-01	1.884919e+00	1.894253e-01	2.477291e-01
-7.700009e-01	-7.000005e-01	1.642568e+00	1.642716e-01	2.144225e-01
-7.000005e-01	-6.299997e-01	1.431141e+00	1.452799e-01	1.896614e-01
-6.299998e-01	-5.599998e-01	1.200512e+00	1.235159e-01	1.613358e-01
-5.599998e-01	-4.899996e-01	9.336027e-01	9.491568e-02	1.236639e-01
-4.899995e-01	-4.200005e-01	6.968568e-01	7.321528e-02	9.555908e-02
-4.200004e-01	-3.499996e-01	4.339540e-01	4.766229e-02	6.222345e-02
-3.499996e-01	-2.800004e-01	1.375940e-01	1.707367e-02	2.225923e-02
-2.800004e-01	-2.100000e-01	1.258913e-02	1.920954e-03	2.493927e-03
-2.100000e-01	-1.400000e-01	7.407542e-04	1.148232e-04	1.495540e-04
-1.400000e-01	-7.000002e-02	1.232018e-09	1.802686e-10	2.319226e-10
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	-2.691244e+00	1.014381e+00	7.580028e-01
-2.870001e+00	-2.800001e+00	-2.234816e+00	9.155915e-01	6.820744e-01
-2.800001e+00	-2.729999e+00	-1.810031e+00	8.229185e-01	6.107874e-01
-2.729999e+00	-2.660000e+00	-1.416330e+00	7.360403e-01	5.439311e-01
-2.660001e+00	-2.589999e+00	-1.052549e+00	6.548072e-01	4.815133e-01
-2.590000e+00	-2.520000e+00	-7.179472e-01	5.789897e-01	4.234246e-01
-2.520000e+00	-2.450000e+00	-4.114253e-01	5.085277e-01	3.693803e-01
-2.450000e+00	-2.380000e+00	-1.322135e-01	4.431731e-01	3.194063e-01
-2.380000e+00	-2.310000e+00	1.207451e-01	3.827686e-01	2.731131e-01
-2.310000e+00	-2.240000e+00	3.482502e-01	3.271559e-01	2.307252e-01
-2.240000e+00	-2.170000e+00	5.512575e-01	2.761337e-01	1.918059e-01
-2.170000e+00	-2.100000e+00	7.307253e-01	2.295671e-01	1.563708e-01
-2.100000e+00	-2.030000e+00	8.875258e-01	1.872732e-01	1.243568e-01
-2.030000e+00	-1.960000e+00	1.022533e+00	1.490023e-01	9.547924e-02
-1.960000e+00	-1.890000e+00	1.136791e+00	1.148171e-01	6.962641e-02
-1.890000e+00	-1.820000e+00	1.231099e+00	8.439661e-02	4.673245e-02
-1.820000e+00	-1.750000e+00	1.306359e+00	5.747462e-02	2.656090e-02
-1.750000e+00	-1.680000e+00	1.363572e+00	3.399565e-02	8.995548e-03
-1.680000e+00	-1.610000e+00	1.403621e+00	1.367155e-02	4.023006e-04
-1.610000e+00	-1.540000e+00	1.427358e+00	1.908587e-02	4.069767e-03
-1.540000e+00	-1.470000e+00	1.435759e+00	2.951726e-02	1.847813e-02
-1.470000e+00	-1.400000e+00	1.429744e+00	3.784689e-02	3.019169e-02
-1.400000e+00	-1.330000e+00	1.410224e+00	4.419920e-02	3.934753e-02
-1.330000e+00	-1.260000e+00	1.378143e+00	4.871354e-02	4.615862e-02
-1.260000e+00	-1.190000e+00	1.334465e+00	5.153488e-02	5.079193e-02
-1.190000e+00	-1.120000e+00	1.280134e+00	5.280264e-02	5.340822e-02
-1.120000e+00	-1.050000e+00	1.216161e+00	5.267185e-02	5.422932e-02
-1.050000e+00	-9.799997e-01	1.143512e+00	5.125630e-02	5.342767e-02
-9.799994e-01	-9.099996e-01	1.063295e+00	4.874552e-02	5.119393e-02
-9.099995e-01	-8.399999e-01	9.765372e-01	4.528596e-02	4.773316e-02
-8.399999e-01	-7.700009e-01	8.843839e-01	4.103387e-02	4.325718e-02
-7.700009e-01	-7.000005e-01	7.879604e-01	3.615106e-02	3.800104e-02
-7.000005e-01	-6.299997e-01	6.885653e-01	3.085409e-02	3.216996e-02
-6.299998e-01	-5.599998e-01	5.874586e-01	2.530718e-02	2.603581e-02
-5.599998e-01	-4.899996e-01	4.859846e-01	1.972520e-02	1.985812e-02
-4.899995e-01	-4.200005e-01	3.855689e-01	1.433557e-02	1.392762e-02
-4.200004e-01	-3.499996e-01	2.876283e-01	9.383541e-03	8.569129e-03
-3.499996e-01	-2.800004e-01	1.936183e-01	5.153150e-03	4.151284e-03
-2.800004e-01	-2.100000e-01	1.048112e-01	1.971840e-03	1.109921e-03
-2.100000e-01	-1.400000e-01	2.403613e-02	2.472035e-04	1.079061e-05
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.711652e+00	3.936257e-01	2.675235e-01
-2.870001e+00	-2.800001e+00	2.102059e+00	2.998004e-01	1.959009e-01
-2.800001e+00	-2.729999e+00	2.425936e+00	2.202119e-01	1.351831e-01
-2.729999e+00	-2.660000e+00	2.704063e+00	1.497107e-01	9.516274e-02
-2.660001e+00	-2.589999e+00	2.944821e+00	8.684143e-02	9.241313e-02
-2.590000e+00	-2.520000e+00	3.187806e+00	6.263884e-02	8.964326e-02
-2.520000e+00	-2.450000e+00	3.375595e+00	1.011293e-01	1.361561e-01
-2.450000e+00	-2.380000e+00	3.546905e+00	1.384198e-01	1.839188e-01
-2.380000e+00	-2.310000e+00	3.662226e+00	1.662167e-01	2.189673e-01
-2.310000e+00	-2.240000e+00	3.779007e+00	1.954418e-01	2.562003e-01
-2.240000e+00	-2.170000e+00	3.868207e+00	2.201878e-01	2.881554e-01
-2.170000e+00	-2.100000e+00	3.916959e+00	2.381969e-01	3.105948e-01
-2.100000e+00	-2.030000e+00	3.960076e+00	2.563512e-01	3.337381e-01
-2.030000e+00	-1.960000e+00	3.978987e+00	2.709240e-01	3.522955e-01
-1.960000e+00	-1.890000e+00	3.974740e+00	2.818529e-01	3.660035e-01
-1.890000e+00	-1.820000e+00	3.952026e+00	2.900909e-01	3.763803e-01
-1.820000e+00	-1.750000e+00	3.910816e+00	2.967023e-01	3.846749e-01
-1.750000e+00	-1.680000e+00	3.849101e+00	2.988302e-01	3.868814e-01
-1.680000e+00	-1.610000e+00	3.770256e+00	2.996948e-01	3.879196e-01
-1.610000e+00	-1.540000e+00	3.675850e+00	2.973009e-01	3.845207e-01
-1.540000e+00	-1.470000e+00	3.566224e+00	2.930012e-01	3.786479e-01
-1.470000e+00	-1.400000e+00	3.440139e+00	2.866501e-01	3.703031e-01
-1.400000e+00	-1.330000e+00	3.302650e+00	2.782696e-01	3.591840e-01
-1.330000e+00	-1.260000e+00	3.150665e+00	2.680610e-01	3.458251e-01
-1.260000e+00	-1.190000e+00	2.987392e+00	2.561309e-01	3.302402e-01
-1.190000e+00	-1.120000e+00	2.814197e+00	2.426341e-01	3.126032e-01
-1.120000e+00	-1.050000e+00	2.631756e+00	2.277959e-01	2.932517e-01
-1.050000e+00	-9.799997e-01	2.439310e+00	2.116474e-01	2.722817e-01
-9.799994e-01	-9.099996e-01	2.238985e+00	1.944004e-01	2.498498e-01
-9.099995e-01	-8.399999e-01	2.033358e+00	1.762258e-01	2.262520e-01
-8.399999e-01	-7.700009e-01	1.824087e+00	1.574480e-01	2.018714e-01
-7.700009e-01	-7.000005e-01	1.606658e+00	1.377924e-01	1.764496e-01
-7.000005e-01	-6.299997e-01	1.388307e+00	1.179029e-01	1.506929e-01
-6.299998e-01	-5.599998e-01	1.167947e+00	9.780869e-02	1.247587e-01
-5.599998e-01	-4.899996e-01	9.467970e-01	7.771553e-02	9.887804e-02
-4.899995e-01	-4.200005e-01	7.254346e-01	5.784991e-02	7.339457e-02
-4.200004e-01	-3.499996e-01	5.041513e-01	3.839596e-02	4.857250e-02
-3.499996e-01	-2.800004e-01	2.862471e-01	1.986565e-02	2.510871e-02
-2.800004e-01	-2.100000e-01	1.393380e-01	8.327088e-03	1.038471e-02
-2.100000e-01	-1.400000e-01	3.125869e-02	1.576687e-03	1.911016e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d21-x15-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	2.486265e+00	2.266552e-01	2.786710e-01
-4.480000e+00	-4.200000e+00	2.401016e+00	2.153263e-01	2.638985e-01
-4.200000e+00	-3.920002e+00	2.185782e+00	1.960338e-01	2.403066e-01
-3.920002e+00	-3.640000e+00	2.034094e+00	1.824213e-01	2.235714e-01
-3.640000e+00	-3.360000e+00	1.851164e+00	1.671841e-01	2.051634e-01
-3.360000e+00	-3.080000e+00	1.715556e+00	1.538759e-01	1.885939e-01
-3.080000e+00	-2.800000e+00	1.554858e+00	1.404076e-01	1.722736e-01
-2.800001e+00	-2.520001e+00	1.395084e+00	1.251482e-01	1.533892e-01
-2.520000e+00	-2.240000e+00	1.242239e+00	1.114313e-01	1.365753e-01
-2.240000e+00	-1.960000e+00	1.079730e+00	9.783945e-02	1.200802e-01
-1.959999e+00	-1.679999e+00	9.278505e-01	8.423143e-02	1.033653e-01
-1.680000e+00	-1.400000e+00	7.701511e-01	7.110702e-02	8.744912e-02
-1.400000e+00	-1.120000e+00	6.137322e-01	5.778348e-02	7.123264e-02
-1.120000e+00	-8.399999e-01	4.430340e-01	4.343910e-02	5.382488e-02
-8.400000e-01	-5.599998e-01	1.935812e-01	1.981672e-02	2.468252e-02
-5.599998e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	2.486026e+00	2.230141e-01	2.733276e-01
-4.480000e+00	-4.200000e+00	2.327718e+00	2.088124e-01	2.559017e-01
-4.200000e+00	-3.920002e+00	2.169393e+00	1.945710e-01	2.385246e-01
-3.920002e+00	-3.640000e+00	2.011093e+00	1.804065e-01	2.211171e-01
-3.640000e+00	-3.360000e+00	1.852814e+00	1.661951e-01	2.036950e-01
-3.360000e+00	-3.080000e+00	1.694550e+00	1.520052e-01	1.863038e-01
-3.080000e+00	-2.800000e+00	1.536325e+00	1.378140e-01	1.689044e-01
-2.800001e+00	-2.520001e+00	1.378117e+00	1.236171e-01	1.515152e-01
-2.520000e+00	-2.240000e+00	1.219964e+00	1.094321e-01	1.341238e-01
-2.240000e+00	-1.960000e+00	1.061836e+00	9.525227e-02	1.167408e-01
-1.959999e+00	-1.679999e+00	9.037085e-01	8.106060e-02	9.935492e-02
-1.680000e+00	-1.400000e+00	7.456044e-01	6.688209e-02	8.197257e-02
-1.400000e+00	-1.120000e+00	5.877964e-01	5.272691e-02	6.462468e-02
-1.120000e+00	-8.399999e-01	4.312502e-01	3.868360e-02	4.741260e-02
-8.400000e-01	-5.599998e-01	2.725569e-01	2.444885e-02	2.996535e-02
-5.599998e-01	-2.800004e-01	5.139772e-02	4.610461e-03	5.650782e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	-4.896388e+00	1.984312e+00	1.414786e+00
-4.480000e+00	-4.200000e+00	-2.060423e+00	1.282121e+00	8.984659e-01
-4.200000e+00	-3.920002e+00	-1.169627e+00	1.015419e+00	7.050782e-01
-3.920002e+00	-3.640000e+00	7.874628e-02	6.716036e-01	4.545336e-01
-3.640000e+00	-3.360000e+00	9.928915e-01	4.023447e-01	2.590380e-01
-3.360000e+00	-3.080000e+00	1.940379e+00	1.548263e-01	1.883313e-01
-3.080000e+00	-2.800000e+00	2.164792e+00	1.355555e-01	1.793350e-01
-2.800001e+00	-2.520001e+00	2.395462e+00	1.908333e-01	2.674840e-01
-2.520000e+00	-2.240000e+00	2.555319e+00	2.420185e-01	3.352795e-01
-2.240000e+00	-1.960000e+00	2.457036e+00	2.519942e-01	3.480064e-01
-1.959999e+00	-1.679999e+00	2.304020e+00	2.494213e-01	3.430578e-01
-1.680000e+00	-1.400000e+00	2.023078e+00	2.263688e-01	3.105082e-01
-1.400000e+00	-1.120000e+00	1.681832e+00	1.929095e-01	2.638412e-01
-1.120000e+00	-8.399999e-01	1.234039e+00	1.442394e-01	1.968423e-01
-8.400000e-01	-5.599998e-01	5.827387e-01	7.130386e-02	9.695807e-02
-5.599998e-01	-2.800004e-01	5.226243e-03	9.715368e-04	1.338657e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	-7.166277e+00	2.270000e+00	1.635584e+00
-4.480000e+00	-4.200000e+00	-5.290625e+00	1.797138e+00	1.288865e+00
-4.200000e+00	-3.920002e+00	-3.703667e+00	1.391207e+00	9.916208e-01
-3.920002e+00	-3.640000e+00	-2.384165e+00	1.047378e+00	7.401532e-01
-3.640000e+00	-3.360000e+00	-1.311208e+00	7.607794e-01	5.310089e-01
-3.360000e+00	-3.080000e+00	-4.635127e-01	5.264471e-01	3.604666e-01
-3.080000e+00	-2.800000e+00	1.801007e-01	3.395269e-01	2.249454e-01
-2.800001e+00	-2.520001e+00	6.408734e-01	1.951124e-01	1.208299e-01
-2.520000e+00	-2.240000e+00	9.401214e-01	8.834040e-02	4.450171e-02
-2.240000e+00	-1.960000e+00	1.099138e+00	1.434155e-02	3.806812e-05
-1.959999e+00	-1.679999e+00	1.139099e+00	3.924773e-02	3.182520e-02
-1.680000e+00	-1.400000e+00	1.080871e+00	5.370910e-02	5.474397e-02
-1.400000e+00	-1.120000e+00	9.445414e-01	5.449193e-02	5.911774e-02
-1.120000e+00	-8.399999e-01	7.480714e-01	4.494737e-02	4.950413e-02
-8.400000e-01	-5.599998e-01	4.927897e-01	2.797311e-02	3.018544e-02
-5.599998e-01	-2.800004e-01	9.039241e-02	4.539186e-03	4.656019e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	-4.036841e+00	1.816214e+00	1.285793e+00
-4.480000e+00	-4.200000e+00	-2.612758e+00	1.439309e+00	1.010293e+00
-4.200000e+00	-3.920002e+00	-9.739819e-01	9.970313e-01	6.878599e-01
-3.920002e+00	-3.640000e+00	1.462734e-01	6.830825e-01	4.591387e-01
-3.640000e+00	-3.360000e+00	1.083369e+00	4.078209e-01	2.594729e-01
-3.360000e+00	-3.080000e+00	1.695917e+00	2.135794e-01	1.775986e-01
-3.080000e+00	-2.800000e+00	2.155567e+00	1.298559e-01	1.589083e-01
-2.800001e+00	-2.520001e+00	2.426314e+00	1.777317e-01	2.441175e-01
-2.520000e+00	-2.240000e+00	2.530610e+00	2.207461e-01	3.015221e-01
-2.240000e+00	-1.960000e+00	2.495617e+00	2.409721e-01	3.280987e-01
-1.959999e+00	-1.679999e+00	2.339698e+00	2.396207e-01	3.257384e-01
-1.680000e+00	-1.400000e+00	2.083510e+00	2.218579e-01	3.010187e-01
-1.400000e+00	-1.120000e+00	1.747388e+00	1.901028e-01	2.574491e-01
-1.120000e+00	-8.399999e-01	1.335940e+00	1.469096e-01	1.986276e-01
-8.400000e-01	-5.599998e-01	7.806201e-01	8.565982e-02	1.164332e-01
-5.599998e-01	-2.800004e-01	1.068147e-01	1.148756e-02	1.601766e-02
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d21-x15-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	2.022614e+00	1.536343e-01	1.818493e-01
-4.480000e+00	-4.200000e+00	1.953970e+00	1.485084e-01	1.757993e-01
-4.200000e+00	-3.920002e+00	1.817924e+00	1.381469e-01	1.635301e-01
-3.920002e+00	-3.640000e+00	1.714148e+00	1.302924e-01	1.542380e-01
-3.640000e+00	-3.360000e+00	1.572914e+00	1.195589e-01	1.415325e-01
-3.360000e+00	-3.080000e+00	1.424369e+00	1.082576e-01	1.281518e-01
-3.080000e+00	-2.800000e+00	1.308066e+00	9.944103e-02	1.177203e-01
-2.800001e+00	-2.520001e+00	1.161073e+00	8.825223e-02	1.044718e-01
-2.520000e+00	-2.240000e+00	1.028268e+00	7.816429e-02	9.253099e-02
-2.240000e+00	-1.960000e+00	8.918048e-01	6.785409e-02	8.029644e-02
-1.959999e+00	-1.679999e+00	7.617527e-01	5.815913e-02	6.886232e-02
-1.680000e+00	-1.400000e+00	6.233243e-01	4.793322e-02	5.681520e-02
-1.400000e+00	-1.120000e+00	4.815787e-01	3.755102e-02	4.460294e-02
-1.120000e+00	-8.399999e-01	3.328907e-01	2.651975e-02	3.159976e-02
-8.400000e-01	-5.599998e-01	1.368634e-01	1.123256e-02	1.344288e-02
-5.599998e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	2.088297e+00	1.587304e-01	1.878821e-01
-4.480000e+00	-4.200000e+00	1.955299e+00	1.486132e-01	1.759390e-01
-4.200000e+00	-3.920002e+00	1.822332e+00	1.385010e-01	1.639644e-01
-3.920002e+00	-3.640000e+00	1.689333e+00	1.283999e-01	1.519984e-01
-3.640000e+00	-3.360000e+00	1.556387e+00	1.182967e-01	1.400312e-01
-3.360000e+00	-3.080000e+00	1.423444e+00	1.081941e-01	1.280750e-01
-3.080000e+00	-2.800000e+00	1.290533e+00	9.808650e-02	1.161116e-01
-2.800001e+00	-2.520001e+00	1.157632e+00	8.798605e-02	1.041675e-01
-2.520000e+00	-2.240000e+00	1.024785e+00	7.788740e-02	9.220115e-02
-2.240000e+00	-1.960000e+00	8.919551e-01	6.779570e-02	8.025106e-02
-1.959999e+00	-1.679999e+00	7.591279e-01	5.769903e-02	6.830183e-02
-1.680000e+00	-1.400000e+00	6.263167e-01	4.760310e-02	5.635333e-02
-1.400000e+00	-1.120000e+00	4.937550e-01	3.752807e-02	4.442630e-02
-1.120000e+00	-8.399999e-01	3.622556e-01	2.753383e-02	3.259345e-02
-8.400000e-01	-5.599998e-01	2.289509e-01	1.740167e-02	2.059968e-02
-5.599998e-01	-2.800004e-01	4.317471e-02	3.281547e-03	3.884568e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	-2.124020e+00	9.441829e-01	7.077149e-01
-4.480000e+00	-4.200000e+00	8.437659e-02	5.005325e-01	3.641141e-01
-4.200000e+00	-3.920002e+00	9.803693e-01	2.992364e-01	2.089866e-01
-3.920002e+00	-3.640000e+00	2.168563e+00	5.158379e-02	7.940166e-02
-3.640000e+00	-3.360000e+00	2.001302e+00	4.094345e-02	6.619235e-02
-3.360000e+00	-3.080000e+00	2.630575e+00	1.502197e-01	2.060254e-01
-3.080000e+00	-2.800000e+00	2.691216e+00	1.776529e-01	2.390399e-01
-2.800001e+00	-2.520001e+00	2.857215e+00	2.248303e-01	2.985835e-01
-2.520000e+00	-2.240000e+00	2.792168e+00	2.384355e-01	3.151858e-01
-2.240000e+00	-1.960000e+00	2.602385e+00	2.322635e-01	3.058692e-01
-1.959999e+00	-1.679999e+00	2.363131e+00	2.202624e-01	2.894223e-01
-1.680000e+00	-1.400000e+00	2.002481e+00	1.899624e-01	2.490072e-01
-1.400000e+00	-1.120000e+00	1.610248e+00	1.577287e-01	2.067301e-01
-1.120000e+00	-8.399999e-01	1.141921e+00	1.140997e-01	1.492409e-01
-8.400000e-01	-5.599998e-01	4.968458e-01	5.146875e-02	6.713892e-02
-5.599998e-01	-2.800004e-01	2.928785e-03	4.553140e-04	5.933851e-04
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	-4.725762e+00	1.301369e+00	9.869127e-01
-4.480000e+00	-4.200000e+00	-3.422877e+00	1.030542e+00	7.779444e-01
-4.200000e+00	-3.920002e+00	-2.323749e+00	7.981435e-01	5.987841e-01
-3.920002e+00	-3.640000e+00	-1.413511e+00	6.012608e-01	4.472723e-01
-3.640000e+00	-3.360000e+00	-6.772616e-01	4.371683e-01	3.212148e-01
-3.360000e+00	-3.080000e+00	-1.000438e-01	3.029960e-01	2.184435e-01
-3.080000e+00	-2.800000e+00	3.331052e-01	1.959917e-01	1.367875e-01
-2.800001e+00	-2.520001e+00	6.371732e-01	1.133154e-01	7.414619e-02
-2.520000e+00	-2.240000e+00	8.272293e-01	5.237339e-02	2.827143e-02
-2.240000e+00	-1.960000e+00	9.182878e-01	1.018009e-02	2.594276e-04
-1.959999e+00	-1.679999e+00	9.253038e-01	2.226191e-02	1.641306e-02
-1.680000e+00	-1.400000e+00	8.629978e-01	3.086171e-02	2.939632e-02
-1.400000e+00	-1.120000e+00	7.456005e-01	3.119370e-02	3.171753e-02
-1.120000e+00	-8.399999e-01	5.859157e-01	2.532299e-02	2.606162e-02
-8.400000e-01	-5.599998e-01	3.844247e-01	1.526157e-02	1.521881e-02
-5.599998e-01	-2.800004e-01	7.070306e-02	2.396943e-03	2.228058e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	-5.887825e-01	6.847715e-01	5.017115e-01
-4.480000e+00	-4.200000e+00	2.159132e-01	5.036422e-01	3.625396e-01
-4.200000e+00	-3.920002e+00	1.073361e+00	3.056727e-01	2.105451e-01
-3.920002e+00	-3.640000e+00	1.680771e+00	1.580095e-01	9.746641e-02
-3.640000e+00	-3.360000e+00	2.202677e+00	3.921611e-02	6.392488e-02
-3.360000e+00	-3.080000e+00	2.559648e+00	1.149916e-01	1.523773e-01
-3.080000e+00	-2.800000e+00	2.735667e+00	1.627159e-01	2.129576e-01
-2.800001e+00	-2.520001e+00	2.806051e+00	1.972834e-01	2.569331e-01
-2.520000e+00	-2.240000e+00	2.749093e+00	2.122921e-01	2.756764e-01
-2.240000e+00	-1.960000e+00	2.591729e+00	2.128898e-01	2.759479e-01
-1.959999e+00	-1.679999e+00	2.350883e+00	2.007737e-01	2.598435e-01
-1.680000e+00	-1.400000e+00	2.036480e+00	1.784391e-01	2.306816e-01
-1.400000e+00	-1.120000e+00	1.661899e+00	1.474931e-01	1.904783e-01
-1.120000e+00	-8.399999e-01	1.237165e+00	1.096511e-01	1.414974e-01
-8.400000e-01	-5.599998e-01	7.203118e-01	6.282901e-02	8.143093e-02
-5.599998e-01	-2.800004e-01	1.069110e-01	9.068013e-03	1.195160e-02
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d22-x13-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.674937e+00	1.502501e-01	1.841546e-01
-1.260000e+00	-1.190000e+00	1.672000e+00	1.502404e-01	1.841874e-01
-1.190000e+00	-1.120000e+00	1.673987e+00	1.509973e-01	1.852238e-01
-1.120000e+00	-1.050000e+00	1.694536e+00	1.531282e-01	1.878455e-01
-1.050000e+00	-9.799997e-01	1.713063e+00	1.555142e-01	1.908563e-01
-9.799994e-01	-9.099996e-01	1.604551e+00	1.467020e-01	1.802135e-01
-9.099995e-01	-8.399999e-01	1.453483e+00	1.337894e-01	1.645113e-01
-8.399999e-01	-7.700009e-01	1.299359e+00	1.198894e-01	1.474415e-01
-7.700009e-01	-7.000005e-01	1.143231e+00	1.067739e-01	1.315230e-01
-7.000005e-01	-6.299997e-01	9.894911e-01	9.313691e-02	1.148209e-01
-6.299998e-01	-5.599998e-01	8.317594e-01	7.927421e-02	9.788745e-02
-5.599998e-01	-4.899996e-01	6.674859e-01	6.472462e-02	8.008766e-02
-4.899995e-01	-4.200005e-01	4.934171e-01	4.872752e-02	6.043602e-02
-4.200004e-01	-3.499996e-01	2.955688e-01	2.993532e-02	3.723584e-02
-3.499996e-01	-2.800004e-01	6.664415e-02	6.935837e-03	8.655911e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.588258e+00	1.424636e-01	1.746042e-01
-1.260000e+00	-1.190000e+00	1.589345e+00	1.425740e-01	1.747344e-01
-1.190000e+00	-1.120000e+00	1.592352e+00	1.428272e-01	1.750632e-01
-1.120000e+00	-1.050000e+00	1.597997e+00	1.433342e-01	1.757030e-01
-1.050000e+00	-9.799997e-01	1.596919e+00	1.432382e-01	1.755660e-01
-9.799994e-01	-9.099996e-01	1.464344e+00	1.313702e-01	1.609833e-01
-9.099995e-01	-8.399999e-01	1.303401e+00	1.169138e-01	1.433074e-01
-8.399999e-01	-7.700009e-01	1.144138e+00	1.026332e-01	1.257844e-01
-7.700009e-01	-7.000005e-01	9.872359e-01	8.855700e-02	1.085363e-01
-7.000005e-01	-6.299997e-01	8.337072e-01	7.478516e-02	9.166011e-02
-6.299998e-01	-5.599998e-01	6.847834e-01	6.142507e-02	7.528652e-02
-5.599998e-01	-4.899996e-01	5.420242e-01	4.862101e-02	5.959170e-02
-4.899995e-01	-4.200005e-01	4.074511e-01	3.654949e-02	4.479511e-02
-4.200004e-01	-3.499996e-01	2.835139e-01	2.543104e-02	3.117140e-02
-3.499996e-01	-2.800004e-01	1.732173e-01	1.553783e-02	1.904383e-02
-2.800004e-01	-2.100000e-01	7.987522e-02	7.164922e-03	8.781759e-03
-2.100000e-01	-1.400000e-01	1.140722e-02	1.023248e-03	1.254134e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.984032e+00	2.421474e-01	3.363514e-01
-1.260000e+00	-1.190000e+00	3.013660e+00	2.490296e-01	3.464715e-01
-1.190000e+00	-1.120000e+00	3.301145e+00	2.965497e-01	4.100609e-01
-1.120000e+00	-1.050000e+00	3.456646e+00	3.217702e-01	4.444891e-01
-1.050000e+00	-9.799997e-01	3.629208e+00	3.483818e-01	4.800508e-01
-9.799994e-01	-9.099996e-01	3.968760e+00	4.238100e-01	5.811450e-01
-9.099995e-01	-8.399999e-01	3.975772e+00	4.504548e-01	6.164317e-01
-8.399999e-01	-7.700009e-01	3.811981e+00	4.474988e-01	6.116545e-01
-7.700009e-01	-7.000005e-01	3.488594e+00	4.177606e-01	5.706004e-01
-7.000005e-01	-6.299997e-01	3.144779e+00	3.843205e-01	5.244529e-01
-6.299998e-01	-5.599998e-01	2.740820e+00	3.415581e-01	4.659088e-01
-5.599998e-01	-4.899996e-01	2.280667e+00	2.870587e-01	3.905253e-01
-4.899995e-01	-4.200005e-01	1.794737e+00	2.344316e-01	3.194878e-01
-4.200004e-01	-3.499996e-01	1.193356e+00	1.610217e-01	2.188565e-01
-3.499996e-01	-2.800004e-01	5.260876e-01	8.263169e-02	1.126783e-01
-2.800004e-01	-2.100000e-01	6.960726e-02	1.259059e-02	1.726744e-02
-2.100000e-01	-1.400000e-01	3.111512e-03	5.688361e-04	7.820555e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.099936e+00	2.154159e-01	1.273483e-01
-1.260000e+00	-1.190000e+00	1.190319e+00	2.067064e-01	1.201537e-01
-1.190000e+00	-1.120000e+00	1.278521e+00	2.010511e-01	1.149544e-01
-1.120000e+00	-1.050000e+00	1.365453e+00	1.982361e-01	1.117357e-01
-1.050000e+00	-9.799997e-01	1.846710e+00	5.151937e-01	4.357546e-01
-9.799994e-01	-9.099996e-01	3.149197e+00	2.477869e-01	2.956489e-01
-9.099995e-01	-8.399999e-01	2.950854e+00	2.392475e-01	2.876122e-01
-8.399999e-01	-7.700009e-01	2.718064e+00	2.248123e-01	2.715974e-01
-7.700009e-01	-7.000005e-01	2.456687e+00	2.055127e-01	2.489296e-01
-7.000005e-01	-6.299997e-01	2.172824e+00	1.823729e-01	2.210959e-01
-6.299998e-01	-5.599998e-01	1.872510e+00	1.564424e-01	1.894833e-01
-5.599998e-01	-4.899996e-01	1.561684e+00	1.287887e-01	1.555435e-01
-4.899995e-01	-4.200005e-01	1.246198e+00	1.004797e-01	1.207298e-01
-4.200004e-01	-3.499996e-01	9.313548e-01	7.257308e-02	8.649540e-02
-3.499996e-01	-2.800004e-01	6.217864e-01	4.613777e-02	5.431393e-02
-2.800004e-01	-2.100000e-01	3.204198e-01	2.221337e-02	2.567294e-02
-2.100000e-01	-1.400000e-01	5.121096e-02	3.294941e-03	3.724421e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.017839e+00	1.976318e-01	2.658957e-01
-1.260000e+00	-1.190000e+00	3.128376e+00	2.234129e-01	3.014167e-01
-1.190000e+00	-1.120000e+00	3.238426e+00	2.500991e-01	3.384422e-01
-1.120000e+00	-1.050000e+00	3.355485e+00	2.776947e-01	3.769573e-01
-1.050000e+00	-9.799997e-01	3.865747e+00	6.528803e-01	9.227385e-01
-9.799994e-01	-9.099996e-01	5.041924e+00	5.570524e-01	7.501002e-01
-9.099995e-01	-8.399999e-01	4.675907e+00	5.204421e-01	6.998909e-01
-8.399999e-01	-7.700009e-01	4.271803e+00	4.771982e-01	6.408783e-01
-7.700009e-01	-7.000005e-01	3.834738e+00	4.293720e-01	5.756384e-01
-7.000005e-01	-6.299997e-01	3.373736e+00	3.769390e-01	5.043104e-01
-6.299998e-01	-5.599998e-01	2.889531e+00	3.212533e-01	4.287809e-01
-5.599998e-01	-4.899996e-01	2.385190e+00	2.630437e-01	3.500919e-01
-4.899995e-01	-4.200005e-01	1.863487e+00	2.027886e-01	2.690540e-01
-4.200004e-01	-3.499996e-01	1.316894e+00	1.405686e-01	1.859785e-01
-3.499996e-01	-2.800004e-01	7.443630e-01	7.655441e-02	1.013331e-01
-2.800004e-01	-2.100000e-01	3.453656e-01	3.290171e-02	4.317632e-02
-2.100000e-01	-1.400000e-01	5.470066e-02	4.808550e-03	6.206645e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d22-x13-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.389743e+00	1.056080e-01	1.250116e-01
-1.260000e+00	-1.190000e+00	1.392301e+00	1.058090e-01	1.252547e-01
-1.190000e+00	-1.120000e+00	1.392187e+00	1.058228e-01	1.252663e-01
-1.120000e+00	-1.050000e+00	1.402234e+00	1.066056e-01	1.261902e-01
-1.050000e+00	-9.799997e-01	1.405873e+00	1.073101e-01	1.270586e-01
-9.799994e-01	-9.099996e-01	1.309285e+00	1.002667e-01	1.187721e-01
-9.099995e-01	-8.399999e-01	1.177732e+00	9.044471e-02	1.071823e-01
-8.399999e-01	-7.700009e-01	1.045661e+00	8.059096e-02	9.555211e-02
-7.700009e-01	-7.000005e-01	9.134401e-01	7.067972e-02	8.385672e-02
-7.000005e-01	-6.299997e-01	7.812284e-01	6.077388e-02	7.215986e-02
-6.299998e-01	-5.599998e-01	6.478893e-01	5.075486e-02	6.032962e-02
-5.599998e-01	-4.899996e-01	5.075300e-01	4.014979e-02	4.779531e-02
-4.899995e-01	-4.200005e-01	3.642456e-01	2.920900e-02	3.483406e-02
-4.200004e-01	-3.499996e-01	2.105084e-01	1.716326e-02	2.052288e-02
-3.499996e-01	-2.800004e-01	4.612672e-02	3.828128e-03	4.588735e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.334172e+00	1.014242e-01	1.200180e-01
-1.260000e+00	-1.190000e+00	1.335060e+00	1.014619e-01	1.201548e-01
-1.190000e+00	-1.120000e+00	1.337592e+00	1.016628e-01	1.203298e-01
-1.120000e+00	-1.050000e+00	1.342346e+00	1.020269e-01	1.207732e-01
-1.050000e+00	-9.799997e-01	1.341431e+00	1.019592e-01	1.206973e-01
-9.799994e-01	-9.099996e-01	1.230061e+00	9.349201e-02	1.106742e-01
-9.099995e-01	-8.399999e-01	1.094873e+00	8.321821e-02	9.851077e-02
-8.399999e-01	-7.700009e-01	9.610878e-01	7.304457e-02	8.647183e-02
-7.700009e-01	-7.000005e-01	8.292918e-01	6.303348e-02	7.461370e-02
-7.000005e-01	-6.299997e-01	7.003194e-01	5.322345e-02	6.301623e-02
-6.299998e-01	-5.599998e-01	5.752297e-01	4.372664e-02	5.175351e-02
-5.599998e-01	-4.899996e-01	4.553058e-01	3.460469e-02	4.096694e-02
-4.899995e-01	-4.200005e-01	3.422635e-01	2.601455e-02	3.079473e-02
-4.200004e-01	-3.499996e-01	2.381556e-01	1.810135e-02	2.142810e-02
-3.499996e-01	-2.800004e-01	1.455045e-01	1.105899e-02	1.309184e-02
-2.800004e-01	-2.100000e-01	6.709622e-02	5.099739e-03	6.036971e-03
-2.100000e-01	-1.400000e-01	9.582195e-03	7.283045e-04	8.621562e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.390228e+00	2.575787e-01	3.403855e-01
-1.260000e+00	-1.190000e+00	3.593897e+00	2.900781e-01	3.830814e-01
-1.190000e+00	-1.120000e+00	3.625666e+00	2.930586e-01	3.862290e-01
-1.120000e+00	-1.050000e+00	3.726832e+00	3.069730e-01	4.042584e-01
-1.050000e+00	-9.799997e-01	3.862587e+00	3.269603e-01	4.299588e-01
-9.799994e-01	-9.099996e-01	4.058438e+00	3.752707e-01	4.922204e-01
-9.099995e-01	-8.399999e-01	3.870101e+00	3.680787e-01	4.812873e-01
-8.399999e-01	-7.700009e-01	3.654957e+00	3.602795e-01	4.705463e-01
-7.700009e-01	-7.000005e-01	3.254999e+00	3.234448e-01	4.219667e-01
-7.000005e-01	-6.299997e-01	2.913381e+00	2.971301e-01	3.875983e-01
-6.299998e-01	-5.599998e-01	2.488963e+00	2.579451e-01	3.360180e-01
-5.599998e-01	-4.899996e-01	2.026043e+00	2.142665e-01	2.790916e-01
-4.899995e-01	-4.200005e-01	1.502429e+00	1.613593e-01	2.099924e-01
-4.200004e-01	-3.499996e-01	9.908366e-01	1.128558e-01	1.468746e-01
-3.499996e-01	-2.800004e-01	3.822327e-01	4.992571e-02	6.483286e-02
-2.800004e-01	-2.100000e-01	4.209584e-02	6.366954e-03	8.250273e-03
-2.100000e-01	-1.400000e-01	1.833475e-03	2.787200e-04	3.616458e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	9.900289e-01	1.332229e-01	8.451844e-02
-1.260000e+00	-1.190000e+00	1.054899e+00	1.293724e-01	8.111507e-02
-1.190000e+00	-1.120000e+00	1.118676e+00	1.275158e-01	7.899863e-02
-1.120000e+00	-1.050000e+00	1.182088e+00	1.274187e-01	7.823841e-02
-1.050000e+00	-9.799997e-01	1.558209e+00	3.483772e-01	2.991546e-01
-9.799994e-01	-9.099996e-01	2.419477e+00	1.421747e-01	1.600585e-01
-9.099995e-01	-8.399999e-01	2.257890e+00	1.370023e-01	1.553960e-01
-8.399999e-01	-7.700009e-01	2.072212e+00	1.283020e-01	1.462062e-01
-7.700009e-01	-7.000005e-01	1.866650e+00	1.167123e-01	1.333042e-01
-7.000005e-01	-6.299997e-01	1.645673e+00	1.028771e-01	1.175092e-01
-6.299998e-01	-5.599998e-01	1.413705e+00	8.746475e-02	9.968088e-02
-5.599998e-01	-4.899996e-01	1.175139e+00	7.114005e-02	8.068738e-02
-4.899995e-01	-4.200005e-01	9.343785e-01	5.459824e-02	6.143075e-02
-4.200004e-01	-3.499996e-01	6.954996e-01	3.855356e-02	4.282651e-02
-3.499996e-01	-2.800004e-01	4.621726e-01	2.373418e-02	2.584021e-02
-2.800004e-01	-2.100000e-01	2.369089e-01	1.090730e-02	1.149652e-02
-2.100000e-01	-1.400000e-01	3.768172e-02	1.530496e-03	1.544454e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.375444e+00	2.153380e-01	2.771618e-01
-1.260000e+00	-1.190000e+00	3.452704e+00	2.310926e-01	2.982017e-01
-1.190000e+00	-1.120000e+00	3.530804e+00	2.481958e-01	3.205382e-01
-1.120000e+00	-1.050000e+00	3.615314e+00	2.662309e-01	3.444858e-01
-1.050000e+00	-9.799997e-01	4.003476e+00	5.331015e-01	7.093551e-01
-9.799994e-01	-9.099996e-01	4.684861e+00	4.198998e-01	5.390825e-01
-9.099995e-01	-8.399999e-01	4.294385e+00	3.865603e-01	4.957217e-01
-8.399999e-01	-7.700009e-01	3.879381e+00	3.497229e-01	4.479077e-01
-7.700009e-01	-7.000005e-01	3.444336e+00	3.099967e-01	3.964510e-01
-7.000005e-01	-6.299997e-01	2.994188e+00	2.681626e-01	3.423635e-01
-6.299998e-01	-5.599998e-01	2.532941e+00	2.248990e-01	2.865050e-01
-5.599998e-01	-4.899996e-01	2.060195e+00	1.805849e-01	2.295169e-01
-4.899995e-01	-4.200005e-01	1.585167e+00	1.363316e-01	1.727842e-01
-4.200004e-01	-3.499996e-01	1.106681e+00	9.246907e-02	1.168679e-01
-3.499996e-01	-2.800004e-01	6.308927e-01	5.001735e-02	6.313421e-02
-2.800004e-01	-2.100000e-01	2.927724e-01	2.115469e-02	2.644047e-02
-2.100000e-01	-1.400000e-01	4.560831e-02	2.984457e-03	3.666445e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d22-x14-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	8.227496e-01	7.439169e-02	9.130603e-02
-2.800001e+00	-2.660001e+00	8.349719e-01	7.489429e-02	9.179547e-02
-2.660000e+00	-2.520000e+00	8.411525e-01	7.544687e-02	9.246744e-02
-2.520000e+00	-2.380000e+00	8.318440e-01	7.462042e-02	9.145910e-02
-2.380000e+00	-2.240000e+00	8.336334e-01	7.489553e-02	9.181839e-02
-2.240000e+00	-2.100000e+00	8.308527e-01	7.454090e-02	9.136454e-02
-2.100000e+00	-1.960000e+00	8.264402e-01	7.446190e-02	9.134839e-02
-1.959999e+00	-1.820001e+00	8.422121e-01	7.553950e-02	9.258206e-02
-1.820001e+00	-1.679999e+00	8.370762e-01	7.509631e-02	9.204402e-02
-1.679999e+00	-1.540001e+00	8.361346e-01	7.529799e-02	9.233831e-02
-1.540000e+00	-1.400000e+00	8.373553e-01	7.532857e-02	9.234737e-02
-1.400000e+00	-1.260000e+00	8.465940e-01	7.637987e-02	9.367781e-02
-1.260000e+00	-1.120000e+00	8.609313e-01	7.836200e-02	9.621276e-02
-1.120000e+00	-9.799998e-01	8.806438e-01	8.144754e-02	1.002001e-01
-9.799994e-01	-8.400000e-01	8.007279e-01	7.530400e-02	9.283216e-02
-8.399999e-01	-7.000005e-01	6.460494e-01	6.179311e-02	7.633181e-02
-7.000004e-01	-5.599997e-01	4.838845e-01	4.746369e-02	5.882058e-02
-5.599998e-01	-4.200004e-01	3.090363e-01	3.099300e-02	3.850357e-02
-4.200004e-01	-2.800004e-01	9.369283e-02	9.730087e-03	1.213981e-02
-2.800004e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	8.145001e-01	7.305797e-02	8.955427e-02
-2.800001e+00	-2.660001e+00	8.137707e-01	7.299998e-02	8.945884e-02
-2.660000e+00	-2.520000e+00	8.128256e-01	7.290857e-02	8.936273e-02
-2.520000e+00	-2.380000e+00	8.116755e-01	7.281224e-02	8.924136e-02
-2.380000e+00	-2.240000e+00	8.102567e-01	7.268349e-02	8.907761e-02
-2.240000e+00	-2.100000e+00	8.085407e-01	7.252736e-02	8.889949e-02
-2.100000e+00	-1.960000e+00	8.065210e-01	7.234135e-02	8.867018e-02
-1.959999e+00	-1.820001e+00	8.042191e-01	7.214214e-02	8.841799e-02
-1.820001e+00	-1.679999e+00	8.016797e-01	7.190664e-02	8.813451e-02
-1.679999e+00	-1.540001e+00	7.991405e-01	7.168691e-02	8.785403e-02
-1.540000e+00	-1.400000e+00	7.969044e-01	7.148629e-02	8.761891e-02
-1.400000e+00	-1.260000e+00	7.956661e-01	7.137603e-02	8.748081e-02
-1.260000e+00	-1.120000e+00	7.966047e-01	7.145440e-02	8.757826e-02
-1.120000e+00	-9.799998e-01	8.039343e-01	7.211148e-02	8.838422e-02
-9.799994e-01	-8.400000e-01	7.103855e-01	6.372262e-02	7.810260e-02
-8.399999e-01	-7.000005e-01	5.513581e-01	4.945839e-02	6.061799e-02
-7.000004e-01	-5.599997e-01	3.976677e-01	3.567094e-02	4.372005e-02
-5.599998e-01	-4.200004e-01	2.539323e-01	2.277810e-02	2.791842e-02
-4.200004e-01	-2.800004e-01	1.275595e-01	1.144229e-02	1.402413e-02
-2.800004e-01	-1.400000e-01	2.993779e-02	2.685473e-03	3.291439e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	3.680773e+00	5.463379e-01	7.328158e-01
-2.800001e+00	-2.660001e+00	2.807299e+00	3.774159e-01	5.098375e-01
-2.660000e+00	-2.520000e+00	1.872656e+00	1.973572e-01	2.691346e-01
-2.520000e+00	-2.380000e+00	1.174683e+00	6.849716e-02	9.412115e-02
-2.380000e+00	-2.240000e+00	1.268690e+00	8.389591e-02	1.180369e-01
-2.240000e+00	-2.100000e+00	1.441044e+00	1.136873e-01	1.585132e-01
-2.100000e+00	-1.960000e+00	1.473146e+00	1.195391e-01	1.665433e-01
-1.959999e+00	-1.820001e+00	1.592861e+00	1.385294e-01	1.919026e-01
-1.820001e+00	-1.679999e+00	1.638788e+00	1.473650e-01	2.042377e-01
-1.679999e+00	-1.540001e+00	1.758924e+00	1.679092e-01	2.318120e-01
-1.540000e+00	-1.400000e+00	1.772109e+00	1.699470e-01	2.347971e-01
-1.400000e+00	-1.260000e+00	1.873640e+00	1.856516e-01	2.557085e-01
-1.260000e+00	-1.120000e+00	1.955894e+00	1.981508e-01	2.726386e-01
-1.120000e+00	-9.799998e-01	2.098667e+00	2.197910e-01	3.015684e-01
-9.799994e-01	-8.400000e-01	2.091975e+00	2.333959e-01	3.193626e-01
-8.399999e-01	-7.000005e-01	1.799686e+00	2.080874e-01	2.840780e-01
-7.000004e-01	-5.599997e-01	1.416211e+00	1.689919e-01	2.304251e-01
-5.599998e-01	-4.200004e-01	9.264873e-01	1.121705e-01	1.525678e-01
-4.200004e-01	-2.800004e-01	3.501344e-01	4.675354e-02	6.359281e-02
-2.800004e-01	-1.400000e-01	1.129599e-02	2.065540e-03	2.838566e-03
-1.400000e-01	0.000000e+00	2.972756e-08	5.380462e-09	7.394807e-09
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	1.880023e-01	1.938060e-01	1.271295e-01
-2.800001e+00	-2.660001e+00	2.473225e-01	1.811946e-01	1.177247e-01
-2.660000e+00	-2.520000e+00	3.066597e-01	1.686615e-01	1.083951e-01
-2.520000e+00	-2.380000e+00	3.659393e-01	1.561981e-01	9.910156e-02
-2.380000e+00	-2.240000e+00	4.249430e-01	1.437862e-01	8.984633e-02
-2.240000e+00	-2.100000e+00	4.833922e-01	1.313410e-01	8.058797e-02
-2.100000e+00	-1.960000e+00	5.409170e-01	1.187955e-01	7.127023e-02
-1.959999e+00	-1.820001e+00	5.970100e-01	1.059932e-01	6.179615e-02
-1.820001e+00	-1.679999e+00	6.510236e-01	9.274075e-02	5.205875e-02
-1.679999e+00	-1.540001e+00	7.022868e-01	7.876360e-02	4.187774e-02
-1.540000e+00	-1.400000e+00	7.500330e-01	6.370471e-02	3.101614e-02
-1.400000e+00	-1.260000e+00	7.938095e-01	4.746805e-02	1.943642e-02
-1.260000e+00	-1.120000e+00	8.338359e-01	4.988555e-02	2.043338e-02
-1.120000e+00	-9.799998e-01	8.585930e-01	1.679327e-01	1.078147e-01
-9.799994e-01	-8.400000e-01	1.309837e+00	8.360673e-02	9.400423e-02
-8.399999e-01	-7.000005e-01	1.079759e+00	6.963756e-02	7.857586e-02
-7.000004e-01	-5.599997e-01	8.282433e-01	5.201373e-02	5.820389e-02
-5.599998e-01	-4.200004e-01	5.690682e-01	3.315581e-02	3.616512e-02
-4.200004e-01	-2.800004e-01	3.166270e-01	1.578996e-02	1.617900e-02
-2.800004e-01	-1.400000e-01	8.557283e-02	3.216504e-03	2.812888e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	1.159402e+00	7.494372e-02	9.049804e-02
-2.800001e+00	-2.660001e+00	1.211429e+00	7.647353e-02	9.208637e-02
-2.660000e+00	-2.520000e+00	1.270702e+00	7.760497e-02	9.331385e-02
-2.520000e+00	-2.380000e+00	1.338406e+00	7.872259e-02	1.048750e-01
-2.380000e+00	-2.240000e+00	1.399309e+00	8.776165e-02	1.192504e-01
-2.240000e+00	-2.100000e+00	1.461171e+00	9.939367e-02	1.352568e-01
-2.100000e+00	-1.960000e+00	1.521458e+00	1.105878e-01	1.502425e-01
-1.959999e+00	-1.820001e+00	1.579937e+00	1.193292e-01	1.621403e-01
-1.820001e+00	-1.679999e+00	1.638987e+00	1.291244e-01	1.752483e-01
-1.679999e+00	-1.540001e+00	1.695479e+00	1.373143e-01	1.858528e-01
-1.540000e+00	-1.400000e+00	1.750022e+00	1.433819e-01	1.935776e-01
-1.400000e+00	-1.260000e+00	1.806372e+00	1.474128e-01	1.982558e-01
-1.260000e+00	-1.120000e+00	1.866930e+00	1.634620e-01	2.206025e-01
-1.120000e+00	-9.799998e-01	1.924112e+00	2.540700e-01	3.539732e-01
-9.799994e-01	-8.400000e-01	2.284001e+00	2.437123e-01	3.279655e-01
-8.399999e-01	-7.000005e-01	1.870021e+00	1.992083e-01	2.672038e-01
-7.000004e-01	-5.599997e-01	1.424183e+00	1.500052e-01	2.003321e-01
-5.599998e-01	-4.200004e-01	9.546792e-01	9.747363e-02	1.293674e-01
-4.200004e-01	-2.800004e-01	4.505224e-01	4.263704e-02	5.633266e-02
-2.800004e-01	-1.400000e-01	9.483300e-02	7.209187e-03	9.356573e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d22-x14-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	6.974110e-01	5.301959e-02	6.276612e-02
-2.800001e+00	-2.660001e+00	6.946338e-01	5.278773e-02	6.248678e-02
-2.660000e+00	-2.520000e+00	7.015431e-01	5.333732e-02	6.314258e-02
-2.520000e+00	-2.380000e+00	6.920428e-01	5.259592e-02	6.226128e-02
-2.380000e+00	-2.240000e+00	6.937101e-01	5.272694e-02	6.241701e-02
-2.240000e+00	-2.100000e+00	6.923373e-01	5.262249e-02	6.229342e-02
-2.100000e+00	-1.960000e+00	6.951932e-01	5.283271e-02	6.254110e-02
-1.959999e+00	-1.820001e+00	6.972416e-01	5.299647e-02	6.273683e-02
-1.820001e+00	-1.679999e+00	6.956699e-01	5.286992e-02	6.258290e-02
-1.679999e+00	-1.540001e+00	6.940343e-01	5.274509e-02	6.243976e-02
-1.540000e+00	-1.400000e+00	6.953287e-01	5.284950e-02	6.256080e-02
-1.400000e+00	-1.260000e+00	7.004060e-01	5.328513e-02	6.305589e-02
-1.260000e+00	-1.120000e+00	7.038833e-01	5.378610e-02	6.368860e-02
-1.120000e+00	-9.799998e-01	7.133846e-01	5.492558e-02	6.512132e-02
-9.799994e-01	-8.400000e-01	6.325093e-01	4.916503e-02	5.836742e-02
-8.399999e-01	-7.000005e-01	5.005395e-01	3.930668e-02	4.673916e-02
-7.000004e-01	-5.599997e-01	3.641477e-01	2.900511e-02	3.455779e-02
-5.599998e-01	-4.200004e-01	2.224597e-01	1.804730e-02	2.156141e-02
-4.200004e-01	-2.800004e-01	6.484988e-02	5.365954e-03	6.431014e-03
-2.800004e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	6.841815e-01	5.198729e-02	6.156179e-02
-2.800001e+00	-2.660001e+00	6.835804e-01	5.195863e-02	6.149556e-02
-2.660000e+00	-2.520000e+00	6.827778e-01	5.190147e-02	6.143524e-02
-2.520000e+00	-2.380000e+00	6.818236e-01	5.182396e-02	6.134886e-02
-2.380000e+00	-2.240000e+00	6.806312e-01	5.172644e-02	6.123163e-02
-2.240000e+00	-2.100000e+00	6.791863e-01	5.163367e-02	6.111981e-02
-2.100000e+00	-1.960000e+00	6.774752e-01	5.148026e-02	6.096234e-02
-1.959999e+00	-1.820001e+00	6.755548e-01	5.134699e-02	6.078160e-02
-1.820001e+00	-1.679999e+00	6.734239e-01	5.118553e-02	6.058782e-02
-1.679999e+00	-1.540001e+00	6.712843e-01	5.102103e-02	6.040274e-02
-1.540000e+00	-1.400000e+00	6.694095e-01	5.087974e-02	6.022848e-02
-1.400000e+00	-1.260000e+00	6.683732e-01	5.080021e-02	6.013733e-02
-1.260000e+00	-1.120000e+00	6.691549e-01	5.086092e-02	6.020474e-02
-1.120000e+00	-9.799998e-01	6.753154e-01	5.132785e-02	6.076380e-02
-9.799994e-01	-8.400000e-01	5.967311e-01	4.535460e-02	5.369137e-02
-8.399999e-01	-7.000005e-01	4.631477e-01	3.520178e-02	4.167071e-02
-7.000004e-01	-5.599997e-01	3.340460e-01	2.538972e-02	3.005517e-02
-5.599998e-01	-4.200004e-01	2.133065e-01	1.621259e-02	1.919220e-02
-4.200004e-01	-2.800004e-01	1.071514e-01	8.144088e-03	9.641041e-03
-2.800004e-01	-1.400000e-01	2.514813e-02	1.911423e-03	2.262689e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	3.160884e+00	3.972524e-01	5.083084e-01
-2.800001e+00	-2.660001e+00	2.375600e+00	2.587694e-01	3.324669e-01
-2.660000e+00	-2.520000e+00	1.888008e+00	1.663222e-01	2.160375e-01
-2.520000e+00	-2.380000e+00	1.546667e+00	1.081821e-01	1.439420e-01
-2.380000e+00	-2.240000e+00	1.622026e+00	1.180001e-01	1.563056e-01
-2.240000e+00	-2.100000e+00	1.656100e+00	1.234362e-01	1.634181e-01
-2.100000e+00	-1.960000e+00	1.801543e+00	1.463757e-01	1.933975e-01
-1.959999e+00	-1.820001e+00	1.855560e+00	1.546703e-01	2.041546e-01
-1.820001e+00	-1.679999e+00	1.752861e+00	1.366366e-01	1.801672e-01
-1.679999e+00	-1.540001e+00	1.889032e+00	1.589123e-01	2.093550e-01
-1.540000e+00	-1.400000e+00	1.872235e+00	1.553903e-01	2.045626e-01
-1.400000e+00	-1.260000e+00	1.963953e+00	1.685630e-01	2.215826e-01
-1.260000e+00	-1.120000e+00	2.060868e+00	1.832278e-01	2.406424e-01
-1.120000e+00	-9.799998e-01	2.113566e+00	1.900629e-01	2.493794e-01
-9.799994e-01	-8.400000e-01	2.031384e+00	1.920283e-01	2.512049e-01
-8.399999e-01	-7.000005e-01	1.703541e+00	1.679770e-01	2.196487e-01
-7.000004e-01	-5.599997e-01	1.290106e+00	1.305796e-01	1.705721e-01
-5.599998e-01	-4.200004e-01	8.073290e-01	8.288407e-02	1.080845e-01
-4.200004e-01	-2.800004e-01	2.847691e-01	3.221566e-02	4.204379e-02
-2.800004e-01	-1.400000e-01	6.662689e-03	1.017555e-03	1.321310e-03
-1.400000e-01	0.000000e+00	6.160089e-10	9.013426e-11	1.159612e-10
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	2.413662e-01	1.157281e-01	8.030992e-02
-2.800001e+00	-2.660001e+00	2.830551e-01	1.086724e-01	7.475747e-02
-2.660000e+00	-2.520000e+00	3.246969e-01	1.016670e-01	6.931955e-02
-2.520000e+00	-2.380000e+00	3.662855e-01	9.472557e-02	6.385913e-02
-2.380000e+00	-2.240000e+00	4.076331e-01	8.782073e-02	5.844763e-02
-2.240000e+00	-2.100000e+00	4.485560e-01	8.086692e-02	5.305459e-02
-2.100000e+00	-1.960000e+00	4.888055e-01	7.385114e-02	4.756059e-02
-1.959999e+00	-1.820001e+00	5.280838e-01	6.664329e-02	4.193815e-02
-1.820001e+00	-1.679999e+00	5.659364e-01	5.906372e-02	3.605942e-02
-1.679999e+00	-1.540001e+00	6.019630e-01	5.090042e-02	2.979057e-02
-1.540000e+00	-1.400000e+00	6.357368e-01	4.186990e-02	2.291567e-02
-1.400000e+00	-1.260000e+00	6.670755e-01	3.186183e-02	1.537715e-02
-1.260000e+00	-1.120000e+00	6.963446e-01	3.432448e-02	1.681504e-02
-1.120000e+00	-9.799998e-01	7.251802e-01	1.130952e-01	7.629928e-02
-9.799994e-01	-8.400000e-01	1.019916e+00	4.701575e-02	4.946355e-02
-8.399999e-01	-7.000005e-01	8.361716e-01	3.859244e-02	4.062908e-02
-7.000004e-01	-5.599997e-01	6.380122e-01	2.808065e-02	2.910290e-02
-5.599998e-01	-4.200004e-01	4.357772e-01	1.703041e-02	1.689289e-02
-4.200004e-01	-2.800004e-01	2.406239e-01	7.268370e-03	6.360232e-03
-2.800004e-01	-1.400000e-01	6.442378e-02	1.109524e-03	5.397361e-04
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	1.452258e+00	7.539134e-02	9.788842e-02
-2.800001e+00	-2.660001e+00	1.496233e+00	8.268809e-02	1.071649e-01
-2.660000e+00	-2.520000e+00	1.536379e+00	8.860977e-02	1.149520e-01
-2.520000e+00	-2.380000e+00	1.581449e+00	9.659301e-02	1.251920e-01
-2.380000e+00	-2.240000e+00	1.622353e+00	1.031253e-01	1.335338e-01
-2.240000e+00	-2.100000e+00	1.663182e+00	1.097097e-01	1.422367e-01
-2.100000e+00	-1.960000e+00	1.703314e+00	1.158155e-01	1.500140e-01
-1.959999e+00	-1.820001e+00	1.743271e+00	1.216157e-01	1.573947e-01
-1.820001e+00	-1.679999e+00	1.781553e+00	1.269141e-01	1.641028e-01
-1.679999e+00	-1.540001e+00	1.818111e+00	1.312262e-01	1.694680e-01
-1.540000e+00	-1.400000e+00	1.854281e+00	1.341592e-01	1.729424e-01
-1.400000e+00	-1.260000e+00	1.892077e+00	1.357738e-01	1.745865e-01
-1.260000e+00	-1.120000e+00	1.930544e+00	1.459128e-01	1.880734e-01
-1.120000e+00	-9.799998e-01	1.979624e+00	2.117094e-01	2.789050e-01
-9.799994e-01	-8.400000e-01	2.136172e+00	1.853131e-01	2.380509e-01
-8.399999e-01	-7.000005e-01	1.715372e+00	1.476201e-01	1.891604e-01
-7.000004e-01	-5.599997e-01	1.278128e+00	1.078558e-01	1.377258e-01
-5.599998e-01	-4.200004e-01	8.361167e-01	6.778280e-02	8.613641e-02
-4.200004e-01	-2.800004e-01	3.952005e-01	2.913091e-02	3.684075e-02
-2.800004e-01	-1.400000e-01	8.529850e-02	4.951896e-03	6.147875e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d22-x15-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	4.182246e-01	3.751403e-02	4.597858e-02
-4.480000e+00	-4.200000e+00	4.214038e-01	3.780405e-02	4.633530e-02
-4.200000e+00	-3.920002e+00	4.153400e-01	3.733310e-02	4.577768e-02
-3.920002e+00	-3.640000e+00	4.144618e-01	3.741790e-02	4.590955e-02
-3.640000e+00	-3.360000e+00	4.180148e-01	3.749881e-02	4.596086e-02
-3.360000e+00	-3.080000e+00	4.173045e-01	3.743169e-02	4.587762e-02
-3.080000e+00	-2.800000e+00	4.177763e-01	3.747305e-02	4.592795e-02
-2.800001e+00	-2.520001e+00	4.189610e-01	3.758078e-02	4.606036e-02
-2.520000e+00	-2.240000e+00	4.176142e-01	3.769680e-02	4.624762e-02
-2.240000e+00	-1.960000e+00	4.225714e-01	3.812131e-02	4.675007e-02
-1.959999e+00	-1.679999e+00	4.276686e-01	3.883515e-02	4.766545e-02
-1.680000e+00	-1.400000e+00	4.393411e-01	4.050229e-02	4.980226e-02
-1.400000e+00	-1.120000e+00	4.586675e-01	4.333943e-02	5.346061e-02
-1.120000e+00	-8.399999e-01	4.356005e-01	4.270823e-02	5.291856e-02
-8.400000e-01	-5.599998e-01	1.935812e-01	1.981672e-02	2.468252e-02
-5.599998e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	4.084883e-01	3.663923e-02	4.491188e-02
-4.480000e+00	-4.200000e+00	4.084432e-01	3.663956e-02	4.490279e-02
-4.200000e+00	-3.920002e+00	4.083659e-01	3.662958e-02	4.489726e-02
-3.920002e+00	-3.640000e+00	4.082252e-01	3.662043e-02	4.488183e-02
-3.640000e+00	-3.360000e+00	4.080111e-01	3.659795e-02	4.485505e-02
-3.360000e+00	-3.080000e+00	4.076513e-01	3.656984e-02	4.481926e-02
-3.080000e+00	-2.800000e+00	4.070920e-01	3.651610e-02	4.475829e-02
-2.800001e+00	-2.520001e+00	4.062600e-01	3.644297e-02	4.466577e-02
-2.520000e+00	-2.240000e+00	4.051242e-01	3.633679e-02	4.454167e-02
-2.240000e+00	-1.960000e+00	4.038603e-01	3.622785e-02	4.439718e-02
-1.959999e+00	-1.679999e+00	4.032339e-01	3.617180e-02	4.433367e-02
-1.680000e+00	-1.400000e+00	4.058328e-01	3.640389e-02	4.461650e-02
-1.400000e+00	-1.120000e+00	4.195371e-01	3.763317e-02	4.612567e-02
-1.120000e+00	-8.399999e-01	4.207997e-01	3.774618e-02	4.626379e-02
-8.400000e-01	-5.599998e-01	2.725569e-01	2.444885e-02	2.996535e-02
-5.599998e-01	-2.800004e-01	5.139772e-02	4.610461e-03	5.650782e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	4.849100e-01	3.360021e-02	4.097489e-02
-4.480000e+00	-4.200000e+00	6.646965e-01	4.599180e-02	6.427773e-02
-4.200000e+00	-3.920002e+00	6.813289e-01	5.032250e-02	7.052399e-02
-3.920002e+00	-3.640000e+00	7.369309e-01	6.045228e-02	8.440380e-02
-3.640000e+00	-3.360000e+00	7.713117e-01	6.484505e-02	8.993122e-02
-3.360000e+00	-3.080000e+00	7.783026e-01	6.668652e-02	9.259565e-02
-3.080000e+00	-2.800000e+00	8.302705e-01	7.543512e-02	1.043579e-01
-2.800001e+00	-2.520001e+00	8.730844e-01	8.250538e-02	1.139274e-01
-2.520000e+00	-2.240000e+00	9.083283e-01	8.893090e-02	1.227541e-01
-2.240000e+00	-1.960000e+00	9.389077e-01	9.354045e-02	1.289117e-01
-1.959999e+00	-1.679999e+00	9.835330e-01	1.004181e-01	1.381579e-01
-1.680000e+00	-1.400000e+00	1.038240e+00	1.083870e-01	1.487807e-01
-1.400000e+00	-1.120000e+00	1.137776e+00	1.230729e-01	1.684488e-01
-1.120000e+00	-8.399999e-01	1.144645e+00	1.296224e-01	1.768791e-01
-8.400000e-01	-5.599998e-01	5.760229e-01	7.008757e-02	9.528968e-02
-5.599998e-01	-2.800004e-01	5.203856e-03	9.673803e-04	1.332921e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	1.333823e-01	8.509913e-02	5.502166e-02
-4.480000e+00	-4.200000e+00	1.625335e-01	7.857405e-02	5.018265e-02
-4.200000e+00	-3.920002e+00	1.918868e-01	7.213444e-02	4.540335e-02
-3.920002e+00	-3.640000e+00	2.215308e-01	6.583097e-02	4.071475e-02
-3.640000e+00	-3.360000e+00	2.516014e-01	5.972784e-02	3.614176e-02
-3.360000e+00	-3.080000e+00	2.822150e-01	5.388962e-02	3.174945e-02
-3.080000e+00	-2.800000e+00	3.134892e-01	4.840294e-02	2.757975e-02
-2.800001e+00	-2.520001e+00	3.454163e-01	4.330418e-02	2.365929e-02
-2.520000e+00	-2.240000e+00	3.777057e-01	3.851109e-02	1.994444e-02
-2.240000e+00	-1.960000e+00	4.095377e-01	3.364860e-02	1.617815e-02
-1.959999e+00	-1.679999e+00	4.392661e-01	2.769414e-02	1.172150e-02
-1.680000e+00	-1.400000e+00	4.648022e-01	1.849652e-02	6.163953e-03
-1.400000e+00	-1.120000e+00	4.872075e-01	1.954917e-02	7.109552e-03
-1.120000e+00	-8.399999e-01	6.089797e-01	6.154229e-02	7.735459e-02
-8.400000e-01	-5.599998e-01	4.927897e-01	2.797311e-02	3.018544e-02
-5.599998e-01	-2.800004e-01	9.039241e-02	4.539186e-03	4.656019e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	6.503972e-01	3.576188e-02	4.365666e-02
-4.480000e+00	-4.200000e+00	6.802222e-01	3.702194e-02	5.022195e-02
-4.200000e+00	-3.920002e+00	7.145325e-01	4.338662e-02	5.862148e-02
-3.920002e+00	-3.640000e+00	7.457633e-01	4.917928e-02	6.649920e-02
-3.640000e+00	-3.360000e+00	7.765276e-01	5.482930e-02	7.436885e-02
-3.360000e+00	-3.080000e+00	8.089632e-01	6.121412e-02	8.303645e-02
-3.080000e+00	-2.800000e+00	8.418258e-01	6.795747e-02	9.227172e-02
-2.800001e+00	-2.520001e+00	8.755518e-01	7.506059e-02	1.020644e-01
-2.520000e+00	-2.240000e+00	9.091778e-01	8.267550e-02	1.125063e-01
-2.240000e+00	-1.960000e+00	9.449733e-01	8.967740e-02	1.220500e-01
-1.959999e+00	-1.679999e+00	9.813167e-01	9.524665e-02	1.294611e-01
-1.680000e+00	-1.400000e+00	1.021927e+00	9.712135e-02	1.312880e-01
-1.400000e+00	-1.120000e+00	1.074705e+00	1.041048e-01	1.407128e-01
-1.120000e+00	-8.399999e-01	1.185250e+00	1.611637e-01	2.229631e-01
-8.400000e-01	-5.599998e-01	7.806201e-01	8.565982e-02	1.164332e-01
-5.599998e-01	-2.800004e-01	1.068147e-01	1.148756e-02	1.601766e-02
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Gluon_d22-x15-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	3.486160e-01	2.649591e-02	3.136500e-02
-4.480000e+00	-4.200000e+00	3.481718e-01	2.646732e-02	3.133221e-02
-4.200000e+00	-3.920002e+00	3.458492e-01	2.628516e-02	3.111545e-02
-3.920002e+00	-3.640000e+00	3.473074e-01	2.639861e-02	3.125023e-02
-3.640000e+00	-3.360000e+00	3.481970e-01	2.646813e-02	3.133291e-02
-3.360000e+00	-3.080000e+00	3.477739e-01	2.643188e-02	3.128970e-02
-3.080000e+00	-2.800000e+00	3.476107e-01	2.641699e-02	3.127163e-02
-2.800001e+00	-2.520001e+00	3.462723e-01	2.631453e-02	3.114959e-02
-2.520000e+00	-2.240000e+00	3.476409e-01	2.642405e-02	3.128086e-02
-2.240000e+00	-1.960000e+00	3.491288e-01	2.656805e-02	3.143963e-02
-1.959999e+00	-1.679999e+00	3.519108e-01	2.686378e-02	3.180493e-02
-1.680000e+00	-1.400000e+00	3.547926e-01	2.727224e-02	3.232481e-02
-1.400000e+00	-1.120000e+00	3.611137e-01	2.815104e-02	3.343633e-02
-1.120000e+00	-8.399999e-01	3.271045e-01	2.606255e-02	3.105622e-02
-8.400000e-01	-5.599998e-01	1.368634e-01	1.123256e-02	1.344288e-02
-5.599998e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	3.431402e-01	2.609289e-02	3.086818e-02
-4.480000e+00	-4.200000e+00	3.430983e-01	2.607035e-02	3.086616e-02
-4.200000e+00	-3.920002e+00	3.430308e-01	2.607941e-02	3.086924e-02
-3.920002e+00	-3.640000e+00	3.429185e-01	2.606328e-02	3.083918e-02
-3.640000e+00	-3.360000e+00	3.427321e-01	2.604977e-02	3.085230e-02
-3.360000e+00	-3.080000e+00	3.424251e-01	2.601969e-02	3.081167e-02
-3.080000e+00	-2.800000e+00	3.419658e-01	2.599455e-02	3.076515e-02
-2.800001e+00	-2.520001e+00	3.412627e-01	2.593856e-02	3.070454e-02
-2.520000e+00	-2.240000e+00	3.403115e-01	2.586497e-02	3.061959e-02
-2.240000e+00	-1.960000e+00	3.392456e-01	2.578572e-02	3.052357e-02
-1.959999e+00	-1.679999e+00	3.387212e-01	2.574472e-02	3.047597e-02
-1.680000e+00	-1.400000e+00	3.409042e-01	2.591046e-02	3.067324e-02
-1.400000e+00	-1.120000e+00	3.524163e-01	2.678600e-02	3.170818e-02
-1.120000e+00	-8.399999e-01	3.534768e-01	2.686610e-02	3.180443e-02
-8.400000e-01	-5.599998e-01	2.289509e-01	1.740167e-02	2.059968e-02
-5.599998e-01	-2.800004e-01	4.317471e-02	3.281547e-03	3.884568e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	7.059198e-01	4.323964e-02	5.775257e-02
-4.480000e+00	-4.200000e+00	7.930441e-01	5.704394e-02	7.583417e-02
-4.200000e+00	-3.920002e+00	8.457192e-01	6.384036e-02	8.423593e-02
-3.920002e+00	-3.640000e+00	8.196279e-01	6.081526e-02	8.070398e-02
-3.640000e+00	-3.360000e+00	8.958965e-01	7.224961e-02	9.540449e-02
-3.360000e+00	-3.080000e+00	9.058740e-01	7.354315e-02	9.704572e-02
-3.080000e+00	-2.800000e+00	9.028373e-01	7.301014e-02	9.634077e-02
-2.800001e+00	-2.520001e+00	9.504190e-01	8.036977e-02	1.058865e-01
-2.520000e+00	-2.240000e+00	9.436513e-01	7.865339e-02	1.034315e-01
-2.240000e+00	-1.960000e+00	9.916487e-01	8.599120e-02	1.130260e-01
-1.959999e+00	-1.679999e+00	1.020679e+00	9.004289e-02	1.182260e-01
-1.680000e+00	-1.400000e+00	1.057093e+00	9.502628e-02	1.246032e-01
-1.400000e+00	-1.120000e+00	1.119520e+00	1.046597e-01	1.372664e-01
-1.120000e+00	-8.399999e-01	1.078612e+00	1.057047e-01	1.383795e-01
-8.400000e-01	-5.599998e-01	4.928339e-01	5.086219e-02	6.635293e-02
-5.599998e-01	-2.800004e-01	2.917389e-03	4.535927e-04	5.911530e-04
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	1.488959e-01	5.074380e-02	3.472665e-02
-4.480000e+00	-4.200000e+00	1.694461e-01	4.703759e-02	3.184084e-02
-4.200000e+00	-3.920002e+00	1.901226e-01	4.338943e-02	2.901981e-02
-3.920002e+00	-3.640000e+00	2.109872e-01	3.987592e-02	2.624402e-02
-3.640000e+00	-3.360000e+00	2.321056e-01	3.648305e-02	2.359099e-02
-3.360000e+00	-3.080000e+00	2.535552e-01	3.331541e-02	2.108945e-02
-3.080000e+00	-2.800000e+00	2.754179e-01	3.043160e-02	1.875543e-02
-2.800001e+00	-2.520001e+00	2.976452e-01	2.783088e-02	1.664630e-02
-2.520000e+00	-2.240000e+00	3.200686e-01	2.546531e-02	1.469311e-02
-2.240000e+00	-1.960000e+00	3.421756e-01	2.303159e-02	1.269974e-02
-1.959999e+00	-1.679999e+00	3.630649e-01	1.976318e-02	1.011557e-02
-1.680000e+00	-1.400000e+00	3.818874e-01	1.401239e-02	5.770470e-03
-1.400000e+00	-1.120000e+00	4.009307e-01	1.467959e-02	6.032951e-03
-1.120000e+00	-8.399999e-01	4.912962e-01	4.088115e-02	4.918103e-02
-8.400000e-01	-5.599998e-01	3.844247e-01	1.526157e-02	1.521881e-02
-5.599998e-01	-2.800004e-01	7.070306e-02	2.396943e-03	2.228058e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Gluon_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	7.805452e-01	4.427099e-02	5.720962e-02
-4.480000e+00	-4.200000e+00	8.021625e-01	4.757014e-02	6.145651e-02
-4.200000e+00	-3.920002e+00	8.239901e-01	5.106394e-02	6.603811e-02
-3.920002e+00	-3.640000e+00	8.451293e-01	5.436913e-02	7.022938e-02
-3.640000e+00	-3.360000e+00	8.668081e-01	5.788507e-02	7.481071e-02
-3.360000e+00	-3.080000e+00	8.887195e-01	6.171275e-02	7.983849e-02
-3.080000e+00	-2.800000e+00	9.108296e-01	6.583355e-02	8.515024e-02
-2.800001e+00	-2.520001e+00	9.326127e-01	7.019905e-02	9.088417e-02
-2.520000e+00	-2.240000e+00	9.552484e-01	7.463280e-02	9.666668e-02
-2.240000e+00	-1.960000e+00	9.781370e-01	7.884162e-02	1.021368e-01
-1.959999e+00	-1.679999e+00	1.002012e+00	8.190542e-02	1.060107e-01
-1.680000e+00	-1.400000e+00	1.027924e+00	8.218551e-02	1.060473e-01
-1.400000e+00	-1.120000e+00	1.066902e+00	8.626454e-02	1.113603e-01
-1.120000e+00	-8.399999e-01	1.128574e+00	1.232780e-01	1.619077e-01
-8.400000e-01	-5.599998e-01	7.203118e-01	6.282901e-02	8.143093e-02
-5.599998e-01	-2.800004e-01	1.069110e-01	9.068013e-03	1.195160e-02
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d21-x13-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.081084e+00	9.696466e-02	1.188453e-01
-1.260000e+00	-1.190000e+00	1.005666e+00	9.018721e-02	1.105291e-01
-1.190000e+00	-1.120000e+00	9.335926e-01	8.397336e-02	1.030080e-01
-1.120000e+00	-1.050000e+00	8.684635e-01	7.788776e-02	9.545831e-02
-1.050000e+00	-9.799997e-01	7.993836e-01	7.169498e-02	8.786925e-02
-9.799994e-01	-9.099996e-01	7.333772e-01	6.577048e-02	8.060750e-02
-9.099995e-01	-8.399999e-01	6.617010e-01	5.941212e-02	7.285769e-02
-8.399999e-01	-7.700009e-01	5.930743e-01	5.323813e-02	6.528441e-02
-7.700009e-01	-7.000005e-01	5.264496e-01	4.722020e-02	5.787396e-02
-7.000005e-01	-6.299997e-01	4.592251e-01	4.118502e-02	5.047620e-02
-6.299998e-01	-5.599998e-01	3.891621e-01	3.490151e-02	4.277621e-02
-5.599998e-01	-4.899996e-01	3.193199e-01	2.867614e-02	3.518270e-02
-4.899995e-01	-4.200005e-01	2.423813e-01	2.178964e-02	2.674412e-02
-4.200004e-01	-3.499996e-01	1.496074e-01	1.349368e-02	1.657811e-02
-3.499996e-01	-2.800004e-01	3.522940e-02	3.178550e-03	3.904693e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.052320e+00	9.438713e-02	1.156638e-01
-1.260000e+00	-1.190000e+00	9.802865e-01	8.792381e-02	1.077607e-01
-1.190000e+00	-1.120000e+00	9.082281e-01	8.145999e-02	9.984036e-02
-1.120000e+00	-1.050000e+00	8.362280e-01	7.500478e-02	9.192408e-02
-1.050000e+00	-9.799997e-01	7.643236e-01	6.855355e-02	8.402119e-02
-9.799994e-01	-9.099996e-01	6.926592e-01	6.212687e-02	7.614140e-02
-9.099995e-01	-8.399999e-01	6.213399e-01	5.572662e-02	6.830152e-02
-8.399999e-01	-7.700009e-01	5.505652e-01	4.938082e-02	6.052289e-02
-7.700009e-01	-7.000005e-01	4.805559e-01	4.310242e-02	5.282598e-02
-7.000005e-01	-6.299997e-01	4.116424e-01	3.692252e-02	4.524805e-02
-6.299998e-01	-5.599998e-01	3.442110e-01	3.087254e-02	3.784037e-02
-5.599998e-01	-4.899996e-01	2.787534e-01	2.500192e-02	3.064271e-02
-4.899995e-01	-4.200005e-01	2.158760e-01	1.936218e-02	2.373105e-02
-4.200004e-01	-3.499996e-01	1.562764e-01	1.401689e-02	1.717888e-02
-3.499996e-01	-2.800004e-01	1.007430e-01	9.035790e-03	1.107434e-02
-2.800004e-01	-2.100000e-01	4.996891e-02	4.481818e-03	5.492931e-03
-2.100000e-01	-1.400000e-01	7.725790e-03	6.929410e-04	8.492859e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.830691e+00	6.089456e-02	7.547442e-02
-1.260000e+00	-1.190000e+00	1.798844e+00	7.224540e-02	9.118054e-02
-1.190000e+00	-1.120000e+00	1.731716e+00	7.833173e-02	1.003713e-01
-1.120000e+00	-1.050000e+00	1.605693e+00	7.205932e-02	9.214429e-02
-1.050000e+00	-9.799997e-01	1.539618e+00	7.727084e-02	9.968617e-02
-9.799994e-01	-9.099996e-01	1.424767e+00	7.342845e-02	9.491478e-02
-9.099995e-01	-8.399999e-01	1.310767e+00	7.030148e-02	9.112659e-02
-8.399999e-01	-7.700009e-01	1.203141e+00	6.774272e-02	8.809619e-02
-7.700009e-01	-7.000005e-01	1.064404e+00	5.949719e-02	7.725998e-02
-7.000005e-01	-6.299997e-01	9.445608e-01	5.492594e-02	7.156000e-02
-6.299998e-01	-5.599998e-01	8.146724e-01	4.890479e-02	6.389261e-02
-5.599998e-01	-4.899996e-01	6.828415e-01	4.268300e-02	5.579779e-02
-4.899995e-01	-4.200005e-01	5.463369e-01	3.744551e-02	4.921066e-02
-4.200004e-01	-3.499996e-01	3.898720e-01	3.209450e-02	4.252224e-02
-3.499996e-01	-2.800004e-01	1.925944e-01	2.509391e-02	3.383477e-02
-2.800004e-01	-2.100000e-01	2.997066e-02	5.168754e-03	7.013848e-03
-2.100000e-01	-1.400000e-01	1.378001e-03	2.380988e-04	3.233000e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.670371e+00	9.675379e-02	1.051064e-01
-1.260000e+00	-1.190000e+00	1.603287e+00	9.651272e-02	1.063330e-01
-1.190000e+00	-1.120000e+00	1.525757e+00	9.448906e-02	1.051352e-01
-1.120000e+00	-1.050000e+00	1.438895e+00	9.086724e-02	1.017762e-01
-1.050000e+00	-9.799997e-01	1.343733e+00	8.583636e-02	9.651338e-02
-9.799994e-01	-9.099996e-01	1.241450e+00	7.959167e-02	8.960198e-02
-9.099995e-01	-8.399999e-01	1.133146e+00	7.233126e-02	8.132159e-02
-8.399999e-01	-7.700009e-01	1.020030e+00	6.426566e-02	7.195659e-02
-7.700009e-01	-7.000005e-01	9.033123e-01	5.561795e-02	6.179957e-02
-7.000005e-01	-6.299997e-01	7.843294e-01	4.661774e-02	5.116919e-02
-6.299998e-01	-5.599998e-01	6.644306e-01	3.752012e-02	4.042694e-02
-5.599998e-01	-4.899996e-01	5.450370e-01	2.860771e-02	2.993568e-02
-4.899995e-01	-4.200005e-01	4.276594e-01	2.019014e-02	2.013560e-02
-4.200004e-01	-3.499996e-01	3.138270e-01	1.262941e-02	1.152609e-02
-3.499996e-01	-2.800004e-01	2.051403e-01	6.363487e-03	4.722424e-03
-2.800004e-01	-2.100000e-01	1.030638e-01	1.949507e-03	5.182223e-04
-2.100000e-01	-1.400000e-01	1.606032e-02	2.241345e-04	9.636515e-07
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.032576e+00	7.817415e-02	9.621136e-02
-1.260000e+00	-1.190000e+00	1.943730e+00	7.989382e-02	9.897086e-02
-1.190000e+00	-1.120000e+00	1.845421e+00	7.991366e-02	9.938571e-02
-1.120000e+00	-1.050000e+00	1.742044e+00	7.805956e-02	9.721850e-02
-1.050000e+00	-9.799997e-01	1.628181e+00	7.487753e-02	9.330427e-02
-9.799994e-01	-9.099996e-01	1.509399e+00	7.058741e-02	8.782811e-02
-9.099995e-01	-8.399999e-01	1.380004e+00	6.525070e-02	8.106117e-02
-8.399999e-01	-7.700009e-01	1.247482e+00	5.892561e-02	7.291987e-02
-7.700009e-01	-7.000005e-01	1.112347e+00	5.189992e-02	6.379980e-02
-7.000005e-01	-6.299997e-01	9.734453e-01	4.453705e-02	5.429601e-02
-6.299998e-01	-5.599998e-01	8.295430e-01	3.656224e-02	4.404879e-02
-5.599998e-01	-4.899996e-01	6.843468e-01	2.849986e-02	3.373968e-02
-4.899995e-01	-4.200005e-01	5.318307e-01	1.989342e-02	2.285779e-02
-4.200004e-01	-3.499996e-01	3.641685e-01	1.026925e-02	1.089882e-02
-3.499996e-01	-2.800004e-01	1.765482e-01	5.382410e-03	2.396686e-03
-2.800004e-01	-2.100000e-01	7.107472e-02	6.491491e-03	3.307347e-03
-2.100000e-01	-1.400000e-01	1.108322e-02	1.313903e-03	7.185977e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d21-x13-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	9.025818e-01	6.872237e-02	8.138353e-02
-1.260000e+00	-1.190000e+00	8.449083e-01	6.432371e-02	7.617323e-02
-1.190000e+00	-1.120000e+00	7.857363e-01	5.981811e-02	7.083732e-02
-1.120000e+00	-1.050000e+00	7.320368e-01	5.573240e-02	6.599950e-02
-1.050000e+00	-9.799997e-01	6.710381e-01	5.108497e-02	6.049528e-02
-9.799994e-01	-9.099996e-01	6.154533e-01	4.685516e-02	5.548669e-02
-9.099995e-01	-8.399999e-01	5.586192e-01	4.252894e-02	5.036377e-02
-8.399999e-01	-7.700009e-01	5.017870e-01	3.819939e-02	4.523598e-02
-7.700009e-01	-7.000005e-01	4.463042e-01	3.397436e-02	4.023236e-02
-7.000005e-01	-6.299997e-01	3.913948e-01	2.979698e-02	3.528573e-02
-6.299998e-01	-5.599998e-01	3.345783e-01	2.547023e-02	3.016227e-02
-5.599998e-01	-4.899996e-01	2.753659e-01	2.096190e-02	2.482204e-02
-4.899995e-01	-4.200005e-01	2.092584e-01	1.592763e-02	1.886116e-02
-4.200004e-01	-3.499996e-01	1.306363e-01	9.943730e-03	1.177372e-02
-3.499996e-01	-2.800004e-01	3.072960e-02	2.338466e-03	2.770418e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	8.855565e-01	6.739991e-02	7.981601e-02
-1.260000e+00	-1.190000e+00	8.249410e-01	6.278788e-02	7.436094e-02
-1.190000e+00	-1.120000e+00	7.643049e-01	5.818346e-02	6.888724e-02
-1.120000e+00	-1.050000e+00	7.037145e-01	5.356683e-02	6.343242e-02
-1.050000e+00	-9.799997e-01	6.432010e-01	4.895225e-02	5.797563e-02
-9.799994e-01	-9.099996e-01	5.828931e-01	4.437084e-02	5.254028e-02
-9.099995e-01	-8.399999e-01	5.228812e-01	3.980299e-02	4.713184e-02
-8.399999e-01	-7.700009e-01	4.633190e-01	3.526625e-02	4.176005e-02
-7.700009e-01	-7.000005e-01	4.044027e-01	3.078240e-02	3.645089e-02
-7.000005e-01	-6.299997e-01	3.464094e-01	2.636808e-02	3.122313e-02
-6.299998e-01	-5.599998e-01	2.896654e-01	2.204824e-02	2.611050e-02
-5.599998e-01	-4.899996e-01	2.345797e-01	1.785547e-02	2.114469e-02
-4.899995e-01	-4.200005e-01	1.816670e-01	1.382798e-02	1.637410e-02
-4.200004e-01	-3.499996e-01	1.315117e-01	1.001057e-02	1.185386e-02
-3.499996e-01	-2.800004e-01	8.477848e-02	6.453066e-03	7.641602e-03
-2.800004e-01	-2.100000e-01	4.205044e-02	3.200770e-03	3.790276e-03
-2.100000e-01	-1.400000e-01	6.501503e-03	4.948765e-04	5.860211e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.738506e+00	7.249917e-02	7.801094e-02
-1.260000e+00	-1.190000e+00	1.706762e+00	7.915059e-02	8.447094e-02
-1.190000e+00	-1.120000e+00	1.584576e+00	7.285584e-02	7.752913e-02
-1.120000e+00	-1.050000e+00	1.545683e+00	7.854912e-02	8.602422e-02
-1.050000e+00	-9.799997e-01	1.415978e+00	7.160667e-02	7.830887e-02
-9.799994e-01	-9.099996e-01	1.313513e+00	6.783172e-02	7.460508e-02
-9.099995e-01	-8.399999e-01	1.226099e+00	6.670962e-02	7.438145e-02
-8.399999e-01	-7.700009e-01	1.124092e+00	6.320076e-02	7.102347e-02
-7.700009e-01	-7.000005e-01	9.896771e-01	5.460418e-02	6.104153e-02
-7.000005e-01	-6.299997e-01	8.696802e-01	4.824961e-02	5.402629e-02
-6.299998e-01	-5.599998e-01	7.661822e-01	4.477615e-02	5.076495e-02
-5.599998e-01	-4.899996e-01	6.356348e-01	3.752026e-02	4.262164e-02
-4.899995e-01	-4.200005e-01	4.937236e-01	2.992274e-02	3.416883e-02
-4.200004e-01	-3.499996e-01	3.532443e-01	2.532951e-02	2.989825e-02
-3.499996e-01	-2.800004e-01	1.580078e-01	1.695284e-02	2.118372e-02
-2.800004e-01	-2.100000e-01	2.207253e-02	3.234575e-03	4.162290e-03
-2.100000e-01	-1.400000e-01	1.027799e-03	1.506635e-04	1.938916e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.323423e+00	5.599539e-02	5.715437e-02
-1.260000e+00	-1.190000e+00	1.266312e+00	5.581781e-02	5.781765e-02
-1.190000e+00	-1.120000e+00	1.201794e+00	5.456863e-02	5.707506e-02
-1.120000e+00	-1.050000e+00	1.130682e+00	5.233777e-02	5.510129e-02
-1.050000e+00	-9.799997e-01	1.053691e+00	4.925508e-02	5.203137e-02
-9.799994e-01	-9.099996e-01	9.716897e-01	4.545589e-02	4.802698e-02
-9.099995e-01	-8.399999e-01	8.854754e-01	4.104444e-02	4.323965e-02
-8.399999e-01	-7.700009e-01	7.959168e-01	3.615420e-02	3.784177e-02
-7.700009e-01	-7.000005e-01	7.039090e-01	3.093251e-02	3.201714e-02
-7.000005e-01	-6.299997e-01	6.104427e-01	2.552425e-02	2.595679e-02
-6.299998e-01	-5.599998e-01	5.165285e-01	2.009678e-02	1.987549e-02
-5.599998e-01	-4.899996e-01	4.232313e-01	1.482976e-02	1.400609e-02
-4.899995e-01	-4.200005e-01	3.317072e-01	9.932201e-03	8.624202e-03
-4.200004e-01	-3.499996e-01	2.431301e-01	5.650907e-03	4.052826e-03
-3.499996e-01	-2.800004e-01	1.587399e-01	2.285012e-03	6.911358e-04
-2.800004e-01	-2.100000e-01	7.966605e-02	9.727421e-04	3.030576e-05
-2.100000e-01	-1.400000e-01	1.240620e-02	3.605581e-04	1.197520e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.866122e+00	7.652898e-02	7.799906e-02
-1.260000e+00	-1.190000e+00	1.776318e+00	7.530711e-02	7.766901e-02
-1.190000e+00	-1.120000e+00	1.678351e+00	7.301081e-02	7.594116e-02
-1.120000e+00	-1.050000e+00	1.577711e+00	6.992501e-02	7.318604e-02
-1.050000e+00	-9.799997e-01	1.466222e+00	6.576946e-02	6.911020e-02
-9.799994e-01	-9.099996e-01	1.353649e+00	6.109444e-02	6.431433e-02
-9.099995e-01	-8.399999e-01	1.235902e+00	5.575571e-02	5.867811e-02
-8.399999e-01	-7.700009e-01	1.114593e+00	4.990609e-02	5.239031e-02
-7.700009e-01	-7.000005e-01	9.916592e-01	4.375457e-02	4.570426e-02
-7.000005e-01	-6.299997e-01	8.672894e-01	3.738798e-02	3.874313e-02
-6.299998e-01	-5.599998e-01	7.399255e-01	3.076606e-02	3.147363e-02
-5.599998e-01	-4.899996e-01	6.097561e-01	2.398073e-02	2.402013e-02
-4.899995e-01	-4.200005e-01	4.731582e-01	1.685869e-02	1.620533e-02
-4.200004e-01	-3.499996e-01	3.253120e-01	1.071812e-02	1.153085e-02
-3.499996e-01	-2.800004e-01	1.584068e-01	9.803979e-03	7.363348e-03
-2.800004e-01	-2.100000e-01	6.402777e-02	7.536899e-03	4.953951e-03
-2.100000e-01	-1.400000e-01	9.966237e-03	1.379599e-03	9.192512e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d21-x14-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.416924e+00	1.270964e-01	1.557808e-01
-2.870001e+00	-2.800001e+00	1.367344e+00	1.226052e-01	1.502578e-01
-2.800001e+00	-2.729999e+00	1.366638e+00	1.225700e-01	1.502168e-01
-2.729999e+00	-2.660000e+00	1.260190e+00	1.133131e-01	1.389987e-01
-2.660001e+00	-2.589999e+00	1.229036e+00	1.102233e-01	1.350922e-01
-2.590000e+00	-2.520000e+00	1.232109e+00	1.105418e-01	1.354842e-01
-2.520000e+00	-2.450000e+00	1.194356e+00	1.071313e-01	1.313067e-01
-2.450000e+00	-2.380000e+00	1.166148e+00	1.045820e-01	1.281738e-01
-2.380000e+00	-2.310000e+00	1.124543e+00	1.009337e-01	1.237580e-01
-2.310000e+00	-2.240000e+00	1.081972e+00	9.704791e-02	1.189402e-01
-2.240000e+00	-2.170000e+00	1.052338e+00	9.438922e-02	1.157474e-01
-2.170000e+00	-2.100000e+00	1.011609e+00	9.077813e-02	1.112998e-01
-2.100000e+00	-2.030000e+00	9.802867e-01	8.790781e-02	1.077391e-01
-2.030000e+00	-1.960000e+00	9.263100e-01	8.349664e-02	1.024581e-01
-1.960000e+00	-1.890000e+00	8.938089e-01	8.016234e-02	9.824618e-02
-1.890000e+00	-1.820000e+00	8.733739e-01	7.834141e-02	9.601767e-02
-1.820000e+00	-1.750000e+00	8.302029e-01	7.446854e-02	9.127081e-02
-1.750000e+00	-1.680000e+00	8.055916e-01	7.223763e-02	8.853329e-02
-1.680000e+00	-1.610000e+00	7.549629e-01	6.771475e-02	8.298784e-02
-1.610000e+00	-1.540000e+00	7.308853e-01	6.563126e-02	8.047262e-02
-1.540000e+00	-1.470000e+00	6.898528e-01	6.186716e-02	7.582506e-02
-1.470000e+00	-1.400000e+00	6.524204e-01	5.851643e-02	7.173935e-02
-1.400000e+00	-1.330000e+00	6.195807e-01	5.556246e-02	6.809520e-02
-1.330000e+00	-1.260000e+00	5.817616e-01	5.217049e-02	6.393826e-02
-1.260000e+00	-1.190000e+00	5.437058e-01	4.875985e-02	5.975901e-02
-1.190000e+00	-1.120000e+00	5.092998e-01	4.567946e-02	5.598467e-02
-1.120000e+00	-1.050000e+00	4.750958e-01	4.261435e-02	5.222940e-02
-1.050000e+00	-9.799997e-01	4.388117e-01	3.935719e-02	4.823659e-02
-9.799994e-01	-9.099996e-01	4.029071e-01	3.613678e-02	4.428933e-02
-9.099995e-01	-8.399999e-01	3.648633e-01	3.280615e-02	4.024971e-02
-8.399999e-01	-7.700009e-01	3.319155e-01	2.976534e-02	3.647912e-02
-7.700009e-01	-7.000005e-01	2.938621e-01	2.639863e-02	3.238417e-02
-7.000005e-01	-6.299997e-01	2.587419e-01	2.321030e-02	2.846688e-02
-6.299998e-01	-5.599998e-01	2.200793e-01	1.977383e-02	2.426421e-02
-5.599998e-01	-4.899996e-01	1.788819e-01	1.609435e-02	1.976001e-02
-4.899995e-01	-4.200005e-01	1.332857e-01	1.202159e-02	1.476730e-02
-4.200004e-01	-3.499996e-01	7.978047e-02	7.218870e-03	8.874916e-03
-3.499996e-01	-2.800004e-01	1.813539e-02	1.637264e-03	2.012415e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.392200e+00	1.248467e-01	1.530599e-01
-2.870001e+00	-2.800001e+00	1.357028e+00	1.217218e-01	1.491465e-01
-2.800001e+00	-2.729999e+00	1.321803e+00	1.185605e-01	1.453091e-01
-2.729999e+00	-2.660000e+00	1.286670e+00	1.154043e-01	1.414427e-01
-2.660001e+00	-2.589999e+00	1.251429e+00	1.122171e-01	1.375553e-01
-2.590000e+00	-2.520000e+00	1.216268e+00	1.090962e-01	1.337176e-01
-2.520000e+00	-2.450000e+00	1.181067e+00	1.059441e-01	1.298313e-01
-2.450000e+00	-2.380000e+00	1.145858e+00	1.027770e-01	1.259544e-01
-2.380000e+00	-2.310000e+00	1.110662e+00	9.961678e-02	1.220899e-01
-2.310000e+00	-2.240000e+00	1.075437e+00	9.646283e-02	1.182251e-01
-2.240000e+00	-2.170000e+00	1.040224e+00	9.329686e-02	1.143565e-01
-2.170000e+00	-2.100000e+00	1.005029e+00	9.013821e-02	1.104725e-01
-2.100000e+00	-2.030000e+00	9.697835e-01	8.697525e-02	1.066212e-01
-2.030000e+00	-1.960000e+00	9.345677e-01	8.383354e-02	1.027081e-01
-1.960000e+00	-1.890000e+00	8.993270e-01	8.065669e-02	9.887488e-02
-1.890000e+00	-1.820000e+00	8.641061e-01	7.750888e-02	9.497874e-02
-1.820000e+00	-1.750000e+00	8.288108e-01	7.433663e-02	9.111605e-02
-1.750000e+00	-1.680000e+00	7.935657e-01	7.118242e-02	8.724349e-02
-1.680000e+00	-1.610000e+00	7.582896e-01	6.800298e-02	8.335522e-02
-1.610000e+00	-1.540000e+00	7.230184e-01	6.485288e-02	7.948644e-02
-1.540000e+00	-1.470000e+00	6.877087e-01	6.168188e-02	7.558770e-02
-1.470000e+00	-1.400000e+00	6.523981e-01	5.851445e-02	7.171414e-02
-1.400000e+00	-1.330000e+00	6.170712e-01	5.534592e-02	6.783286e-02
-1.330000e+00	-1.260000e+00	5.817322e-01	5.217753e-02	6.394685e-02
-1.260000e+00	-1.190000e+00	5.463844e-01	4.900669e-02	6.006212e-02
-1.190000e+00	-1.120000e+00	5.110135e-01	4.583383e-02	5.617430e-02
-1.120000e+00	-1.050000e+00	4.756432e-01	4.266008e-02	5.228976e-02
-1.050000e+00	-9.799997e-01	4.402604e-01	3.948838e-02	4.839454e-02
-9.799994e-01	-9.099996e-01	4.048832e-01	3.631534e-02	4.450718e-02
-9.099995e-01	-8.399999e-01	3.695031e-01	3.313929e-02	4.062147e-02
-8.399999e-01	-7.700009e-01	3.341432e-01	2.997203e-02	3.672920e-02
-7.700009e-01	-7.000005e-01	2.987848e-01	2.679851e-02	3.284402e-02
-7.000005e-01	-6.299997e-01	2.634606e-01	2.363093e-02	2.896096e-02
-6.299998e-01	-5.599998e-01	2.281580e-01	2.046294e-02	2.508203e-02
-5.599998e-01	-4.899996e-01	1.928619e-01	1.729834e-02	2.120096e-02
-4.899995e-01	-4.200005e-01	1.575291e-01	1.412900e-02	1.731665e-02
-4.200004e-01	-3.499996e-01	1.220446e-01	1.094627e-02	1.341603e-02
-3.499996e-01	-2.800004e-01	8.619365e-02	7.731061e-03	9.474961e-03
-2.800004e-01	-2.100000e-01	4.950652e-02	4.440349e-03	5.442113e-03
-2.100000e-01	-1.400000e-01	1.206863e-02	1.082459e-03	1.326672e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.278110e+00	1.296418e-01	7.042372e-02
-2.870001e+00	-2.800001e+00	1.207311e+00	1.442967e-01	7.906691e-02
-2.800001e+00	-2.729999e+00	1.358679e+00	1.129068e-01	5.552381e-02
-2.729999e+00	-2.660000e+00	1.217468e+00	1.348791e-01	7.279193e-02
-2.660001e+00	-2.589999e+00	1.261764e+00	1.234560e-01	6.438667e-02
-2.590000e+00	-2.520000e+00	1.134579e+00	1.567177e-01	8.863074e-02
-2.520000e+00	-2.450000e+00	9.664758e-01	1.900218e-01	1.173139e-01
-2.450000e+00	-2.380000e+00	1.124215e+00	1.437830e-01	8.007798e-02
-2.380000e+00	-2.310000e+00	1.213328e+00	1.089584e-01	5.533424e-02
-2.310000e+00	-2.240000e+00	1.415632e+00	4.876307e-02	2.487860e-02
-2.240000e+00	-2.170000e+00	1.181647e+00	9.055150e-02	4.342356e-02
-2.170000e+00	-2.100000e+00	1.198230e+00	7.528590e-02	3.278270e-02
-2.100000e+00	-2.030000e+00	1.348290e+00	2.786909e-02	2.258671e-02
-2.030000e+00	-1.960000e+00	1.262627e+00	3.263528e-02	1.917103e-02
-1.960000e+00	-1.890000e+00	1.304693e+00	1.215122e-02	1.766660e-02
-1.890000e+00	-1.820000e+00	1.314581e+00	2.292669e-02	2.616172e-02
-1.820000e+00	-1.750000e+00	1.259768e+00	2.196299e-02	2.475370e-02
-1.750000e+00	-1.680000e+00	1.256623e+00	2.806912e-02	3.283888e-02
-1.680000e+00	-1.610000e+00	1.238903e+00	3.515951e-02	4.297393e-02
-1.610000e+00	-1.540000e+00	1.200022e+00	3.607781e-02	4.437216e-02
-1.540000e+00	-1.470000e+00	1.120549e+00	3.129498e-02	3.822883e-02
-1.470000e+00	-1.400000e+00	1.074841e+00	3.206189e-02	3.958468e-02
-1.400000e+00	-1.330000e+00	1.044410e+00	3.436477e-02	4.240040e-02
-1.330000e+00	-1.260000e+00	1.012210e+00	3.793313e-02	4.797438e-02
-1.260000e+00	-1.190000e+00	9.486467e-01	3.549217e-02	4.476743e-02
-1.190000e+00	-1.120000e+00	8.985632e-01	3.485590e-02	4.388398e-02
-1.120000e+00	-1.050000e+00	8.241504e-01	3.044416e-02	3.821612e-02
-1.050000e+00	-9.799997e-01	7.841150e-01	3.226177e-02	4.104404e-02
-9.799994e-01	-9.099996e-01	7.237195e-01	3.032335e-02	3.870863e-02
-9.099995e-01	-8.399999e-01	6.542922e-01	2.706612e-02	3.452219e-02
-8.399999e-01	-7.700009e-01	5.959257e-01	2.490113e-02	3.168212e-02
-7.700009e-01	-7.000005e-01	5.349725e-01	2.308505e-02	2.948728e-02
-7.000005e-01	-6.299997e-01	4.684632e-01	2.015452e-02	2.570523e-02
-6.299998e-01	-5.599998e-01	4.015577e-01	1.776658e-02	2.271413e-02
-5.599998e-01	-4.899996e-01	3.289241e-01	1.491645e-02	1.910507e-02
-4.899995e-01	-4.200005e-01	2.579069e-01	1.337251e-02	1.730515e-02
-4.200004e-01	-3.499996e-01	1.643561e-01	9.648514e-03	1.254897e-02
-3.499996e-01	-2.800004e-01	6.571368e-02	7.196719e-03	9.673143e-03
-2.800004e-01	-2.100000e-01	9.266691e-03	1.600956e-03	2.173858e-03
-2.100000e-01	-1.400000e-01	5.461428e-04	9.462428e-05	1.286155e-04
-1.400000e-01	-7.000002e-02	1.123537e-08	1.977172e-09	2.705235e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	5.625969e-01	2.093404e-01	1.316237e-01
-2.870001e+00	-2.800001e+00	6.499661e-01	1.807424e-01	1.110176e-01
-2.800001e+00	-2.729999e+00	7.288365e-01	1.540355e-01	9.190238e-02
-2.729999e+00	-2.660000e+00	7.995460e-01	1.292711e-01	7.415716e-02
-2.660001e+00	-2.589999e+00	8.622373e-01	1.063624e-01	5.782769e-02
-2.590000e+00	-2.520000e+00	9.172913e-01	8.522444e-02	4.276598e-02
-2.520000e+00	-2.450000e+00	9.648923e-01	6.584903e-02	2.899353e-02
-2.450000e+00	-2.380000e+00	1.005312e+00	4.808157e-02	1.648398e-02
-2.380000e+00	-2.310000e+00	1.038834e+00	3.197835e-02	5.094469e-03
-2.310000e+00	-2.240000e+00	1.065683e+00	1.739845e-02	4.311682e-05
-2.240000e+00	-2.170000e+00	1.086152e+00	1.424665e-02	6.214941e-05
-2.170000e+00	-2.100000e+00	1.100511e+00	2.230651e-02	7.451500e-03
-2.100000e+00	-2.030000e+00	1.108953e+00	2.935729e-02	1.778525e-02
-2.030000e+00	-1.960000e+00	1.111809e+00	3.546167e-02	2.675731e-02
-1.960000e+00	-1.890000e+00	1.109297e+00	4.061142e-02	3.455888e-02
-1.890000e+00	-1.820000e+00	1.101710e+00	4.491815e-02	4.111104e-02
-1.820000e+00	-1.750000e+00	1.089211e+00	4.836654e-02	4.657186e-02
-1.750000e+00	-1.680000e+00	1.072182e+00	5.104374e-02	5.095293e-02
-1.680000e+00	-1.610000e+00	1.050809e+00	5.295173e-02	5.431126e-02
-1.610000e+00	-1.540000e+00	1.025364e+00	5.418830e-02	5.674150e-02
-1.540000e+00	-1.470000e+00	9.960648e-01	5.474583e-02	5.825326e-02
-1.470000e+00	-1.400000e+00	9.632057e-01	5.469416e-02	5.895407e-02
-1.400000e+00	-1.330000e+00	9.270165e-01	5.407538e-02	5.887699e-02
-1.330000e+00	-1.260000e+00	8.877466e-01	5.292292e-02	5.808180e-02
-1.260000e+00	-1.190000e+00	8.456521e-01	5.128853e-02	5.663296e-02
-1.190000e+00	-1.120000e+00	8.009505e-01	4.921064e-02	5.458786e-02
-1.120000e+00	-1.050000e+00	7.539122e-01	4.673562e-02	5.200975e-02
-1.050000e+00	-9.799997e-01	7.047526e-01	4.390864e-02	4.893995e-02
-9.799994e-01	-9.099996e-01	6.537270e-01	4.077363e-02	4.546711e-02
-9.099995e-01	-8.399999e-01	6.010423e-01	3.737353e-02	4.163616e-02
-8.399999e-01	-7.700009e-01	5.469397e-01	3.375890e-02	3.751298e-02
-7.700009e-01	-7.000005e-01	4.916007e-01	2.997281e-02	3.316879e-02
-7.000005e-01	-6.299997e-01	4.352619e-01	2.607066e-02	2.867241e-02
-6.299998e-01	-5.599998e-01	3.780875e-01	2.210131e-02	2.410096e-02
-5.599998e-01	-4.899996e-01	3.202164e-01	1.812699e-02	1.953184e-02
-4.899995e-01	-4.200005e-01	2.617431e-01	1.420821e-02	1.505989e-02
-4.200004e-01	-3.499996e-01	2.026413e-01	1.041576e-02	1.079040e-02
-3.499996e-01	-2.800004e-01	1.427519e-01	6.833055e-03	6.850925e-03
-2.800004e-01	-2.100000e-01	8.158203e-02	3.557852e-03	3.399242e-03
-2.100000e-01	-1.400000e-01	1.974986e-02	7.762432e-04	6.963807e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.044761e+00	2.589430e-01	1.584723e-01
-2.870001e+00	-2.800001e+00	1.135346e+00	2.238273e-01	1.333542e-01
-2.800001e+00	-2.729999e+00	1.179566e+00	2.053564e-01	1.202752e-01
-2.729999e+00	-2.660000e+00	1.288199e+00	1.591037e-01	8.753154e-02
-2.660001e+00	-2.589999e+00	1.331215e+00	1.372667e-01	7.220009e-02
-2.590000e+00	-2.520000e+00	1.353340e+00	1.244129e-01	6.316235e-02
-2.520000e+00	-2.450000e+00	1.391619e+00	1.028609e-01	4.804543e-02
-2.450000e+00	-2.380000e+00	1.419476e+00	8.487062e-02	3.552240e-02
-2.380000e+00	-2.310000e+00	1.444452e+00	6.591561e-02	2.622284e-02
-2.310000e+00	-2.240000e+00	1.461249e+00	4.875686e-02	2.544735e-02
-2.240000e+00	-2.170000e+00	1.469490e+00	3.515663e-02	2.457635e-02
-2.170000e+00	-2.100000e+00	1.472382e+00	2.147078e-02	2.375612e-02
-2.100000e+00	-2.030000e+00	1.469083e+00	1.822727e-02	2.287476e-02
-2.030000e+00	-1.960000e+00	1.457140e+00	2.609232e-02	2.881379e-02
-1.960000e+00	-1.890000e+00	1.441145e+00	3.111976e-02	3.603001e-02
-1.890000e+00	-1.820000e+00	1.424140e+00	3.525555e-02	4.155702e-02
-1.820000e+00	-1.750000e+00	1.396910e+00	3.936790e-02	4.746411e-02
-1.750000e+00	-1.680000e+00	1.371269e+00	4.220571e-02	5.138474e-02
-1.680000e+00	-1.610000e+00	1.331075e+00	4.491147e-02	5.540870e-02
-1.610000e+00	-1.540000e+00	1.297870e+00	4.661505e-02	5.775298e-02
-1.540000e+00	-1.470000e+00	1.253034e+00	4.744051e-02	5.917572e-02
-1.470000e+00	-1.400000e+00	1.205961e+00	4.785966e-02	5.996907e-02
-1.400000e+00	-1.330000e+00	1.158233e+00	4.764113e-02	5.984269e-02
-1.330000e+00	-1.260000e+00	1.104319e+00	4.680505e-02	5.895140e-02
-1.260000e+00	-1.190000e+00	1.047108e+00	4.543523e-02	5.734194e-02
-1.190000e+00	-1.120000e+00	9.897807e-01	4.370580e-02	5.519555e-02
-1.120000e+00	-1.050000e+00	9.303928e-01	4.160597e-02	5.254482e-02
-1.050000e+00	-9.799997e-01	8.672966e-01	3.914562e-02	4.943484e-02
-9.799994e-01	-9.099996e-01	8.025823e-01	3.636253e-02	4.588939e-02
-9.099995e-01	-8.399999e-01	7.343025e-01	3.322017e-02	4.190140e-02
-8.399999e-01	-7.700009e-01	6.690146e-01	3.003075e-02	3.775776e-02
-7.700009e-01	-7.000005e-01	5.979669e-01	2.645435e-02	3.318562e-02
-7.000005e-01	-6.299997e-01	5.285264e-01	2.287822e-02	2.857063e-02
-6.299998e-01	-5.599998e-01	4.548954e-01	1.901628e-02	2.362928e-02
-5.599998e-01	-4.899996e-01	3.780037e-01	1.490068e-02	1.838720e-02
-4.899995e-01	-4.200005e-01	2.960812e-01	1.044272e-02	1.274587e-02
-4.200004e-01	-3.499996e-01	2.056381e-01	5.383693e-03	6.404429e-03
-3.499996e-01	-2.800004e-01	1.063886e-01	3.089126e-03	2.045534e-03
-2.800004e-01	-2.100000e-01	4.991744e-02	3.539005e-03	1.645477e-03
-2.100000e-01	-1.400000e-01	1.197869e-02	1.007082e-03	5.011280e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d21-x14-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.181582e+00	8.997778e-02	1.065583e-01
-2.870001e+00	-2.800001e+00	1.119485e+00	8.519546e-02	1.008607e-01
-2.800001e+00	-2.729999e+00	1.106018e+00	8.420307e-02	9.971533e-02
-2.729999e+00	-2.660000e+00	1.089337e+00	8.291930e-02	9.819030e-02
-2.660001e+00	-2.589999e+00	1.058559e+00	8.059169e-02	9.543854e-02
-2.590000e+00	-2.520000e+00	1.024429e+00	7.797826e-02	9.234027e-02
-2.520000e+00	-2.450000e+00	9.891905e-01	7.529433e-02	8.916127e-02
-2.450000e+00	-2.380000e+00	9.718236e-01	7.402060e-02	8.766350e-02
-2.380000e+00	-2.310000e+00	9.365516e-01	7.131024e-02	8.444906e-02
-2.310000e+00	-2.240000e+00	9.052513e-01	6.891794e-02	8.161447e-02
-2.240000e+00	-2.170000e+00	8.804288e-01	6.704265e-02	7.939511e-02
-2.170000e+00	-2.100000e+00	8.420549e-01	6.411084e-02	7.592300e-02
-2.100000e+00	-2.030000e+00	8.124357e-01	6.184492e-02	7.323562e-02
-2.030000e+00	-1.960000e+00	7.913435e-01	6.025708e-02	7.135983e-02
-1.960000e+00	-1.890000e+00	7.544423e-01	5.742467e-02	6.800026e-02
-1.890000e+00	-1.820000e+00	7.191978e-01	5.475273e-02	6.483875e-02
-1.820000e+00	-1.750000e+00	6.960251e-01	5.299246e-02	6.275529e-02
-1.750000e+00	-1.680000e+00	6.667328e-01	5.076020e-02	6.011164e-02
-1.680000e+00	-1.610000e+00	6.350371e-01	4.834566e-02	5.725147e-02
-1.610000e+00	-1.540000e+00	6.063085e-01	4.616138e-02	5.466558e-02
-1.540000e+00	-1.470000e+00	5.771966e-01	4.394293e-02	5.203794e-02
-1.470000e+00	-1.400000e+00	5.501436e-01	4.188580e-02	4.960246e-02
-1.400000e+00	-1.330000e+00	5.179829e-01	3.943202e-02	4.669537e-02
-1.330000e+00	-1.260000e+00	4.883172e-01	3.717341e-02	4.402082e-02
-1.260000e+00	-1.190000e+00	4.582080e-01	3.488210e-02	4.130746e-02
-1.190000e+00	-1.120000e+00	4.297477e-01	3.271619e-02	3.874276e-02
-1.120000e+00	-1.050000e+00	4.001161e-01	3.045751e-02	3.606788e-02
-1.050000e+00	-9.799997e-01	3.718988e-01	2.831349e-02	3.352955e-02
-9.799994e-01	-9.099996e-01	3.419996e-01	2.603637e-02	3.083204e-02
-9.099995e-01	-8.399999e-01	3.129838e-01	2.382752e-02	2.821689e-02
-8.399999e-01	-7.700009e-01	2.828260e-01	2.152937e-02	2.549480e-02
-7.700009e-01	-7.000005e-01	2.529206e-01	1.925257e-02	2.279969e-02
-7.000005e-01	-6.299997e-01	2.227279e-01	1.695487e-02	2.007758e-02
-6.299998e-01	-5.599998e-01	1.901034e-01	1.447017e-02	1.713477e-02
-5.599998e-01	-4.899996e-01	1.550287e-01	1.180020e-02	1.397294e-02
-4.899995e-01	-4.200005e-01	1.159458e-01	8.824906e-03	1.045075e-02
-4.200004e-01	-3.499996e-01	7.009119e-02	5.334442e-03	6.317365e-03
-3.499996e-01	-2.800004e-01	1.579252e-02	1.202689e-03	1.423241e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.171583e+00	8.917935e-02	1.055952e-01
-2.870001e+00	-2.800001e+00	1.141986e+00	8.692556e-02	1.029143e-01
-2.800001e+00	-2.729999e+00	1.112338e+00	8.467133e-02	1.002772e-01
-2.729999e+00	-2.660000e+00	1.082770e+00	8.241514e-02	9.758851e-02
-2.660001e+00	-2.589999e+00	1.053120e+00	8.015995e-02	9.492802e-02
-2.590000e+00	-2.520000e+00	1.023537e+00	7.791138e-02	9.225893e-02
-2.520000e+00	-2.450000e+00	9.939012e-01	7.565279e-02	8.958492e-02
-2.450000e+00	-2.380000e+00	9.642722e-01	7.338939e-02	8.692278e-02
-2.380000e+00	-2.310000e+00	9.346484e-01	7.114910e-02	8.423508e-02
-2.310000e+00	-2.240000e+00	9.050227e-01	6.888752e-02	8.157944e-02
-2.240000e+00	-2.170000e+00	8.753945e-01	6.664049e-02	7.889975e-02
-2.170000e+00	-2.100000e+00	8.457539e-01	6.437097e-02	7.623729e-02
-2.100000e+00	-2.030000e+00	8.161152e-01	6.211672e-02	7.355613e-02
-2.030000e+00	-1.960000e+00	7.864562e-01	5.986820e-02	7.089103e-02
-1.960000e+00	-1.890000e+00	7.568177e-01	5.760609e-02	6.821960e-02
-1.890000e+00	-1.820000e+00	7.271652e-01	5.535313e-02	6.553746e-02
-1.820000e+00	-1.750000e+00	6.974761e-01	5.308309e-02	6.287702e-02
-1.750000e+00	-1.680000e+00	6.678059e-01	5.083416e-02	6.019175e-02
-1.680000e+00	-1.610000e+00	6.381366e-01	4.857398e-02	5.751773e-02
-1.610000e+00	-1.540000e+00	6.084363e-01	4.630882e-02	5.484384e-02
-1.540000e+00	-1.470000e+00	5.787316e-01	4.405436e-02	5.216103e-02
-1.470000e+00	-1.400000e+00	5.490112e-01	4.178591e-02	4.948913e-02
-1.400000e+00	-1.330000e+00	5.192856e-01	3.952312e-02	4.680415e-02
-1.330000e+00	-1.260000e+00	4.895467e-01	3.726921e-02	4.412909e-02
-1.260000e+00	-1.190000e+00	4.598025e-01	3.500056e-02	4.144173e-02
-1.190000e+00	-1.120000e+00	4.300313e-01	3.273239e-02	3.876661e-02
-1.120000e+00	-1.050000e+00	4.002716e-01	3.046613e-02	3.607723e-02
-1.050000e+00	-9.799997e-01	3.704941e-01	2.820273e-02	3.339559e-02
-9.799994e-01	-9.099996e-01	3.407213e-01	2.593492e-02	3.070800e-02
-9.099995e-01	-8.399999e-01	3.109508e-01	2.366881e-02	2.802757e-02
-8.399999e-01	-7.700009e-01	2.811905e-01	2.140345e-02	2.534545e-02
-7.700009e-01	-7.000005e-01	2.514380e-01	1.913938e-02	2.266333e-02
-7.000005e-01	-6.299997e-01	2.217092e-01	1.687518e-02	1.998438e-02
-6.299998e-01	-5.599998e-01	1.920033e-01	1.461489e-02	1.730630e-02
-5.599998e-01	-4.899996e-01	1.622992e-01	1.235373e-02	1.462938e-02
-4.899995e-01	-4.200005e-01	1.325661e-01	1.009051e-02	1.194880e-02
-4.200004e-01	-3.499996e-01	1.027044e-01	7.817710e-03	9.257481e-03
-3.499996e-01	-2.800004e-01	7.253467e-02	5.521107e-03	6.537993e-03
-2.800004e-01	-2.100000e-01	4.166132e-02	3.171150e-03	3.755215e-03
-2.100000e-01	-1.400000e-01	1.015614e-02	7.730619e-04	9.154307e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.333894e+00	1.233459e-01	8.062679e-02
-2.870001e+00	-2.800001e+00	1.187221e+00	1.498349e-01	1.002330e-01
-2.800001e+00	-2.729999e+00	1.450098e+00	9.894097e-02	8.144295e-02
-2.729999e+00	-2.660000e+00	1.422658e+00	1.117067e-01	8.575877e-02
-2.660001e+00	-2.589999e+00	1.287981e+00	1.327867e-01	8.735217e-02
-2.590000e+00	-2.520000e+00	1.418484e+00	1.062752e-01	8.404858e-02
-2.520000e+00	-2.450000e+00	1.339400e+00	1.195983e-01	8.508757e-02
-2.450000e+00	-2.380000e+00	1.383055e+00	1.037121e-01	8.367702e-02
-2.380000e+00	-2.310000e+00	1.329903e+00	9.793679e-02	7.914023e-02
-2.310000e+00	-2.240000e+00	1.526552e+00	7.186845e-02	7.743671e-02
-2.240000e+00	-2.170000e+00	1.400527e+00	6.944773e-02	7.500891e-02
-2.170000e+00	-2.100000e+00	1.278714e+00	7.819139e-02	7.374788e-02
-2.100000e+00	-2.030000e+00	1.362161e+00	6.465359e-02	6.977283e-02
-2.030000e+00	-1.960000e+00	1.301477e+00	6.405842e-02	6.863973e-02
-1.960000e+00	-1.890000e+00	1.399534e+00	5.847987e-02	6.334269e-02
-1.890000e+00	-1.820000e+00	1.258316e+00	5.941482e-02	6.378634e-02
-1.820000e+00	-1.750000e+00	1.244083e+00	5.666754e-02	6.069026e-02
-1.750000e+00	-1.680000e+00	1.188455e+00	5.397009e-02	5.791694e-02
-1.680000e+00	-1.610000e+00	1.235018e+00	5.242684e-02	5.443365e-02
-1.610000e+00	-1.540000e+00	1.109591e+00	4.784011e-02	5.163909e-02
-1.540000e+00	-1.470000e+00	1.055612e+00	4.660311e-02	5.013878e-02
-1.470000e+00	-1.400000e+00	1.074931e+00	4.648558e-02	4.851745e-02
-1.400000e+00	-1.330000e+00	1.021367e+00	4.462203e-02	4.672429e-02
-1.330000e+00	-1.260000e+00	9.686903e-01	4.322268e-02	4.560369e-02
-1.260000e+00	-1.190000e+00	8.975714e-01	3.862783e-02	4.027284e-02
-1.190000e+00	-1.120000e+00	8.390896e-01	3.587038e-02	3.728710e-02
-1.120000e+00	-1.050000e+00	7.744344e-01	3.236376e-02	3.403429e-02
-1.050000e+00	-9.799997e-01	7.367139e-01	3.279482e-02	3.455429e-02
-9.799994e-01	-9.099996e-01	7.046074e-01	3.417832e-02	3.697393e-02
-9.099995e-01	-8.399999e-01	6.362645e-01	3.005586e-02	3.225290e-02
-8.399999e-01	-7.700009e-01	5.775180e-01	2.741586e-02	2.946005e-02
-7.700009e-01	-7.000005e-01	4.933741e-01	2.104191e-02	2.187396e-02
-7.000005e-01	-6.299997e-01	4.619463e-01	2.275313e-02	2.470787e-02
-6.299998e-01	-5.599998e-01	3.896677e-01	1.863392e-02	2.005599e-02
-5.599998e-01	-4.899996e-01	3.131694e-01	1.447927e-02	1.542035e-02
-4.899995e-01	-4.200005e-01	2.425172e-01	1.203332e-02	1.308588e-02
-4.200004e-01	-3.499996e-01	1.606039e-01	9.359675e-03	1.060070e-02
-3.499996e-01	-2.800004e-01	5.714935e-02	5.183839e-03	6.345206e-03
-2.800004e-01	-2.100000e-01	6.837878e-03	1.001959e-03	1.289299e-03
-2.100000e-01	-1.400000e-01	3.987709e-04	5.844447e-05	7.520977e-05
-1.400000e-01	-7.000002e-02	1.114854e-08	1.624701e-09	2.087782e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	5.838406e-01	1.213594e-01	8.041457e-02
-2.870001e+00	-2.800001e+00	6.410604e-01	1.048832e-01	6.795909e-02
-2.800001e+00	-2.729999e+00	6.922459e-01	8.950021e-02	5.640597e-02
-2.729999e+00	-2.660000e+00	7.376645e-01	7.531303e-02	4.568808e-02
-2.660001e+00	-2.589999e+00	7.773934e-01	6.214736e-02	3.580330e-02
-2.590000e+00	-2.520000e+00	8.117210e-01	5.002860e-02	2.670656e-02
-2.520000e+00	-2.450000e+00	8.407434e-01	3.889485e-02	1.839459e-02
-2.450000e+00	-2.380000e+00	8.647051e-01	2.871420e-02	1.080913e-02
-2.380000e+00	-2.310000e+00	8.837657e-01	1.946575e-02	3.940770e-03
-2.310000e+00	-2.240000e+00	8.981092e-01	1.108351e-02	2.410624e-04
-2.240000e+00	-2.170000e+00	9.079299e-01	7.974785e-03	2.475312e-04
-2.170000e+00	-2.100000e+00	9.134018e-01	1.284762e-02	3.437929e-03
-2.100000e+00	-2.030000e+00	9.147057e-01	1.711486e-02	9.366348e-03
-2.030000e+00	-1.960000e+00	9.120291e-01	2.080832e-02	1.455086e-02
-1.960000e+00	-1.890000e+00	9.055734e-01	2.392352e-02	1.900804e-02
-1.890000e+00	-1.820000e+00	8.955005e-01	2.652422e-02	2.278268e-02
-1.820000e+00	-1.750000e+00	8.819601e-01	2.859885e-02	2.592378e-02
-1.750000e+00	-1.680000e+00	8.651935e-01	3.022303e-02	2.842737e-02
-1.680000e+00	-1.610000e+00	8.453742e-01	3.137280e-02	3.035439e-02
-1.610000e+00	-1.540000e+00	8.226359e-01	3.210456e-02	3.174136e-02
-1.540000e+00	-1.470000e+00	7.971904e-01	3.243861e-02	3.260864e-02
-1.470000e+00	-1.400000e+00	7.692057e-01	3.239848e-02	3.299908e-02
-1.400000e+00	-1.330000e+00	7.388685e-01	3.200819e-02	3.293828e-02
-1.330000e+00	-1.260000e+00	7.063463e-01	3.131226e-02	3.247307e-02
-1.260000e+00	-1.190000e+00	6.718218e-01	3.030786e-02	3.161930e-02
-1.190000e+00	-1.120000e+00	6.354395e-01	2.903609e-02	3.043624e-02
-1.120000e+00	-1.050000e+00	5.974153e-01	2.752856e-02	2.892938e-02
-1.050000e+00	-9.799997e-01	5.578765e-01	2.580948e-02	2.715904e-02
-9.799994e-01	-9.099996e-01	5.170168e-01	2.390161e-02	2.514456e-02
-9.099995e-01	-8.399999e-01	4.749868e-01	2.183766e-02	2.293549e-02
-8.399999e-01	-7.700009e-01	4.319486e-01	1.964638e-02	2.056234e-02
-7.700009e-01	-7.000005e-01	3.880406e-01	1.735911e-02	1.806626e-02
-7.000005e-01	-6.299997e-01	3.434236e-01	1.500550e-02	1.549372e-02
-6.299998e-01	-5.599998e-01	2.982222e-01	1.262490e-02	1.288877e-02
-5.599998e-01	-4.899996e-01	2.525251e-01	1.025273e-02	1.030565e-02
-4.899995e-01	-4.200005e-01	2.063977e-01	7.934331e-03	7.801688e-03
-4.200004e-01	-3.499996e-01	1.598039e-01	5.718167e-03	5.448869e-03
-3.499996e-01	-2.800004e-01	1.126039e-01	3.664067e-03	3.331025e-03
-2.800004e-01	-2.100000e-01	6.438559e-02	1.845768e-03	1.557304e-03
-2.100000e-01	-1.400000e-01	1.559798e-02	3.864194e-04	2.926796e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.324149e+00	1.988560e-01	1.349029e-01
-2.870001e+00	-2.800001e+00	1.380319e+00	1.743368e-01	1.163397e-01
-2.800001e+00	-2.729999e+00	1.402293e+00	1.603216e-01	1.059877e-01
-2.729999e+00	-2.660000e+00	1.423507e+00	1.466302e-01	9.565799e-02
-2.660001e+00	-2.589999e+00	1.445667e+00	1.310546e-01	9.039699e-02
-2.590000e+00	-2.520000e+00	1.462867e+00	1.162809e-01	8.790625e-02
-2.520000e+00	-2.450000e+00	1.473883e+00	1.025242e-01	8.539626e-02
-2.450000e+00	-2.380000e+00	1.477588e+00	9.186245e-02	8.287111e-02
-2.380000e+00	-2.310000e+00	1.478776e+00	8.002279e-02	8.033958e-02
-2.310000e+00	-2.240000e+00	1.474389e+00	7.225056e-02	7.784926e-02
-2.240000e+00	-2.170000e+00	1.465986e+00	6.992889e-02	7.532574e-02
-2.170000e+00	-2.100000e+00	1.451548e+00	6.757268e-02	7.277859e-02
-2.100000e+00	-2.030000e+00	1.433551e+00	6.522363e-02	7.024426e-02
-2.030000e+00	-1.960000e+00	1.414143e+00	6.290759e-02	6.774755e-02
-1.960000e+00	-1.890000e+00	1.386781e+00	6.053328e-02	6.519224e-02
-1.890000e+00	-1.820000e+00	1.355326e+00	5.819470e-02	6.264016e-02
-1.820000e+00	-1.750000e+00	1.325046e+00	5.579753e-02	6.011130e-02
-1.750000e+00	-1.680000e+00	1.289456e+00	5.345144e-02	5.755277e-02
-1.680000e+00	-1.610000e+00	1.249567e+00	5.112433e-02	5.501471e-02
-1.610000e+00	-1.540000e+00	1.208244e+00	4.904952e-02	5.246954e-02
-1.540000e+00	-1.470000e+00	1.164110e+00	4.854189e-02	4.994809e-02
-1.470000e+00	-1.400000e+00	1.118888e+00	4.773020e-02	4.934342e-02
-1.400000e+00	-1.330000e+00	1.068034e+00	4.644186e-02	4.832866e-02
-1.330000e+00	-1.260000e+00	1.016573e+00	4.490593e-02	4.696558e-02
-1.260000e+00	-1.190000e+00	9.627854e-01	4.304688e-02	4.519813e-02
-1.190000e+00	-1.120000e+00	9.084342e-01	4.099385e-02	4.318119e-02
-1.120000e+00	-1.050000e+00	8.515920e-01	3.866010e-02	4.079424e-02
-1.050000e+00	-9.799997e-01	7.944553e-01	3.619892e-02	3.824022e-02
-9.799994e-01	-9.099996e-01	7.346366e-01	3.346455e-02	3.534624e-02
-9.099995e-01	-8.399999e-01	6.744227e-01	3.062602e-02	3.231741e-02
-8.399999e-01	-7.700009e-01	6.121870e-01	2.758991e-02	2.904280e-02
-7.700009e-01	-7.000005e-01	5.492816e-01	2.447103e-02	2.566203e-02
-7.000005e-01	-6.299997e-01	4.853695e-01	2.126398e-02	2.217579e-02
-6.299998e-01	-5.599998e-01	4.184943e-01	1.785032e-02	1.844707e-02
-5.599998e-01	-4.899996e-01	3.486286e-01	1.425350e-02	1.451228e-02
-4.899995e-01	-4.200005e-01	2.742606e-01	1.075082e-02	1.157404e-02
-4.200004e-01	-3.499996e-01	1.926030e-01	8.312378e-03	8.950459e-03
-3.499996e-01	-2.800004e-01	1.018987e-01	6.551477e-03	6.273064e-03
-2.800004e-01	-2.100000e-01	4.891220e-02	4.970316e-03	3.590092e-03
-2.100000e-01	-1.400000e-01	1.178906e-02	1.305393e-03	8.751269e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d21-x15-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	1.155825e+00	1.050924e-01	1.294054e-01
-4.480000e+00	-4.200000e+00	1.115640e+00	1.002392e-01	1.228636e-01
-4.200000e+00	-3.920002e+00	1.042724e+00	9.353540e-02	1.146414e-01
-3.920002e+00	-3.640000e+00	9.611211e-01	8.622485e-02	1.056845e-01
-3.640000e+00	-3.360000e+00	8.817312e-01	7.908801e-02	9.693140e-02
-3.360000e+00	-3.080000e+00	8.134796e-01	7.335431e-02	9.009893e-02
-3.080000e+00	-2.800000e+00	7.563239e-01	6.782200e-02	8.311741e-02
-2.800001e+00	-2.520001e+00	6.981306e-01	6.260942e-02	7.673356e-02
-2.520000e+00	-2.240000e+00	6.185361e-01	5.547635e-02	6.799187e-02
-2.240000e+00	-1.960000e+00	5.432510e-01	4.872378e-02	5.971629e-02
-1.959999e+00	-1.679999e+00	4.705940e-01	4.220374e-02	5.172401e-02
-1.680000e+00	-1.400000e+00	3.957744e-01	3.549454e-02	4.350144e-02
-1.400000e+00	-1.120000e+00	3.166060e-01	2.839490e-02	3.480064e-02
-1.120000e+00	-8.399999e-01	2.297860e-01	2.065169e-02	2.533913e-02
-8.400000e-01	-5.599998e-01	1.022382e-01	9.236967e-03	1.135045e-02
-5.599998e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	1.175142e+00	1.053909e-01	1.291830e-01
-4.480000e+00	-4.200000e+00	1.104831e+00	9.909799e-02	1.214493e-01
-4.200000e+00	-3.920002e+00	1.034550e+00	9.279206e-02	1.137261e-01
-3.920002e+00	-3.640000e+00	9.643010e-01	8.648625e-02	1.060067e-01
-3.640000e+00	-3.360000e+00	8.941671e-01	8.019893e-02	9.829441e-02
-3.360000e+00	-3.080000e+00	8.241825e-01	7.392348e-02	9.059397e-02
-3.080000e+00	-2.800000e+00	7.544538e-01	6.766892e-02	8.293823e-02
-2.800001e+00	-2.520001e+00	6.851427e-01	6.145437e-02	7.531264e-02
-2.520000e+00	-2.240000e+00	6.165038e-01	5.529534e-02	6.776915e-02
-2.240000e+00	-1.960000e+00	5.488858e-01	4.922906e-02	6.034296e-02
-1.959999e+00	-1.679999e+00	4.827598e-01	4.329952e-02	5.306750e-02
-1.680000e+00	-1.400000e+00	4.185605e-01	3.754149e-02	4.601106e-02
-1.400000e+00	-1.120000e+00	3.562204e-01	3.195001e-02	3.915831e-02
-1.120000e+00	-8.399999e-01	2.931482e-01	2.629304e-02	3.222500e-02
-8.400000e-01	-5.599998e-01	2.127366e-01	1.908068e-02	2.338565e-02
-5.599998e-01	-2.800004e-01	4.225939e-02	3.790335e-03	4.645500e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	-3.950671e-01	4.999322e-01	3.430327e-01
-4.480000e+00	-4.200000e+00	1.805084e-01	3.456921e-01	2.351638e-01
-4.200000e+00	-3.920002e+00	7.656922e-01	1.843976e-01	1.153687e-01
-3.920002e+00	-3.640000e+00	7.163072e-01	1.705661e-01	1.074829e-01
-3.640000e+00	-3.360000e+00	9.619786e-01	8.841032e-02	4.517368e-02
-3.360000e+00	-3.080000e+00	9.154227e-01	7.499100e-02	3.680131e-02
-3.080000e+00	-2.800000e+00	9.734503e-01	3.828726e-02	1.686624e-02
-2.800001e+00	-2.520001e+00	9.944017e-01	1.006215e-02	1.436858e-02
-2.520000e+00	-2.240000e+00	9.219208e-01	1.487670e-02	1.669244e-02
-2.240000e+00	-1.960000e+00	8.815408e-01	2.382782e-02	2.867178e-02
-1.959999e+00	-1.679999e+00	7.695116e-01	2.251571e-02	2.773899e-02
-1.680000e+00	-1.400000e+00	6.677986e-01	2.241964e-02	2.799403e-02
-1.400000e+00	-1.120000e+00	5.444566e-01	1.958795e-02	2.461811e-02
-1.120000e+00	-8.399999e-01	3.922404e-01	1.383752e-02	1.738353e-02
-8.400000e-01	-5.599998e-01	1.885345e-01	8.688495e-03	1.115314e-02
-5.599998e-01	-2.800004e-01	2.101278e-03	3.637005e-04	4.941873e-04
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	-1.698781e-01	3.179069e-01	2.159487e-01
-4.480000e+00	-4.200000e+00	1.197440e-01	2.339646e-01	1.550613e-01
-4.200000e+00	-3.920002e+00	3.533692e-01	1.630136e-01	1.037900e-01
-3.920002e+00	-3.640000e+00	5.351809e-01	1.040873e-01	6.141398e-02
-3.640000e+00	-3.360000e+00	6.694187e-01	5.623512e-02	2.719865e-02
-3.360000e+00	-3.080000e+00	7.603254e-01	1.847673e-02	4.337309e-04
-3.080000e+00	-2.800000e+00	8.122303e-01	1.965057e-02	1.023173e-02
-2.800001e+00	-2.520001e+00	8.295614e-01	3.372286e-02	3.079294e-02
-2.520000e+00	-2.240000e+00	8.169082e-01	4.255563e-02	4.426202e-02
-2.240000e+00	-1.960000e+00	7.790207e-01	4.691730e-02	5.166261e-02
-1.959999e+00	-1.679999e+00	7.208283e-01	4.758876e-02	5.401881e-02
-1.680000e+00	-1.400000e+00	6.471507e-01	4.532785e-02	5.237708e-02
-1.400000e+00	-1.120000e+00	5.618620e-01	4.080485e-02	4.763903e-02
-1.120000e+00	-8.399999e-01	4.645720e-01	3.432500e-02	4.025948e-02
-8.400000e-01	-5.599998e-01	3.327967e-01	2.444880e-02	2.863069e-02
-5.599998e-01	-2.800004e-01	6.437410e-02	4.578680e-03	5.313635e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	3.789133e-01	3.219863e-01	2.110327e-01
-4.480000e+00	-4.200000e+00	5.871465e-01	2.526439e-01	1.611148e-01
-4.200000e+00	-3.920002e+00	7.990222e-01	1.784101e-01	1.079357e-01
-3.920002e+00	-3.640000e+00	9.625706e-01	1.143378e-01	6.233708e-02
-3.640000e+00	-3.360000e+00	1.068609e+00	6.387813e-02	2.675905e-02
-3.360000e+00	-3.080000e+00	1.122578e+00	2.692406e-02	1.936145e-02
-3.080000e+00	-2.800000e+00	1.139227e+00	1.969180e-02	2.224878e-02
-2.800001e+00	-2.520001e+00	1.129100e+00	3.316115e-02	4.082036e-02
-2.520000e+00	-2.240000e+00	1.087408e+00	4.294357e-02	5.450567e-02
-2.240000e+00	-1.960000e+00	1.016762e+00	4.731574e-02	6.090969e-02
-1.959999e+00	-1.679999e+00	9.239577e-01	4.747656e-02	6.160214e-02
-1.680000e+00	-1.400000e+00	8.114659e-01	4.423299e-02	5.773590e-02
-1.400000e+00	-1.120000e+00	6.803790e-01	3.787340e-02	4.972781e-02
-1.120000e+00	-8.399999e-01	5.276114e-01	2.857144e-02	3.782644e-02
-8.400000e-01	-5.599998e-01	3.082777e-01	1.354337e-02	1.850438e-02
-5.599998e-01	-2.800004e-01	3.762700e-02	5.435190e-04	9.951490e-04
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d21-x15-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	9.896418e-01	7.532211e-02	8.919210e-02
-4.480000e+00	-4.200000e+00	9.219522e-01	7.016262e-02	8.308278e-02
-4.200000e+00	-3.920002e+00	8.686383e-01	6.614138e-02	7.832791e-02
-3.920002e+00	-3.640000e+00	8.090073e-01	6.159272e-02	7.293933e-02
-3.640000e+00	-3.360000e+00	7.479720e-01	5.695117e-02	6.744457e-02
-3.360000e+00	-3.080000e+00	6.947449e-01	5.289505e-02	6.263993e-02
-3.080000e+00	-2.800000e+00	6.301943e-01	4.796344e-02	5.679569e-02
-2.800001e+00	-2.520001e+00	5.749934e-01	4.377115e-02	5.183349e-02
-2.520000e+00	-2.240000e+00	5.145404e-01	3.917542e-02	4.639279e-02
-2.240000e+00	-1.960000e+00	4.555525e-01	3.468798e-02	4.107949e-02
-1.959999e+00	-1.679999e+00	3.939100e-01	2.998762e-02	3.551156e-02
-1.680000e+00	-1.400000e+00	3.330646e-01	2.535633e-02	3.002732e-02
-1.400000e+00	-1.120000e+00	2.686871e-01	2.045286e-02	2.422009e-02
-1.120000e+00	-8.399999e-01	1.979740e-01	1.507010e-02	1.784585e-02
-8.400000e-01	-5.599998e-01	8.894169e-02	6.769675e-03	8.016298e-03
-5.599998e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	9.889231e-01	7.528504e-02	8.912869e-02
-4.480000e+00	-4.200000e+00	9.297464e-01	7.077153e-02	8.381726e-02
-4.200000e+00	-3.920002e+00	8.706059e-01	6.626763e-02	7.846231e-02
-3.920002e+00	-3.640000e+00	8.114922e-01	6.176981e-02	7.314383e-02
-3.640000e+00	-3.360000e+00	7.524721e-01	5.727696e-02	6.782674e-02
-3.360000e+00	-3.080000e+00	6.935741e-01	5.279281e-02	6.251684e-02
-3.080000e+00	-2.800000e+00	6.348974e-01	4.832543e-02	5.722688e-02
-2.800001e+00	-2.520001e+00	5.765690e-01	4.388823e-02	5.196963e-02
-2.520000e+00	-2.240000e+00	5.188068e-01	3.949010e-02	4.676262e-02
-2.240000e+00	-1.960000e+00	4.619061e-01	3.515966e-02	4.163619e-02
-1.959999e+00	-1.679999e+00	4.062585e-01	3.092287e-02	3.661818e-02
-1.680000e+00	-1.400000e+00	3.522311e-01	2.680977e-02	3.174954e-02
-1.400000e+00	-1.120000e+00	2.997717e-01	2.281901e-02	2.701951e-02
-1.120000e+00	-8.399999e-01	2.466938e-01	1.877764e-02	2.223593e-02
-8.400000e-01	-5.599998e-01	1.790247e-01	1.362692e-02	1.613668e-02
-5.599998e-01	-2.800004e-01	3.556265e-02	2.706929e-03	3.205489e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	3.397831e-01	3.072308e-01	2.227132e-01
-4.480000e+00	-4.200000e+00	7.946082e-01	1.995686e-01	1.399646e-01
-4.200000e+00	-3.920002e+00	8.332372e-01	1.682410e-01	1.170288e-01
-3.920002e+00	-3.640000e+00	9.692961e-01	1.221348e-01	8.179550e-02
-3.640000e+00	-3.360000e+00	1.011612e+00	9.072512e-02	6.441547e-02
-3.360000e+00	-3.080000e+00	1.057763e+00	6.018025e-02	5.935932e-02
-3.080000e+00	-2.800000e+00	9.406844e-01	5.964443e-02	5.360476e-02
-2.800001e+00	-2.520001e+00	1.009838e+00	4.589020e-02	4.936282e-02
-2.520000e+00	-2.240000e+00	9.174994e-01	4.082797e-02	4.402250e-02
-2.240000e+00	-1.960000e+00	8.590655e-01	3.593556e-02	3.877506e-02
-1.959999e+00	-1.679999e+00	7.460439e-01	3.128055e-02	3.375128e-02
-1.680000e+00	-1.400000e+00	6.360364e-01	2.628620e-02	2.836978e-02
-1.400000e+00	-1.120000e+00	5.129070e-01	2.115696e-02	2.284393e-02
-1.120000e+00	-8.399999e-01	3.876889e-01	1.674442e-02	1.746382e-02
-8.400000e-01	-5.599998e-01	1.808752e-01	8.483690e-03	9.076898e-03
-5.599998e-01	-2.800004e-01	1.561030e-03	2.287048e-04	2.942803e-04
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	3.602990e-02	1.828258e-01	1.306218e-01
-4.480000e+00	-4.200000e+00	2.318515e-01	1.344786e-01	9.376088e-02
-4.200000e+00	-3.920002e+00	3.880173e-01	9.365707e-02	6.273017e-02
-3.920002e+00	-3.640000e+00	5.074763e-01	5.972962e-02	3.711463e-02
-3.640000e+00	-3.360000e+00	5.932466e-01	3.227332e-02	1.643287e-02
-3.360000e+00	-3.080000e+00	6.483339e-01	1.058805e-02	2.472235e-04
-3.080000e+00	-2.800000e+00	6.758307e-01	1.206020e-02	6.089774e-03
-2.800001e+00	-2.520001e+00	6.788822e-01	2.058275e-02	1.793352e-02
-2.520000e+00	-2.240000e+00	6.607851e-01	2.593587e-02	2.568810e-02
-2.240000e+00	-1.960000e+00	6.249486e-01	2.858466e-02	2.995155e-02
-1.959999e+00	-1.679999e+00	5.749209e-01	2.899453e-02	3.131853e-02
-1.680000e+00	-1.400000e+00	5.141781e-01	2.763451e-02	3.038776e-02
-1.400000e+00	-1.120000e+00	4.454611e-01	2.491218e-02	2.767594e-02
-1.120000e+00	-8.399999e-01	3.681409e-01	2.099646e-02	2.344295e-02
-8.400000e-01	-5.599998e-01	2.640824e-01	1.499325e-02	1.672102e-02
-5.599998e-01	-2.800004e-01	5.123007e-02	2.812356e-03	3.109439e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	7.269315e-01	2.352030e-01	1.664988e-01
-4.480000e+00	-4.200000e+00	8.895243e-01	1.814415e-01	1.258386e-01
-4.200000e+00	-3.920002e+00	9.965978e-01	1.394946e-01	9.408799e-02
-3.920002e+00	-3.640000e+00	1.074160e+00	1.025351e-01	6.968028e-02
-3.640000e+00	-3.360000e+00	1.118219e+00	7.180765e-02	6.465871e-02
-3.360000e+00	-3.080000e+00	1.130327e+00	5.539233e-02	5.966774e-02
-3.080000e+00	-2.800000e+00	1.116645e+00	5.074121e-02	5.464973e-02
-2.800001e+00	-2.520001e+00	1.078559e+00	4.612978e-02	4.966895e-02
-2.520000e+00	-2.240000e+00	1.018718e+00	4.481995e-02	4.682833e-02
-2.240000e+00	-1.960000e+00	9.411137e-01	4.521413e-02	4.855821e-02
-1.959999e+00	-1.679999e+00	8.469850e-01	4.321320e-02	4.721271e-02
-1.680000e+00	-1.400000e+00	7.411299e-01	3.925075e-02	4.331879e-02
-1.400000e+00	-1.120000e+00	6.227693e-01	3.351535e-02	3.714610e-02
-1.120000e+00	-8.399999e-01	4.883918e-01	2.594564e-02	2.867523e-02
-8.400000e-01	-5.599998e-01	2.929513e-01	1.441672e-02	1.552631e-02
-5.599998e-01	-2.800004e-01	3.822162e-02	2.843186e-03	3.062765e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d22-x13-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.062245e-01	6.334567e-02	7.763893e-02
-1.260000e+00	-1.190000e+00	7.097351e-01	6.364970e-02	7.800815e-02
-1.190000e+00	-1.120000e+00	7.200620e-01	6.471194e-02	7.935976e-02
-1.120000e+00	-1.050000e+00	7.408074e-01	6.643709e-02	8.142322e-02
-1.050000e+00	-9.799997e-01	7.698256e-01	6.904371e-02	8.461995e-02
-9.799994e-01	-9.099996e-01	7.333772e-01	6.577048e-02	8.060750e-02
-9.099995e-01	-8.399999e-01	6.617010e-01	5.941212e-02	7.285769e-02
-8.399999e-01	-7.700009e-01	5.930743e-01	5.323813e-02	6.528441e-02
-7.700009e-01	-7.000005e-01	5.264496e-01	4.722020e-02	5.787396e-02
-7.000005e-01	-6.299997e-01	4.592251e-01	4.118502e-02	5.047620e-02
-6.299998e-01	-5.599998e-01	3.891621e-01	3.490151e-02	4.277621e-02
-5.599998e-01	-4.899996e-01	3.193199e-01	2.867614e-02	3.518270e-02
-4.899995e-01	-4.200005e-01	2.423813e-01	2.178964e-02	2.674412e-02
-4.200004e-01	-3.499996e-01	1.496074e-01	1.349368e-02	1.657811e-02
-3.499996e-01	-2.800004e-01	3.522940e-02	3.178550e-03	3.904693e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.610135e-01	5.928629e-02	7.267733e-02
-1.260000e+00	-1.190000e+00	6.616379e-01	5.934533e-02	7.272741e-02
-1.190000e+00	-1.120000e+00	6.630323e-01	5.946699e-02	7.288469e-02
-1.120000e+00	-1.050000e+00	6.655021e-01	5.969049e-02	7.315847e-02
-1.050000e+00	-9.799997e-01	7.144121e-01	6.407698e-02	7.853407e-02
-9.799994e-01	-9.099996e-01	6.926592e-01	6.212687e-02	7.614140e-02
-9.099995e-01	-8.399999e-01	6.213399e-01	5.572662e-02	6.830152e-02
-8.399999e-01	-7.700009e-01	5.505652e-01	4.938082e-02	6.052289e-02
-7.700009e-01	-7.000005e-01	4.805559e-01	4.310242e-02	5.282598e-02
-7.000005e-01	-6.299997e-01	4.116424e-01	3.692252e-02	4.524805e-02
-6.299998e-01	-5.599998e-01	3.442110e-01	3.087254e-02	3.784037e-02
-5.599998e-01	-4.899996e-01	2.787534e-01	2.500192e-02	3.064271e-02
-4.899995e-01	-4.200005e-01	2.158760e-01	1.936218e-02	2.373105e-02
-4.200004e-01	-3.499996e-01	1.562764e-01	1.401689e-02	1.717888e-02
-3.499996e-01	-2.800004e-01	1.007430e-01	9.035790e-03	1.107434e-02
-2.800004e-01	-2.100000e-01	4.996891e-02	4.481818e-03	5.492931e-03
-2.100000e-01	-1.400000e-01	7.725790e-03	6.929410e-04	8.492859e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.021688e+00	9.247103e-03	1.376573e-02
-1.260000e+00	-1.190000e+00	1.045571e+00	1.271751e-02	1.443629e-02
-1.190000e+00	-1.120000e+00	1.061804e+00	1.389004e-02	1.566808e-02
-1.120000e+00	-1.050000e+00	1.059359e+00	1.225459e-02	1.559219e-02
-1.050000e+00	-9.799997e-01	1.111584e+00	1.081325e-02	1.651670e-02
-9.799994e-01	-9.099996e-01	1.170440e+00	2.985582e-02	3.592795e-02
-9.099995e-01	-8.399999e-01	1.150269e+00	4.279495e-02	5.388724e-02
-8.399999e-01	-7.700009e-01	1.094345e+00	4.911087e-02	6.288064e-02
-7.700009e-01	-7.000005e-01	9.897317e-01	4.670522e-02	5.994420e-02
-7.000005e-01	-6.299997e-01	8.929235e-01	4.607445e-02	5.957303e-02
-6.299998e-01	-5.599998e-01	7.801042e-01	4.297996e-02	5.587185e-02
-5.599998e-01	-4.899996e-01	6.598572e-01	3.874788e-02	5.047200e-02
-4.899995e-01	-4.200005e-01	5.327074e-01	3.510668e-02	4.604286e-02
-4.200004e-01	-3.499996e-01	3.838496e-01	3.105948e-02	4.111940e-02
-3.499996e-01	-2.800004e-01	1.915085e-01	2.490687e-02	3.358110e-02
-2.800004e-01	-2.100000e-01	2.996352e-02	5.167524e-03	7.012178e-03
-2.100000e-01	-1.400000e-01	1.378001e-03	2.380988e-04	3.233000e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	8.324063e-01	8.083629e-03	8.599769e-05
-1.260000e+00	-1.190000e+00	8.304864e-01	1.038237e-02	1.562382e-03
-1.190000e+00	-1.120000e+00	8.283691e-01	1.397248e-02	3.436802e-03
-1.120000e+00	-1.050000e+00	8.263489e-01	1.816750e-02	5.624675e-03
-1.050000e+00	-9.799997e-01	9.231474e-01	9.991485e-02	1.113101e-01
-9.799994e-01	-9.099996e-01	1.241450e+00	7.959167e-02	8.960198e-02
-9.099995e-01	-8.399999e-01	1.133146e+00	7.233126e-02	8.132159e-02
-8.399999e-01	-7.700009e-01	1.020030e+00	6.426566e-02	7.195659e-02
-7.700009e-01	-7.000005e-01	9.033123e-01	5.561795e-02	6.179957e-02
-7.000005e-01	-6.299997e-01	7.843294e-01	4.661774e-02	5.116919e-02
-6.299998e-01	-5.599998e-01	6.644306e-01	3.752012e-02	4.042694e-02
-5.599998e-01	-4.899996e-01	5.450370e-01	2.860771e-02	2.993568e-02
-4.899995e-01	-4.200005e-01	4.276594e-01	2.019014e-02	2.013560e-02
-4.200004e-01	-3.499996e-01	3.138270e-01	1.262941e-02	1.152609e-02
-3.499996e-01	-2.800004e-01	2.051403e-01	6.363487e-03	4.722424e-03
-2.800004e-01	-2.100000e-01	1.030638e-01	1.949507e-03	5.182223e-04
-2.100000e-01	-1.400000e-01	1.606032e-02	2.241345e-04	9.636515e-07
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.069279e+00	3.326549e-02	1.545363e-02
-1.260000e+00	-1.190000e+00	1.073431e+00	3.516017e-02	1.699849e-02
-1.190000e+00	-1.120000e+00	1.081856e+00	3.753862e-02	1.910937e-02
-1.120000e+00	-1.050000e+00	1.098319e+00	3.995738e-02	2.116586e-02
-1.050000e+00	-9.799997e-01	1.204448e+00	1.224309e-01	1.088812e-01
-9.799994e-01	-9.099996e-01	1.509399e+00	7.058741e-02	8.782811e-02
-9.099995e-01	-8.399999e-01	1.380004e+00	6.525070e-02	8.106117e-02
-8.399999e-01	-7.700009e-01	1.247482e+00	5.892561e-02	7.291987e-02
-7.700009e-01	-7.000005e-01	1.112347e+00	5.189992e-02	6.379980e-02
-7.000005e-01	-6.299997e-01	9.734453e-01	4.453705e-02	5.429601e-02
-6.299998e-01	-5.599998e-01	8.295430e-01	3.656224e-02	4.404879e-02
-5.599998e-01	-4.899996e-01	6.843468e-01	2.849986e-02	3.373968e-02
-4.899995e-01	-4.200005e-01	5.318307e-01	1.989342e-02	2.285779e-02
-4.200004e-01	-3.499996e-01	3.641685e-01	1.026925e-02	1.089882e-02
-3.499996e-01	-2.800004e-01	1.765482e-01	5.382410e-03	2.396686e-03
-2.800004e-01	-2.100000e-01	7.107472e-02	6.491491e-03	3.307347e-03
-2.100000e-01	-1.400000e-01	1.108322e-02	1.313903e-03	7.185977e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d22-x13-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	5.893835e-01	4.487671e-02	5.314507e-02
-1.260000e+00	-1.190000e+00	5.955930e-01	4.534717e-02	5.370178e-02
-1.190000e+00	-1.120000e+00	6.032439e-01	4.592691e-02	5.438765e-02
-1.120000e+00	-1.050000e+00	6.237034e-01	4.748726e-02	5.623590e-02
-1.050000e+00	-9.799997e-01	6.462092e-01	4.919500e-02	5.825726e-02
-9.799994e-01	-9.099996e-01	6.154533e-01	4.685516e-02	5.548669e-02
-9.099995e-01	-8.399999e-01	5.586192e-01	4.252894e-02	5.036377e-02
-8.399999e-01	-7.700009e-01	5.017870e-01	3.819939e-02	4.523598e-02
-7.700009e-01	-7.000005e-01	4.463042e-01	3.397436e-02	4.023236e-02
-7.000005e-01	-6.299997e-01	3.913948e-01	2.979698e-02	3.528573e-02
-6.299998e-01	-5.599998e-01	3.345783e-01	2.547023e-02	3.016227e-02
-5.599998e-01	-4.899996e-01	2.753659e-01	2.096190e-02	2.482204e-02
-4.899995e-01	-4.200005e-01	2.092584e-01	1.592763e-02	1.886116e-02
-4.200004e-01	-3.499996e-01	1.306363e-01	9.943730e-03	1.177372e-02
-3.499996e-01	-2.800004e-01	3.072960e-02	2.338466e-03	2.770418e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	5.562666e-01	4.234390e-02	5.014142e-02
-1.260000e+00	-1.190000e+00	5.567883e-01	4.238124e-02	5.018229e-02
-1.190000e+00	-1.120000e+00	5.579636e-01	4.246963e-02	5.029372e-02
-1.120000e+00	-1.050000e+00	5.600398e-01	4.262355e-02	5.048107e-02
-1.050000e+00	-9.799997e-01	6.012001e-01	4.576090e-02	5.419048e-02
-9.799994e-01	-9.099996e-01	5.828931e-01	4.437084e-02	5.254028e-02
-9.099995e-01	-8.399999e-01	5.228812e-01	3.980299e-02	4.713184e-02
-8.399999e-01	-7.700009e-01	4.633190e-01	3.526625e-02	4.176005e-02
-7.700009e-01	-7.000005e-01	4.044027e-01	3.078240e-02	3.645089e-02
-7.000005e-01	-6.299997e-01	3.464094e-01	2.636808e-02	3.122313e-02
-6.299998e-01	-5.599998e-01	2.896654e-01	2.204824e-02	2.611050e-02
-5.599998e-01	-4.899996e-01	2.345797e-01	1.785547e-02	2.114469e-02
-4.899995e-01	-4.200005e-01	1.816670e-01	1.382798e-02	1.637410e-02
-4.200004e-01	-3.499996e-01	1.315117e-01	1.001057e-02	1.185386e-02
-3.499996e-01	-2.800004e-01	8.477848e-02	6.453066e-03	7.641602e-03
-2.800004e-01	-2.100000e-01	4.205044e-02	3.200770e-03	3.790276e-03
-2.100000e-01	-1.400000e-01	6.501503e-03	4.948765e-04	5.860211e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	9.951797e-01	4.818076e-02	5.166659e-02
-1.260000e+00	-1.190000e+00	1.052689e+00	4.732885e-02	5.101654e-02
-1.190000e+00	-1.120000e+00	1.042436e+00	4.814014e-02	5.190314e-02
-1.120000e+00	-1.050000e+00	1.099491e+00	5.019046e-02	5.397208e-02
-1.050000e+00	-9.799997e-01	1.102073e+00	5.163445e-02	5.559592e-02
-9.799994e-01	-9.099996e-01	1.133341e+00	4.841487e-02	5.232094e-02
-9.099995e-01	-8.399999e-01	1.110925e+00	4.983411e-02	5.266573e-02
-8.399999e-01	-7.700009e-01	1.047522e+00	5.198551e-02	5.659245e-02
-7.700009e-01	-7.000005e-01	9.361471e-01	4.676242e-02	5.095101e-02
-7.000005e-01	-6.299997e-01	8.335327e-01	4.295209e-02	4.721071e-02
-6.299998e-01	-5.599998e-01	7.413247e-01	4.113449e-02	4.607865e-02
-5.599998e-01	-4.899996e-01	6.191375e-01	3.510337e-02	3.951179e-02
-4.899995e-01	-4.200005e-01	4.837291e-01	2.845795e-02	3.228397e-02
-4.200004e-01	-3.499996e-01	3.489752e-01	2.470408e-02	2.909350e-02
-3.499996e-01	-2.800004e-01	1.571876e-01	1.683267e-02	2.102915e-02
-2.800004e-01	-2.100000e-01	2.206744e-02	3.233828e-03	4.161329e-03
-2.100000e-01	-1.400000e-01	1.027799e-03	1.506635e-04	1.938916e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.776833e-01	9.154801e-03	2.373412e-04
-1.260000e+00	-1.190000e+00	6.765835e-01	1.101685e-02	1.283549e-03
-1.190000e+00	-1.120000e+00	6.754728e-01	1.332630e-02	2.612878e-03
-1.120000e+00	-1.050000e+00	6.746148e-01	1.603468e-02	4.164537e-03
-1.050000e+00	-9.799997e-01	7.586121e-01	7.134780e-02	7.317066e-02
-9.799994e-01	-9.099996e-01	9.716897e-01	4.545589e-02	4.802698e-02
-9.099995e-01	-8.399999e-01	8.854754e-01	4.104444e-02	4.323965e-02
-8.399999e-01	-7.700009e-01	7.959168e-01	3.615420e-02	3.784177e-02
-7.700009e-01	-7.000005e-01	7.039090e-01	3.093251e-02	3.201714e-02
-7.000005e-01	-6.299997e-01	6.104427e-01	2.552425e-02	2.595679e-02
-6.299998e-01	-5.599998e-01	5.165285e-01	2.009678e-02	1.987549e-02
-5.599998e-01	-4.899996e-01	4.232313e-01	1.482976e-02	1.400609e-02
-4.899995e-01	-4.200005e-01	3.317072e-01	9.932201e-03	8.624202e-03
-4.200004e-01	-3.499996e-01	2.431301e-01	5.650907e-03	4.052826e-03
-3.499996e-01	-2.800004e-01	1.587399e-01	2.285012e-03	6.911358e-04
-2.800004e-01	-2.100000e-01	7.966605e-02	9.727421e-04	3.030576e-05
-2.100000e-01	-1.400000e-01	1.240620e-02	3.605581e-04	1.197520e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.028429e+00	4.897898e-02	4.796630e-02
-1.260000e+00	-1.190000e+00	1.033913e+00	5.025365e-02	4.905600e-02
-1.190000e+00	-1.120000e+00	1.040993e+00	5.188220e-02	5.049331e-02
-1.120000e+00	-1.050000e+00	1.058304e+00	5.338683e-02	5.225137e-02
-1.050000e+00	-9.799997e-01	1.158098e+00	1.114868e-01	1.126268e-01
-9.799994e-01	-9.099996e-01	1.353649e+00	6.109444e-02	6.431433e-02
-9.099995e-01	-8.399999e-01	1.235902e+00	5.575571e-02	5.867811e-02
-8.399999e-01	-7.700009e-01	1.114593e+00	4.990609e-02	5.239031e-02
-7.700009e-01	-7.000005e-01	9.916592e-01	4.375457e-02	4.570426e-02
-7.000005e-01	-6.299997e-01	8.672894e-01	3.738798e-02	3.874313e-02
-6.299998e-01	-5.599998e-01	7.399255e-01	3.076606e-02	3.147363e-02
-5.599998e-01	-4.899996e-01	6.097561e-01	2.398073e-02	2.402013e-02
-4.899995e-01	-4.200005e-01	4.731582e-01	1.685869e-02	1.620533e-02
-4.200004e-01	-3.499996e-01	3.253120e-01	1.071812e-02	1.153085e-02
-3.499996e-01	-2.800004e-01	1.584068e-01	9.803979e-03	7.363348e-03
-2.800004e-01	-2.100000e-01	6.402777e-02	7.536899e-03	4.953951e-03
-2.100000e-01	-1.400000e-01	9.966237e-03	1.379599e-03	9.192512e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d22-x14-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	3.466285e-01	3.114960e-02	3.820719e-02
-2.800001e+00	-2.660001e+00	3.522905e-01	3.159851e-02	3.872906e-02
-2.660000e+00	-2.520000e+00	3.492552e-01	3.136103e-02	3.844504e-02
-2.520000e+00	-2.380000e+00	3.501439e-01	3.139719e-02	3.847779e-02
-2.380000e+00	-2.240000e+00	3.499029e-01	3.138632e-02	3.846373e-02
-2.240000e+00	-2.100000e+00	3.521272e-01	3.157871e-02	3.870477e-02
-2.100000e+00	-1.960000e+00	3.463687e-01	3.116130e-02	3.822612e-02
-1.959999e+00	-1.820001e+00	3.484753e-01	3.125395e-02	3.830538e-02
-1.820001e+00	-1.679999e+00	3.535214e-01	3.170309e-02	3.885402e-02
-1.679999e+00	-1.540001e+00	3.544167e-01	3.179688e-02	3.898155e-02
-1.540000e+00	-1.400000e+00	3.597027e-01	3.225823e-02	3.953467e-02
-1.400000e+00	-1.260000e+00	3.684850e-01	3.304481e-02	4.050882e-02
-1.260000e+00	-1.120000e+00	3.858701e-01	3.460757e-02	4.241482e-02
-1.120000e+00	-9.799998e-01	4.148243e-01	3.720660e-02	4.560096e-02
-9.799994e-01	-8.400000e-01	3.838853e-01	3.446173e-02	4.226250e-02
-8.399999e-01	-7.000005e-01	3.128886e-01	2.807413e-02	3.442727e-02
-7.000004e-01	-5.599997e-01	2.394107e-01	2.149207e-02	2.636556e-02
-5.599998e-01	-4.200004e-01	1.560840e-01	1.405799e-02	1.726368e-02
-4.200004e-01	-2.800004e-01	4.895829e-02	4.428100e-03	5.443705e-03
-2.800004e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	3.383342e-01	3.034989e-02	3.718573e-02
-2.800001e+00	-2.660001e+00	3.381841e-01	3.032560e-02	3.716857e-02
-2.660000e+00	-2.520000e+00	3.380036e-01	3.032190e-02	3.716179e-02
-2.520000e+00	-2.380000e+00	3.377910e-01	3.030092e-02	3.712605e-02
-2.380000e+00	-2.240000e+00	3.375211e-01	3.026303e-02	3.711688e-02
-2.240000e+00	-2.100000e+00	3.372483e-01	3.025466e-02	3.706423e-02
-2.100000e+00	-1.960000e+00	3.369162e-01	3.021838e-02	3.703790e-02
-1.959999e+00	-1.820001e+00	3.365912e-01	3.018838e-02	3.700168e-02
-1.820001e+00	-1.679999e+00	3.362929e-01	3.016429e-02	3.696714e-02
-1.679999e+00	-1.540001e+00	3.361154e-01	3.014677e-02	3.694741e-02
-1.540000e+00	-1.400000e+00	3.361744e-01	3.015132e-02	3.695561e-02
-1.400000e+00	-1.260000e+00	3.367119e-01	3.020190e-02	3.701217e-02
-1.260000e+00	-1.120000e+00	3.380923e-01	3.032313e-02	3.716684e-02
-1.120000e+00	-9.799998e-01	3.655251e-01	3.278435e-02	4.018075e-02
-9.799994e-01	-8.400000e-01	3.871932e-01	3.472732e-02	4.256433e-02
-8.399999e-01	-7.000005e-01	3.164638e-01	2.838526e-02	3.478659e-02
-7.000004e-01	-5.599997e-01	2.458094e-01	2.204694e-02	2.702150e-02
-5.599998e-01	-4.200004e-01	1.751957e-01	1.571368e-02	1.925882e-02
-4.200004e-01	-2.800004e-01	1.041193e-01	9.338686e-03	1.144552e-02
-2.800004e-01	-1.400000e-01	3.078762e-02	2.761408e-03	3.384398e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	1.072402e+00	1.416009e-01	1.881358e-01
-2.800001e+00	-2.660001e+00	8.170056e-01	8.145673e-02	1.074697e-01
-2.660000e+00	-2.520000e+00	5.278160e-01	1.698666e-02	1.921806e-02
-2.520000e+00	-2.380000e+00	4.602222e-01	1.516348e-02	7.426429e-03
-2.380000e+00	-2.240000e+00	5.281581e-01	8.610991e-03	9.478636e-03
-2.240000e+00	-2.100000e+00	4.844610e-01	1.004580e-02	7.345283e-03
-2.100000e+00	-1.960000e+00	5.196147e-01	6.919460e-03	6.980888e-03
-1.959999e+00	-1.820001e+00	5.503926e-01	1.246924e-02	1.481993e-02
-1.820001e+00	-1.679999e+00	5.291720e-01	8.106822e-03	8.856772e-03
-1.679999e+00	-1.540001e+00	5.587140e-01	1.275540e-02	1.507813e-02
-1.540000e+00	-1.400000e+00	5.509768e-01	1.050754e-02	1.209282e-02
-1.400000e+00	-1.260000e+00	5.650430e-01	1.074517e-02	1.226325e-02
-1.260000e+00	-1.120000e+00	5.851822e-01	1.028186e-02	1.151452e-02
-1.120000e+00	-9.799998e-01	6.242365e-01	1.032110e-02	1.145092e-02
-9.799994e-01	-8.400000e-01	6.277239e-01	1.818520e-02	2.238329e-02
-8.399999e-01	-7.000005e-01	5.376539e-01	1.922841e-02	2.413323e-02
-7.000004e-01	-5.599997e-01	4.218270e-01	1.669671e-02	2.114236e-02
-5.599998e-01	-4.200004e-01	2.885992e-01	1.331828e-02	1.708613e-02
-4.200004e-01	-2.800004e-01	1.142600e-01	8.289122e-03	1.093003e-02
-2.800004e-01	-1.400000e-01	4.903906e-03	8.473569e-04	1.150649e-03
-1.400000e-01	0.000000e+00	5.617682e-09	9.885856e-10	1.352617e-09
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	4.155600e-01	5.099959e-03	1.066752e-03
-2.800001e+00	-2.660001e+00	4.171965e-01	5.548387e-03	1.280788e-03
-2.660000e+00	-2.520000e+00	4.188815e-01	6.049047e-03	1.521739e-03
-2.520000e+00	-2.380000e+00	4.206017e-01	6.557477e-03	1.780517e-03
-2.380000e+00	-2.240000e+00	4.223132e-01	7.062527e-03	2.070137e-03
-2.240000e+00	-2.100000e+00	4.240310e-01	7.584763e-03	2.309883e-03
-2.100000e+00	-1.960000e+00	4.256389e-01	8.035248e-03	2.559250e-03
-1.959999e+00	-1.820001e+00	4.271101e-01	8.391868e-03	2.730110e-03
-1.820001e+00	-1.679999e+00	4.283337e-01	8.584477e-03	2.787172e-03
-1.679999e+00	-1.540001e+00	4.292326e-01	8.512332e-03	2.659752e-03
-1.540000e+00	-1.400000e+00	4.296951e-01	8.061790e-03	2.193978e-03
-1.400000e+00	-1.260000e+00	4.297058e-01	7.096236e-03	1.354525e-03
-1.260000e+00	-1.120000e+00	4.293691e-01	5.520637e-03	4.888865e-05
-1.120000e+00	-9.799998e-01	4.397236e-01	3.825374e-02	3.194577e-02
-9.799994e-01	-8.400000e-01	6.273847e-01	3.907358e-02	4.355164e-02
-8.399999e-01	-7.000005e-01	5.192699e-01	3.186584e-02	3.534086e-02
-7.000004e-01	-5.599997e-01	4.066748e-01	2.408599e-02	2.638670e-02
-5.599998e-01	-4.200004e-01	2.909800e-01	1.616762e-02	1.729588e-02
-4.200004e-01	-2.800004e-01	1.726969e-01	8.624429e-03	8.820685e-03
-2.800004e-01	-1.400000e-01	5.066602e-02	2.167051e-03	2.047815e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	5.296833e-01	1.776103e-02	9.033216e-03
-2.800001e+00	-2.660001e+00	5.335284e-01	1.781647e-02	9.198357e-03
-2.660000e+00	-2.520000e+00	5.356297e-01	1.723858e-02	9.485648e-03
-2.520000e+00	-2.380000e+00	5.387261e-01	1.696330e-02	9.718670e-03
-2.380000e+00	-2.240000e+00	5.415254e-01	1.660144e-02	9.974795e-03
-2.240000e+00	-2.100000e+00	5.454251e-01	1.633659e-02	1.015695e-02
-2.100000e+00	-1.960000e+00	5.456663e-01	1.589042e-02	1.054852e-02
-1.959999e+00	-1.820001e+00	5.492223e-01	1.558614e-02	1.061294e-02
-1.820001e+00	-1.679999e+00	5.545829e-01	1.511352e-02	1.060319e-02
-1.679999e+00	-1.540001e+00	5.577188e-01	1.446497e-02	1.054221e-02
-1.540000e+00	-1.400000e+00	5.634685e-01	1.349020e-02	1.005201e-02
-1.400000e+00	-1.260000e+00	5.718645e-01	1.198089e-02	9.273802e-03
-1.260000e+00	-1.120000e+00	5.873875e-01	9.513542e-03	7.891763e-03
-1.120000e+00	-9.799998e-01	6.137119e-01	4.540537e-02	3.688511e-02
-9.799994e-01	-8.400000e-01	7.684425e-01	3.479135e-02	4.389540e-02
-8.399999e-01	-7.000005e-01	6.334904e-01	2.824253e-02	3.547167e-02
-7.000004e-01	-5.599997e-01	4.917111e-01	2.094726e-02	2.609997e-02
-5.599998e-01	-4.200004e-01	3.370428e-01	1.267172e-02	1.556656e-02
-4.200004e-01	-2.800004e-01	1.560139e-01	2.577837e-03	2.920706e-03
-2.800004e-01	-1.400000e-01	3.094811e-02	2.273046e-03	1.073304e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d22-x14-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	2.924630e-01	2.225914e-02	2.635867e-02
-2.800001e+00	-2.660001e+00	2.934537e-01	2.233980e-02	2.645460e-02
-2.660000e+00	-2.520000e+00	2.941887e-01	2.239945e-02	2.652642e-02
-2.520000e+00	-2.380000e+00	2.909422e-01	2.214511e-02	2.622342e-02
-2.380000e+00	-2.240000e+00	2.910191e-01	2.215158e-02	2.623119e-02
-2.240000e+00	-2.100000e+00	2.931186e-01	2.231688e-02	2.642825e-02
-2.100000e+00	-1.960000e+00	2.930697e-01	2.231277e-02	2.642352e-02
-1.959999e+00	-1.820001e+00	2.933422e-01	2.233359e-02	2.644797e-02
-1.820001e+00	-1.679999e+00	2.946684e-01	2.243301e-02	2.656544e-02
-1.679999e+00	-1.540001e+00	2.975740e-01	2.265562e-02	2.682938e-02
-1.540000e+00	-1.400000e+00	3.024851e-01	2.303042e-02	2.727336e-02
-1.400000e+00	-1.260000e+00	3.093823e-01	2.355353e-02	2.789243e-02
-1.260000e+00	-1.120000e+00	3.235745e-01	2.463342e-02	2.917115e-02
-1.120000e+00	-9.799998e-01	3.506554e-01	2.669513e-02	3.161292e-02
-9.799994e-01	-8.400000e-01	3.274917e-01	2.493195e-02	2.952446e-02
-8.399999e-01	-7.000005e-01	2.678731e-01	2.039096e-02	2.414723e-02
-7.000004e-01	-5.599997e-01	2.064158e-01	1.571252e-02	1.860618e-02
-5.599998e-01	-4.200004e-01	1.354874e-01	1.031257e-02	1.221186e-02
-4.200004e-01	-2.800004e-01	4.294217e-02	3.268590e-03	3.870332e-03
-2.800004e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	2.847117e-01	2.167037e-02	2.566435e-02
-2.800001e+00	-2.660001e+00	2.845913e-01	2.166299e-02	2.565176e-02
-2.660000e+00	-2.520000e+00	2.844414e-01	2.165291e-02	2.563730e-02
-2.520000e+00	-2.380000e+00	2.842553e-01	2.163112e-02	2.562684e-02
-2.380000e+00	-2.240000e+00	2.840467e-01	2.162285e-02	2.559884e-02
-2.240000e+00	-2.100000e+00	2.837989e-01	2.160361e-02	2.558125e-02
-2.100000e+00	-1.960000e+00	2.835281e-01	2.158308e-02	2.555373e-02
-1.959999e+00	-1.820001e+00	2.832510e-01	2.155736e-02	2.553338e-02
-1.820001e+00	-1.679999e+00	2.830022e-01	2.154258e-02	2.550924e-02
-1.679999e+00	-1.540001e+00	2.828521e-01	2.152909e-02	2.549539e-02
-1.540000e+00	-1.400000e+00	2.829014e-01	2.153530e-02	2.549770e-02
-1.400000e+00	-1.260000e+00	2.833525e-01	2.156715e-02	2.554254e-02
-1.260000e+00	-1.120000e+00	2.845185e-01	2.165809e-02	2.564214e-02
-1.120000e+00	-9.799998e-01	3.075993e-01	2.341213e-02	2.772974e-02
-9.799994e-01	-8.400000e-01	3.258361e-01	2.480187e-02	2.936779e-02
-8.399999e-01	-7.000005e-01	2.663141e-01	2.027141e-02	2.400438e-02
-7.000004e-01	-5.599997e-01	2.068563e-01	1.574504e-02	1.864534e-02
-5.599998e-01	-4.200004e-01	1.474327e-01	1.122213e-02	1.328910e-02
-4.200004e-01	-2.800004e-01	8.761971e-02	6.669422e-03	7.897753e-03
-2.800004e-01	-1.400000e-01	2.590877e-02	1.972109e-03	2.335327e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	7.881689e-01	8.498284e-02	1.061213e-01
-2.800001e+00	-2.660001e+00	7.057807e-01	6.106266e-02	7.423232e-02
-2.660000e+00	-2.520000e+00	5.668257e-01	2.981246e-02	3.290253e-02
-2.520000e+00	-2.380000e+00	5.108475e-01	2.389982e-02	2.556470e-02
-2.380000e+00	-2.240000e+00	5.356956e-01	2.348299e-02	2.529693e-02
-2.240000e+00	-2.100000e+00	5.077773e-01	2.368708e-02	2.550025e-02
-2.100000e+00	-1.960000e+00	5.215025e-01	2.401254e-02	2.576006e-02
-1.959999e+00	-1.820001e+00	5.467224e-01	2.323489e-02	2.509326e-02
-1.820001e+00	-1.679999e+00	5.023791e-01	2.465771e-02	2.631589e-02
-1.679999e+00	-1.540001e+00	5.529448e-01	2.328236e-02	2.518422e-02
-1.540000e+00	-1.400000e+00	5.366794e-01	2.423052e-02	2.609443e-02
-1.400000e+00	-1.260000e+00	5.751838e-01	2.466806e-02	2.659077e-02
-1.260000e+00	-1.120000e+00	5.820983e-01	2.572136e-02	2.775380e-02
-1.120000e+00	-9.799998e-01	6.088154e-01	2.770389e-02	2.988548e-02
-9.799994e-01	-8.400000e-01	6.267763e-01	2.592075e-02	2.794385e-02
-8.399999e-01	-7.000005e-01	5.155599e-01	2.148005e-02	2.312169e-02
-7.000004e-01	-5.599997e-01	4.162580e-01	1.929449e-02	2.058187e-02
-5.599998e-01	-4.200004e-01	2.743318e-01	1.274165e-02	1.359093e-02
-4.200004e-01	-2.800004e-01	1.082977e-01	7.186899e-03	8.363730e-03
-2.800004e-01	-1.400000e-01	3.616516e-03	5.299369e-04	6.819129e-04
-1.400000e-01	0.000000e+00	5.574269e-09	8.123503e-10	1.043891e-09
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	3.393091e-01	5.042304e-03	8.468730e-04
-2.800001e+00	-2.660001e+00	3.404280e-01	5.008883e-03	1.000486e-03
-2.660000e+00	-2.520000e+00	3.415714e-01	4.989111e-03	1.168969e-03
-2.520000e+00	-2.380000e+00	3.427270e-01	4.985732e-03	1.355431e-03
-2.380000e+00	-2.240000e+00	3.438913e-01	5.005175e-03	1.547089e-03
-2.240000e+00	-2.100000e+00	3.450247e-01	5.022128e-03	1.734629e-03
-2.100000e+00	-1.960000e+00	3.461006e-01	5.039234e-03	1.905677e-03
-1.959999e+00	-1.820001e+00	3.470783e-01	5.029094e-03	2.030936e-03
-1.820001e+00	-1.679999e+00	3.479021e-01	4.984410e-03	2.059429e-03
-1.679999e+00	-1.540001e+00	3.485305e-01	4.845268e-03	1.956688e-03
-1.540000e+00	-1.400000e+00	3.489147e-01	4.571409e-03	1.651948e-03
-1.400000e+00	-1.260000e+00	3.490864e-01	4.112105e-03	1.053079e-03
-1.260000e+00	-1.120000e+00	3.491870e-01	3.429025e-03	1.229528e-04
-1.120000e+00	-9.799998e-01	3.633336e-01	2.721692e-02	2.084361e-02
-9.799994e-01	-8.400000e-01	4.960018e-01	2.286963e-02	2.404003e-02
-8.399999e-01	-7.000005e-01	4.099944e-01	1.850273e-02	1.931429e-02
-7.000004e-01	-5.599997e-01	3.208230e-01	1.381521e-02	1.419125e-02
-5.599998e-01	-4.200004e-01	2.294616e-01	9.093539e-03	9.053682e-03
-4.200004e-01	-2.800004e-01	1.362042e-01	4.691129e-03	4.389960e-03
-2.800004e-01	-1.400000e-01	3.999185e-02	1.116096e-03	9.249933e-04
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.860002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.019999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.920002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.640000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.800001e+00	5.139008e-01	2.543698e-02	2.525667e-02
-2.800001e+00	-2.660001e+00	5.159777e-01	2.531035e-02	2.540115e-02
-2.660000e+00	-2.520000e+00	5.181004e-01	2.517152e-02	2.556536e-02
-2.520000e+00	-2.380000e+00	5.185376e-01	2.496262e-02	2.572708e-02
-2.380000e+00	-2.240000e+00	5.202471e-01	2.485718e-02	2.589096e-02
-2.240000e+00	-2.100000e+00	5.230298e-01	2.475565e-02	2.606790e-02
-2.100000e+00	-1.960000e+00	5.248070e-01	2.463913e-02	2.623870e-02
-1.959999e+00	-1.820001e+00	5.267075e-01	2.458520e-02	2.633347e-02
-1.820001e+00	-1.679999e+00	5.292021e-01	2.459518e-02	2.633292e-02
-1.679999e+00	-1.540001e+00	5.327689e-01	2.447713e-02	2.621814e-02
-1.540000e+00	-1.400000e+00	5.378941e-01	2.419325e-02	2.593679e-02
-1.400000e+00	-1.260000e+00	5.448533e-01	2.363945e-02	2.538129e-02
-1.260000e+00	-1.120000e+00	5.582830e-01	2.284774e-02	2.458881e-02
-1.120000e+00	-9.799998e-01	5.936006e-01	4.491710e-02	4.678251e-02
-9.799994e-01	-8.400000e-01	7.045297e-01	3.204529e-02	3.383183e-02
-8.399999e-01	-7.000005e-01	5.807340e-01	2.603045e-02	2.735240e-02
-7.000004e-01	-5.599997e-01	4.519321e-01	1.955716e-02	2.031144e-02
-5.599998e-01	-4.200004e-01	3.114449e-01	1.232456e-02	1.287397e-02
-4.200004e-01	-2.800004e-01	1.472514e-01	7.068617e-03	7.611777e-03
-2.800004e-01	-1.400000e-01	3.035068e-02	3.137859e-03	2.232613e-03
-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d22-x15-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	1.746520e-01	1.570530e-02	1.927135e-02
-4.480000e+00	-4.200000e+00	1.754591e-01	1.573458e-02	1.928397e-02
-4.200000e+00	-3.920002e+00	1.773193e-01	1.590191e-02	1.948986e-02
-3.920002e+00	-3.640000e+00	1.759068e-01	1.578884e-02	1.935749e-02
-3.640000e+00	-3.360000e+00	1.749352e-01	1.568983e-02	1.922931e-02
-3.360000e+00	-3.080000e+00	1.729112e-01	1.557808e-02	1.912296e-02
-3.080000e+00	-2.800000e+00	1.747964e-01	1.567648e-02	1.921283e-02
-2.800001e+00	-2.520001e+00	1.775758e-01	1.592513e-02	1.951755e-02
-2.520000e+00	-2.240000e+00	1.788666e-01	1.604203e-02	1.966102e-02
-2.240000e+00	-1.960000e+00	1.821803e-01	1.635150e-02	2.005284e-02
-1.959999e+00	-1.679999e+00	1.892665e-01	1.697485e-02	2.080426e-02
-1.680000e+00	-1.400000e+00	2.007033e-01	1.800025e-02	2.206110e-02
-1.400000e+00	-1.120000e+00	2.237240e-01	2.006567e-02	2.459246e-02
-1.120000e+00	-8.399999e-01	2.251926e-01	2.023672e-02	2.482931e-02
-8.400000e-01	-5.599998e-01	1.022382e-01	9.236967e-03	1.135045e-02
-5.599998e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	1.694480e-01	1.520158e-02	1.862743e-02
-4.480000e+00	-4.200000e+00	1.694579e-01	1.519433e-02	1.863000e-02
-4.200000e+00	-3.920002e+00	1.694883e-01	1.520688e-02	1.862894e-02
-3.920002e+00	-3.640000e+00	1.695316e-01	1.520959e-02	1.863134e-02
-3.640000e+00	-3.360000e+00	1.696068e-01	1.521024e-02	1.864659e-02
-3.360000e+00	-3.080000e+00	1.697532e-01	1.522465e-02	1.866016e-02
-3.080000e+00	-2.800000e+00	1.700176e-01	1.524944e-02	1.868977e-02
-2.800001e+00	-2.520001e+00	1.704925e-01	1.529137e-02	1.874301e-02
-2.520000e+00	-2.240000e+00	1.713527e-01	1.536907e-02	1.883713e-02
-2.240000e+00	-1.960000e+00	1.729070e-01	1.550839e-02	1.900647e-02
-1.959999e+00	-1.679999e+00	1.757194e-01	1.576067e-02	1.931650e-02
-1.680000e+00	-1.400000e+00	1.808566e-01	1.622152e-02	1.988135e-02
-1.400000e+00	-1.120000e+00	1.904671e-01	1.708374e-02	2.093723e-02
-1.120000e+00	-8.399999e-01	2.704960e-01	2.426100e-02	2.973468e-02
-8.400000e-01	-5.599998e-01	2.127366e-01	1.908068e-02	2.338565e-02
-5.599998e-01	-2.800004e-01	4.225939e-02	3.790335e-03	4.645500e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	2.208121e-01	9.845983e-03	3.856766e-03
-4.480000e+00	-4.200000e+00	2.266218e-01	8.574165e-03	3.550010e-03
-4.200000e+00	-3.920002e+00	2.575528e-01	2.987152e-03	3.686479e-03
-3.920002e+00	-3.640000e+00	2.606441e-01	3.702511e-03	3.962225e-03
-3.640000e+00	-3.360000e+00	2.621956e-01	3.724749e-03	3.648997e-03
-3.360000e+00	-3.080000e+00	2.640090e-01	4.608380e-03	5.269458e-03
-3.080000e+00	-2.800000e+00	2.724963e-01	5.628079e-03	6.577996e-03
-2.800001e+00	-2.520001e+00	2.760960e-01	5.901053e-03	6.936515e-03
-2.520000e+00	-2.240000e+00	2.771214e-01	5.703913e-03	6.628407e-03
-2.240000e+00	-1.960000e+00	2.827562e-01	5.887330e-03	6.833564e-03
-1.959999e+00	-1.679999e+00	2.875303e-01	5.094660e-03	5.706710e-03
-1.680000e+00	-1.400000e+00	3.091470e-01	6.148038e-03	7.103481e-03
-1.400000e+00	-1.120000e+00	3.482004e-01	7.593549e-03	8.948398e-03
-1.120000e+00	-8.399999e-01	3.600986e-01	9.396338e-03	1.139385e-02
-8.400000e-01	-5.599998e-01	1.856929e-01	8.199845e-03	1.049076e-02
-5.599998e-01	-2.800004e-01	2.090108e-03	3.617683e-04	4.915628e-04
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	2.075509e-01	2.114679e-03	7.235624e-05
-4.480000e+00	-4.200000e+00	2.082480e-01	2.258946e-03	1.187449e-04
-4.200000e+00	-3.920002e+00	2.090207e-01	2.451142e-03	1.749935e-04
-3.920002e+00	-3.640000e+00	2.098911e-01	2.680146e-03	2.824145e-04
-3.640000e+00	-3.360000e+00	2.109234e-01	2.973036e-03	4.452516e-04
-3.360000e+00	-3.080000e+00	2.122103e-01	3.373126e-03	6.866578e-04
-3.080000e+00	-2.800000e+00	2.138717e-01	3.908564e-03	1.034625e-03
-2.800001e+00	-2.520001e+00	2.160697e-01	4.611649e-03	1.826828e-03
-2.520000e+00	-2.240000e+00	2.190187e-01	5.491557e-03	3.066326e-03
-2.240000e+00	-1.960000e+00	2.229624e-01	6.482865e-03	4.447343e-03
-1.959999e+00	-1.679999e+00	2.281497e-01	7.348068e-03	5.615321e-03
-1.680000e+00	-1.400000e+00	2.348439e-01	7.502022e-03	5.686665e-03
-1.400000e+00	-1.120000e+00	2.436291e-01	5.738124e-03	2.857948e-03
-1.120000e+00	-8.399999e-01	3.769817e-01	3.575204e-02	4.439203e-02
-8.400000e-01	-5.599998e-01	3.327967e-01	2.444880e-02	2.863069e-02
-5.599998e-01	-2.800004e-01	6.437410e-02	4.578680e-03	5.313635e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	2.724210e-01	6.726440e-03	4.071861e-03
-4.480000e+00	-4.200000e+00	2.738691e-01	6.541128e-03	4.095088e-03
-4.200000e+00	-3.920002e+00	2.758915e-01	6.390536e-03	4.109297e-03
-3.920002e+00	-3.640000e+00	2.769207e-01	6.118438e-03	4.272994e-03
-3.640000e+00	-3.360000e+00	2.781050e-01	5.933080e-03	4.389667e-03
-3.360000e+00	-3.080000e+00	2.788519e-01	5.842420e-03	4.724955e-03
-3.080000e+00	-2.800000e+00	2.818157e-01	5.874560e-03	4.990812e-03
-2.800001e+00	-2.520001e+00	2.860426e-01	5.933165e-03	5.467630e-03
-2.520000e+00	-2.240000e+00	2.902833e-01	6.065766e-03	6.160331e-03
-2.240000e+00	-1.960000e+00	2.967876e-01	6.180145e-03	6.907751e-03
-1.959999e+00	-1.679999e+00	3.071833e-01	6.700388e-03	7.452138e-03
-1.680000e+00	-1.400000e+00	3.223002e-01	7.424560e-03	8.206728e-03
-1.400000e+00	-1.120000e+00	3.484434e-01	6.832457e-03	6.961992e-03
-1.120000e+00	-8.399999e-01	4.460050e-01	3.120298e-02	4.301276e-02
-8.400000e-01	-5.599998e-01	3.082777e-01	1.354337e-02	1.850438e-02
-5.599998e-01	-2.800004e-01	3.762700e-02	5.435190e-04	9.951490e-04
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_Quark_d22-x15-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
RatioPlotMode=difference
RatioPlotYLabel=FO-Exp.
RatioPlotYMin=-0.8
RatioPlotYMax=0.8
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	1.472946e-01	1.121548e-02	1.328196e-02
-4.480000e+00	-4.200000e+00	1.462213e-01	1.113149e-02	1.318186e-02
-4.200000e+00	-3.920002e+00	1.461814e-01	1.112927e-02	1.317964e-02
-3.920002e+00	-3.640000e+00	1.458242e-01	1.109966e-02	1.314401e-02
-3.640000e+00	-3.360000e+00	1.466196e-01	1.116266e-02	1.321910e-02
-3.360000e+00	-3.080000e+00	1.463612e-01	1.114336e-02	1.319626e-02
-3.080000e+00	-2.800000e+00	1.468120e-01	1.117567e-02	1.323420e-02
-2.800001e+00	-2.520001e+00	1.483240e-01	1.129204e-02	1.337215e-02
-2.520000e+00	-2.240000e+00	1.498872e-01	1.141183e-02	1.351422e-02
-2.240000e+00	-1.960000e+00	1.529948e-01	1.164803e-02	1.379389e-02
-1.959999e+00	-1.679999e+00	1.590913e-01	1.211156e-02	1.434262e-02
-1.680000e+00	-1.400000e+00	1.704020e-01	1.297306e-02	1.536292e-02
-1.400000e+00	-1.120000e+00	1.905539e-01	1.450590e-02	1.717795e-02
-1.120000e+00	-8.399999e-01	1.940004e-01	1.476767e-02	1.748775e-02
-8.400000e-01	-5.599998e-01	8.894169e-02	6.769675e-03	8.016298e-03
-5.599998e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	1.425956e-01	1.085338e-02	1.285354e-02
-4.480000e+00	-4.200000e+00	1.426067e-01	1.085513e-02	1.285433e-02
-4.200000e+00	-3.920002e+00	1.426282e-01	1.085811e-02	1.285604e-02
-3.920002e+00	-3.640000e+00	1.426633e-01	1.085893e-02	1.285791e-02
-3.640000e+00	-3.360000e+00	1.427314e-01	1.086348e-02	1.286543e-02
-3.360000e+00	-3.080000e+00	1.428534e-01	1.087334e-02	1.287617e-02
-3.080000e+00	-2.800000e+00	1.430747e-01	1.089106e-02	1.289737e-02
-2.800001e+00	-2.520001e+00	1.434745e-01	1.091911e-02	1.293231e-02
-2.520000e+00	-2.240000e+00	1.442005e-01	1.097891e-02	1.299677e-02
-2.240000e+00	-1.960000e+00	1.455060e-01	1.107396e-02	1.311519e-02
-1.959999e+00	-1.679999e+00	1.478728e-01	1.125505e-02	1.333009e-02
-1.680000e+00	-1.400000e+00	1.521970e-01	1.158585e-02	1.371721e-02
-1.400000e+00	-1.120000e+00	1.602841e-01	1.220050e-02	1.444773e-02
-1.120000e+00	-8.399999e-01	2.276312e-01	1.732664e-02	2.051778e-02
-8.400000e-01	-5.599998e-01	1.790247e-01	1.362692e-02	1.613668e-02
-5.599998e-01	-2.800004e-01	3.556265e-02	2.706929e-03	3.205489e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	2.335309e-01	1.169480e-02	1.260667e-02
-4.480000e+00	-4.200000e+00	2.588782e-01	1.207189e-02	1.292978e-02
-4.200000e+00	-3.920002e+00	2.657270e-01	1.171996e-02	1.262599e-02
-3.920002e+00	-3.640000e+00	2.725188e-01	1.177183e-02	1.267433e-02
-3.640000e+00	-3.360000e+00	2.565467e-01	1.183762e-02	1.275022e-02
-3.360000e+00	-3.080000e+00	2.706675e-01	1.185712e-02	1.274916e-02
-3.080000e+00	-2.800000e+00	2.611364e-01	1.192639e-02	1.281168e-02
-2.800001e+00	-2.520001e+00	2.705377e-01	1.191595e-02	1.281833e-02
-2.520000e+00	-2.240000e+00	2.717805e-01	1.195430e-02	1.288100e-02
-2.240000e+00	-1.960000e+00	2.792202e-01	1.217997e-02	1.314073e-02
-1.959999e+00	-1.679999e+00	2.926022e-01	1.267513e-02	1.366721e-02
-1.680000e+00	-1.400000e+00	3.035129e-01	1.343162e-02	1.449957e-02
-1.400000e+00	-1.120000e+00	3.408447e-01	1.522772e-02	1.639216e-02
-1.120000e+00	-8.399999e-01	3.621480e-01	1.527134e-02	1.647483e-02
-8.400000e-01	-5.599998e-01	1.788002e-01	8.179679e-03	8.685707e-03
-5.599998e-01	-2.800004e-01	1.552181e-03	2.274095e-04	2.926144e-04
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	1.695831e-01	2.156714e-03	9.680908e-05
-4.480000e+00	-4.200000e+00	1.700761e-01	2.100389e-03	1.258584e-04
-4.200000e+00	-3.920002e+00	1.706165e-01	2.059124e-03	1.723265e-04
-3.920002e+00	-3.640000e+00	1.712261e-01	2.038650e-03	2.460523e-04
-3.640000e+00	-3.360000e+00	1.719535e-01	2.046705e-03	3.602333e-04
-3.360000e+00	-3.080000e+00	1.728573e-01	2.102562e-03	5.307969e-04
-3.080000e+00	-2.800000e+00	1.740295e-01	2.216134e-03	7.821798e-04
-2.800001e+00	-2.520001e+00	1.755960e-01	2.401914e-03	1.123959e-03
-2.520000e+00	-2.240000e+00	1.777333e-01	2.723985e-03	1.558207e-03
-2.240000e+00	-1.960000e+00	1.806548e-01	3.378703e-03	2.049818e-03
-1.959999e+00	-1.679999e+00	1.846428e-01	3.947754e-03	2.584393e-03
-1.680000e+00	-1.400000e+00	1.900801e-01	4.022361e-03	2.598222e-03
-1.400000e+00	-1.120000e+00	1.977798e-01	2.767346e-03	1.125409e-03
-1.120000e+00	-8.399999e-01	3.050145e-01	2.373407e-02	2.824036e-02
-8.400000e-01	-5.599998e-01	2.640824e-01	1.499325e-02	1.672102e-02
-5.599998e-01	-2.800004e-01	5.123007e-02	2.812356e-03	3.109439e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-pt408-Quark_BLAND/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.480000e+00	2.626252e-01	1.145231e-02	1.232914e-02
-4.480000e+00	-4.200000e+00	2.630385e-01	1.148228e-02	1.235993e-02
-4.200000e+00	-3.920002e+00	2.638528e-01	1.153091e-02	1.240578e-02
-3.920002e+00	-3.640000e+00	2.645703e-01	1.159937e-02	1.247847e-02
-3.640000e+00	-3.360000e+00	2.659912e-01	1.172880e-02	1.260558e-02
-3.360000e+00	-3.080000e+00	2.670617e-01	1.191228e-02	1.278963e-02
-3.080000e+00	-2.800000e+00	2.688013e-01	1.216921e-02	1.305307e-02
-2.800001e+00	-2.520001e+00	2.716673e-01	1.255570e-02	1.343973e-02
-2.520000e+00	-2.240000e+00	2.752575e-01	1.304727e-02	1.393159e-02
-2.240000e+00	-1.960000e+00	2.808356e-01	1.365180e-02	1.454855e-02
-1.959999e+00	-1.679999e+00	2.899238e-01	1.424061e-02	1.515261e-02
-1.680000e+00	-1.400000e+00	3.049451e-01	1.455225e-02	1.548993e-02
-1.400000e+00	-1.120000e+00	3.301491e-01	1.397993e-02	1.496799e-02
-1.120000e+00	-8.399999e-01	4.256556e-01	3.072302e-02	3.377983e-02
-8.400000e-01	-5.599998e-01	2.929513e-01	1.441672e-02	1.552631e-02
-5.599998e-01	-2.800004e-01	3.822162e-02	2.843186e-03	3.062765e-03
-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d21-x13-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.722133e-01	3.968888e-02	2.936890e-02
-6.929999e+00	-6.860001e+00	2.319401e-01	5.374961e-02	3.971577e-02
-6.860002e+00	-6.790000e+00	2.079134e-01	4.793546e-02	3.546583e-02
-6.790000e+00	-6.720000e+00	1.462942e-01	3.394635e-02	2.507667e-02
-6.720000e+00	-6.650000e+00	1.848549e-01	4.274940e-02	3.160490e-02
-6.650000e+00	-6.580000e+00	1.961143e-01	4.510404e-02	3.340002e-02
-6.580000e+00	-6.510000e+00	2.719089e-01	6.313250e-02	4.661793e-02
-6.510000e+00	-6.440000e+00	2.636385e-01	6.129762e-02	4.525313e-02
-6.440000e+00	-6.370000e+00	2.819386e-01	6.532114e-02	4.827199e-02
-6.370000e+00	-6.300000e+00	3.933923e-01	9.108118e-02	6.731959e-02
-6.300000e+00	-6.230000e+00	4.709604e-01	1.091424e-01	8.064698e-02
-6.230000e+00	-6.160000e+00	3.574609e-01	8.277327e-02	6.117162e-02
-6.160000e+00	-6.090000e+00	4.044405e-01	9.371727e-02	6.924949e-02
-6.090000e+00	-6.020000e+00	5.151238e-01	1.193908e-01	8.820179e-02
-6.020000e+00	-5.950000e+00	4.994221e-01	1.156553e-01	8.548157e-02
-5.949999e+00	-5.879999e+00	4.937426e-01	1.145281e-01	8.459692e-02
-5.879999e+00	-5.809999e+00	5.463362e-01	1.265786e-01	9.353462e-02
-5.809999e+00	-5.740001e+00	5.939390e-01	1.379242e-01	1.018577e-01
-5.740000e+00	-5.670000e+00	7.153558e-01	1.660072e-01	1.226179e-01
-5.670001e+00	-5.599999e+00	7.017829e-01	1.629703e-01	1.203334e-01
-5.600000e+00	-5.530000e+00	7.528330e-01	1.743648e-01	1.288814e-01
-5.530000e+00	-5.460000e+00	6.743345e-01	1.561715e-01	1.154137e-01
-5.460000e+00	-5.390000e+00	7.371399e-01	1.710939e-01	1.263755e-01
-5.390000e+00	-5.320000e+00	8.414735e-01	1.953345e-01	1.442724e-01
-5.320000e+00	-5.250000e+00	8.529160e-01	1.974640e-01	1.459339e-01
-5.250000e+00	-5.180000e+00	9.495087e-01	2.199678e-01	1.625640e-01
-5.180000e+00	-5.110000e+00	8.500930e-01	1.965911e-01	1.453330e-01
-5.110000e+00	-5.040000e+00	1.047066e+00	2.428454e-01	1.794072e-01
-5.040000e+00	-4.970000e+00	9.362802e-01	2.173163e-01	1.605012e-01
-4.970000e+00	-4.899998e+00	9.902762e-01	2.299639e-01	1.698208e-01
-4.899998e+00	-4.830000e+00	1.027247e+00	2.384430e-01	1.761136e-01
-4.830000e+00	-4.760000e+00	9.435681e-01	2.186542e-01	1.615648e-01
-4.760000e+00	-4.690000e+00	1.110952e+00	2.578441e-01	1.904432e-01
-4.690000e+00	-4.620000e+00	1.110400e+00	2.576435e-01	1.903180e-01
-4.620000e+00	-4.550000e+00	1.199744e+00	2.782730e-01	2.055672e-01
-4.550000e+00	-4.480000e+00	1.257561e+00	2.916935e-01	2.154766e-01
-4.480000e+00	-4.410000e+00	1.251893e+00	2.895242e-01	2.140363e-01
-4.410000e+00	-4.340000e+00	1.196243e+00	2.774243e-01	2.049468e-01
-4.340000e+00	-4.270000e+00	1.154280e+00	2.675968e-01	1.977181e-01
-4.270000e+00	-4.200000e+00	1.168637e+00	2.708757e-01	2.001336e-01
-4.200000e+00	-4.130000e+00	1.335829e+00	3.099873e-01	2.289669e-01
-4.130000e+00	-4.060000e+00	1.277071e+00	2.962239e-01	2.188210e-01
-4.060000e+00	-3.990002e+00	1.237235e+00	2.868941e-01	2.119518e-01
-3.990001e+00	-3.920001e+00	1.391686e+00	3.228094e-01	2.384678e-01
-3.920001e+00	-3.849999e+00	1.384986e+00	3.212145e-01	2.372953e-01
-3.849999e+00	-3.779999e+00	1.417115e+00	3.286924e-01	2.428124e-01
-3.779999e+00	-3.710001e+00	1.447504e+00	3.354401e-01	2.478613e-01
-3.710001e+00	-3.639999e+00	1.575406e+00	3.653823e-01	2.699205e-01
-3.639999e+00	-3.570001e+00	1.635036e+00	3.787472e-01	2.798899e-01
-3.570001e+00	-3.499999e+00	1.456106e+00	3.375552e-01	2.493939e-01
-3.500000e+00	-3.430000e+00	1.561170e+00	3.619630e-01	2.674193e-01
-3.430000e+00	-3.360000e+00	1.608978e+00	3.731029e-01	2.756410e-01
-3.360000e+00	-3.290000e+00	1.607220e+00	3.728918e-01	2.754435e-01
-3.290000e+00	-3.220000e+00	1.605970e+00	3.726488e-01	2.752548e-01
-3.220000e+00	-3.150000e+00	1.614234e+00	3.743729e-01	2.765687e-01
-3.150000e+00	-3.080000e+00	1.804683e+00	4.183581e-01	3.090983e-01
-3.080000e+00	-3.010000e+00	1.742574e+00	4.041887e-01	2.985815e-01
-3.010000e+00	-2.940002e+00	1.683335e+00	3.904769e-01	2.884465e-01
-2.940001e+00	-2.870001e+00	1.750751e+00	4.061342e-01	3.000156e-01
-2.870001e+00	-2.800001e+00	1.781040e+00	4.131317e-01	3.051832e-01
-2.800001e+00	-2.729999e+00	1.806755e+00	4.188961e-01	3.094857e-01
-2.729999e+00	-2.660000e+00	1.826568e+00	4.235192e-01	3.128923e-01
-2.660001e+00	-2.589999e+00	1.781393e+00	4.131460e-01	3.052123e-01
-2.590000e+00	-2.520000e+00	1.841526e+00	4.270375e-01	3.154770e-01
-2.520000e+00	-2.450000e+00	1.891558e+00	4.387518e-01	3.241172e-01
-2.450000e+00	-2.380000e+00	1.976096e+00	4.583364e-01	3.385886e-01
-2.380000e+00	-2.310000e+00	1.960979e+00	4.548260e-01	3.359949e-01
-2.310000e+00	-2.240000e+00	1.950761e+00	4.524240e-01	3.342262e-01
-2.240000e+00	-2.170000e+00	2.000649e+00	4.639088e-01	3.427282e-01
-2.170000e+00	-2.100000e+00	1.986409e+00	4.606589e-01	3.403167e-01
-2.100000e+00	-2.030000e+00	2.031866e+00	4.712634e-01	3.481374e-01
-2.030000e+00	-1.960000e+00	2.020008e+00	4.684920e-01	3.460971e-01
-1.960000e+00	-1.890000e+00	1.982517e+00	4.597598e-01	3.396519e-01
-1.890000e+00	-1.820000e+00	1.886202e+00	4.374238e-01	3.231488e-01
-1.820000e+00	-1.750000e+00	1.840284e+00	4.267996e-01	3.152985e-01
-1.750000e+00	-1.680000e+00	1.751444e+00	4.061944e-01	3.000745e-01
-1.680000e+00	-1.610000e+00	1.688720e+00	3.916387e-01	2.893239e-01
-1.610000e+00	-1.540000e+00	1.571556e+00	3.644387e-01	2.692363e-01
-1.540000e+00	-1.470000e+00	1.493189e+00	3.462938e-01	2.558261e-01
-1.470000e+00	-1.400000e+00	1.418247e+00	3.289119e-01	2.429853e-01
-1.400000e+00	-1.330000e+00	1.335773e+00	3.097755e-01	2.288497e-01
-1.330000e+00	-1.260000e+00	1.258999e+00	2.919966e-01	2.157078e-01
-1.260000e+00	-1.190000e+00	1.171350e+00	2.716443e-01	2.006806e-01
-1.190000e+00	-1.120000e+00	1.087526e+00	2.522094e-01	1.863211e-01
-1.120000e+00	-1.050000e+00	1.010857e+00	2.344265e-01	1.731844e-01
-1.050000e+00	-9.799997e-01	9.298270e-01	2.156402e-01	1.593048e-01
-9.799994e-01	-9.099996e-01	8.516061e-01	1.974929e-01	1.458993e-01
-9.099995e-01	-8.399999e-01	7.691555e-01	1.783740e-01	1.317755e-01
-8.399999e-01	-7.700009e-01	6.889258e-01	1.597656e-01	1.180285e-01
-7.700009e-01	-7.000005e-01	6.101544e-01	1.415093e-01	1.045392e-01
-7.000005e-01	-6.299997e-01	5.311887e-01	1.231876e-01	9.100568e-02
-6.299998e-01	-5.599998e-01	4.492280e-01	1.041802e-01	7.696418e-02
-5.599998e-01	-4.899996e-01	3.665703e-01	8.501202e-02	6.280282e-02
-4.899995e-01	-4.200005e-01	2.764499e-01	6.411263e-02	4.736354e-02
-4.200004e-01	-3.499996e-01	1.694161e-01	3.928925e-02	2.902494e-02
-3.499996e-01	-2.800004e-01	3.949276e-02	9.157824e-03	6.765964e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	7.907411e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	7.825335e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	7.742781e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	7.660650e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	7.578210e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	7.495988e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	7.413722e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	7.331467e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	7.249247e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	7.166468e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	7.084672e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	7.002449e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	6.919699e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	6.837505e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	6.755479e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	6.672982e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	6.590684e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	6.508596e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	6.426189e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	6.343664e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	6.261723e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	6.179187e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	6.096949e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	6.014814e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	5.932355e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	5.850052e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	5.767831e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	5.685389e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	5.603118e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	5.520738e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	5.438710e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	5.356381e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	5.273810e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	5.191768e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	5.109390e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	5.027034e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	4.944782e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	4.862333e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	4.780309e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	4.697793e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	4.615603e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	4.533219e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	4.450844e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	4.368634e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	4.286170e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	4.203928e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	4.121556e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	4.039336e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	3.956930e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.874569e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	3.792232e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	3.709836e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	3.627510e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	3.545043e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	3.462708e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	3.380271e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	3.297851e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	3.215449e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.132873e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	3.050413e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.967831e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.885358e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.802703e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.720127e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.637416e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.554668e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.471873e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.389064e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.306107e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.223114e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.140041e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	2.056823e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.973587e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	1.890204e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.806670e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	1.723023e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.639288e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	1.555423e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	1.471370e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.387222e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	1.302966e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.218592e+00	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	1.134187e+00	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	1.049743e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	9.653733e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	8.811437e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	7.972144e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	7.137385e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	6.309680e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	5.491831e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.688117e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.903701e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	3.144856e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.419851e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.738271e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.111550e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	5.512643e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	9.350796e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.722133e-01	3.968888e-02	2.936890e-02
-6.929999e+00	-6.860001e+00	2.319401e-01	5.374961e-02	3.971577e-02
-6.860002e+00	-6.790000e+00	2.079134e-01	4.793546e-02	3.546583e-02
-6.790000e+00	-6.720000e+00	1.462942e-01	3.394635e-02	2.507667e-02
-6.720000e+00	-6.650000e+00	1.848549e-01	4.274940e-02	3.160490e-02
-6.650000e+00	-6.580000e+00	1.961143e-01	4.510404e-02	3.340002e-02
-6.580000e+00	-6.510000e+00	2.719089e-01	6.313250e-02	4.661793e-02
-6.510000e+00	-6.440000e+00	2.636385e-01	6.129762e-02	4.525313e-02
-6.440000e+00	-6.370000e+00	2.819386e-01	6.532114e-02	4.827199e-02
-6.370000e+00	-6.300000e+00	3.933923e-01	9.108118e-02	6.731959e-02
-6.300000e+00	-6.230000e+00	4.709604e-01	1.091424e-01	8.064698e-02
-6.230000e+00	-6.160000e+00	3.574609e-01	8.277327e-02	6.117162e-02
-6.160000e+00	-6.090000e+00	4.044405e-01	9.371727e-02	6.924949e-02
-6.090000e+00	-6.020000e+00	5.151238e-01	1.193908e-01	8.820179e-02
-6.020000e+00	-5.950000e+00	4.994221e-01	1.156553e-01	8.548157e-02
-5.949999e+00	-5.879999e+00	4.937426e-01	1.145281e-01	8.459692e-02
-5.879999e+00	-5.809999e+00	5.463362e-01	1.265786e-01	9.353462e-02
-5.809999e+00	-5.740001e+00	5.939390e-01	1.379242e-01	1.018577e-01
-5.740000e+00	-5.670000e+00	7.153558e-01	1.660072e-01	1.226179e-01
-5.670001e+00	-5.599999e+00	7.017829e-01	1.629703e-01	1.203334e-01
-5.600000e+00	-5.530000e+00	7.528330e-01	1.743648e-01	1.288814e-01
-5.530000e+00	-5.460000e+00	6.743345e-01	1.561715e-01	1.154137e-01
-5.460000e+00	-5.390000e+00	7.371399e-01	1.710939e-01	1.263755e-01
-5.390000e+00	-5.320000e+00	8.414735e-01	1.953345e-01	1.442724e-01
-5.320000e+00	-5.250000e+00	8.529160e-01	1.974640e-01	1.459339e-01
-5.250000e+00	-5.180000e+00	9.495087e-01	2.199678e-01	1.625640e-01
-5.180000e+00	-5.110000e+00	8.500930e-01	1.965911e-01	1.453330e-01
-5.110000e+00	-5.040000e+00	1.047066e+00	2.428454e-01	1.794072e-01
-5.040000e+00	-4.970000e+00	9.361257e-01	2.163156e-01	1.599229e-01
-4.970000e+00	-4.899998e+00	6.288153e-01	8.950842e-02	7.640604e-02
-4.899998e+00	-4.830000e+00	9.037082e-01	1.727480e-01	1.345698e-01
-4.830000e+00	-4.760000e+00	3.849814e-01	3.368539e-03	1.453521e-02
-4.760000e+00	-4.690000e+00	3.915874e-01	1.179645e-02	4.432014e-02
-4.690000e+00	-4.620000e+00	-3.059945e-01	1.844617e-01	3.111676e-01
-4.620000e+00	-4.550000e+00	-6.443797e-02	1.410804e-01	2.455982e-01
-4.550000e+00	-4.480000e+00	4.627425e-01	3.221391e-02	8.342308e-02
-4.480000e+00	-4.410000e+00	-3.708282e+00	1.047268e+00	1.609630e+00
-4.410000e+00	-4.340000e+00	7.207734e-01	5.741794e-02	5.734171e-02
-4.340000e+00	-4.270000e+00	7.147410e-01	1.831151e-02	4.097866e-02
-4.270000e+00	-4.200000e+00	-5.615413e-01	2.799040e-01	4.639820e-01
-4.200000e+00	-4.130000e+00	-2.891897e-02	1.647575e-01	2.964345e-01
-4.130000e+00	-4.060000e+00	-7.863249e-01	3.498251e-01	5.726513e-01
-4.060000e+00	-3.990002e+00	-6.007840e-01	3.060759e-01	5.082974e-01
-3.990001e+00	-3.920001e+00	-4.404742e-02	1.811325e-01	3.248377e-01
-3.920001e+00	-3.849999e+00	1.828802e-01	1.278482e-01	2.456649e-01
-3.849999e+00	-3.779999e+00	-4.310986e-01	2.864530e-01	4.851065e-01
-3.779999e+00	-3.710001e+00	-1.120669e+00	4.620866e-01	7.493726e-01
-3.710001e+00	-3.639999e+00	5.166760e-01	7.577795e-02	1.782278e-01
-3.639999e+00	-3.570001e+00	1.352564e-01	1.756700e-01	3.283435e-01
-3.570001e+00	-3.499999e+00	-1.555638e-02	2.040998e-01	3.682325e-01
-3.500000e+00	-3.430000e+00	-1.000622e+00	4.576601e-01	7.513069e-01
-3.430000e+00	-3.360000e+00	-2.063159e-01	2.726648e-01	4.780959e-01
-3.360000e+00	-3.290000e+00	5.108409e-01	9.782018e-02	2.170627e-01
-3.290000e+00	-3.220000e+00	-5.563466e-01	3.639642e-01	6.159671e-01
-3.220000e+00	-3.150000e+00	9.497121e-02	2.081583e-01	3.838444e-01
-3.150000e+00	-3.080000e+00	5.808964e-01	1.072003e-01	2.394916e-01
-3.080000e+00	-3.010000e+00	8.515261e-01	3.634388e-02	1.314353e-01
-3.010000e+00	-2.940002e+00	-1.027592e-02	2.501790e-01	4.519506e-01
-2.940001e+00	-2.870001e+00	3.352290e-01	1.728464e-01	3.386631e-01
-2.870001e+00	-2.800001e+00	7.362581e-01	8.757498e-02	2.041910e-01
-2.800001e+00	-2.729999e+00	8.722248e-01	5.525059e-02	1.674356e-01
-2.729999e+00	-2.660000e+00	9.311499e-01	4.481817e-02	1.528528e-01
-2.660001e+00	-2.589999e+00	1.480896e+00	6.265313e-02	8.811541e-02
-2.590000e+00	-2.520000e+00	1.313970e+00	8.419676e-03	4.090993e-02
-2.520000e+00	-2.450000e+00	1.708128e+00	1.294848e-01	1.306290e-01
-2.450000e+00	-2.380000e+00	1.704780e+00	8.587770e-02	1.202049e-01
-2.380000e+00	-2.310000e+00	1.936301e+00	1.658014e-01	1.741592e-01
-2.310000e+00	-2.240000e+00	2.124732e+00	2.302973e-01	2.176676e-01
-2.240000e+00	-2.170000e+00	2.363356e+00	3.060526e-01	2.697510e-01
-2.170000e+00	-2.100000e+00	1.991445e+00	1.650341e-01	1.759503e-01
-2.100000e+00	-2.030000e+00	2.562260e+00	3.630960e-01	3.098233e-01
-2.030000e+00	-1.960000e+00	2.918763e+00	4.910166e-01	3.956082e-01
-1.960000e+00	-1.890000e+00	3.035165e+00	5.330209e-01	4.238342e-01
-1.890000e+00	-1.820000e+00	3.237666e+00	6.178074e-01	4.792291e-01
-1.820000e+00	-1.750000e+00	3.068170e+00	5.563306e-01	4.379953e-01
-1.750000e+00	-1.680000e+00	2.942791e+00	5.170868e-01	4.108683e-01
-1.680000e+00	-1.610000e+00	3.127312e+00	5.904242e-01	4.592254e-01
-1.610000e+00	-1.540000e+00	2.653278e+00	4.285763e-01	3.495900e-01
-1.540000e+00	-1.470000e+00	2.656739e+00	4.367030e-01	3.541134e-01
-1.470000e+00	-1.400000e+00	2.354257e+00	3.314004e-01	2.829335e-01
-1.400000e+00	-1.330000e+00	2.393850e+00	3.649828e-01	3.031495e-01
-1.330000e+00	-1.260000e+00	2.242460e+00	3.404170e-01	2.831609e-01
-1.260000e+00	-1.190000e+00	2.276071e+00	3.854059e-01	3.095188e-01
-1.190000e+00	-1.120000e+00	2.199146e+00	3.888173e-01	3.081053e-01
-1.120000e+00	-1.050000e+00	2.158361e+00	4.035336e-01	3.145960e-01
-1.050000e+00	-9.799997e-01	2.071246e+00	4.037576e-01	3.110298e-01
-9.799994e-01	-9.099996e-01	1.919710e+00	3.791847e-01	2.910156e-01
-9.099995e-01	-8.399999e-01	1.773145e+00	3.557931e-01	2.718797e-01
-8.399999e-01	-7.700009e-01	1.593009e+00	3.201578e-01	2.445419e-01
-7.700009e-01	-7.000005e-01	1.421720e+00	2.876262e-01	2.193118e-01
-7.000005e-01	-6.299997e-01	1.239880e+00	2.512253e-01	1.914727e-01
-6.299998e-01	-5.599998e-01	1.115349e+00	2.371335e-01	1.784143e-01
-5.599998e-01	-4.899996e-01	8.943502e-01	1.874836e-01	1.415927e-01
-4.899995e-01	-4.200005e-01	7.135404e-01	1.559973e-01	1.165213e-01
-4.200004e-01	-3.499996e-01	4.867995e-01	1.137913e-01	8.357532e-02
-3.499996e-01	-2.800004e-01	2.403612e-01	7.318294e-02	5.067872e-02
-2.800004e-01	-2.100000e-01	3.531423e-02	1.297313e-02	8.675418e-03
-2.100000e-01	-1.400000e-01	1.616183e-03	5.936211e-04	3.969910e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-2.000502e+02	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	-1.933518e+02	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	-1.867855e+02	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	-1.803776e+02	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	-1.741097e+02	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	-1.679843e+02	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	-1.620043e+02	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	-1.561606e+02	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	-1.504534e+02	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	-1.448917e+02	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	-1.394527e+02	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	-1.341532e+02	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	-1.289876e+02	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	-1.239472e+02	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	-1.190382e+02	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	-1.142546e+02	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	-1.095962e+02	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	-1.050657e+02	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	-1.006512e+02	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	-9.635790e+01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	-9.218615e+01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	-8.812797e+01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	-8.419219e+01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	-8.036518e+01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	-7.664923e+01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	-7.304646e+01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	-6.955190e+01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	-6.616542e+01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	-6.288432e+01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	-5.970691e+01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	-5.663477e+01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	-5.366160e+01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	-5.078693e+01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	-4.801240e+01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	-4.533210e+01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	-4.274708e+01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	-4.025503e+01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	-3.785449e+01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	-3.554338e+01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	-3.332080e+01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	-3.118421e+01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	-2.913264e+01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	-2.716561e+01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	-2.527826e+01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	-2.347099e+01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	-2.174383e+01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	-2.009344e+01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	-1.851605e+01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	-1.701464e+01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	-1.558366e+01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	-1.422394e+01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	-1.293241e+01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	-1.170859e+01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	-1.054973e+01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	-9.455198e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	-8.422796e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	-7.451133e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	-6.538624e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	-5.683346e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	-4.884101e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	-4.139018e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	-3.446810e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	-2.805381e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	-2.213596e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	-1.669528e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	-1.171723e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	-7.185266e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	-3.083764e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	6.028658e-02	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.891480e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	6.797560e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	9.336612e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.152527e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	1.337897e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.491326e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	1.614423e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.708816e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	1.776062e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	1.817670e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.835340e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	1.830628e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.805128e+00	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	1.760520e+00	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	1.698381e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	1.620443e+00	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	1.528356e+00	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.423918e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.308874e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	1.185091e+00	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	1.054441e+00	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	9.189541e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.806921e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	6.417629e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	5.044110e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.708686e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.434440e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.242814e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	2.162318e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	2.083359e+02	1.130605e+01	1.546431e+01
-6.929999e+00	-6.860001e+00	2.003693e+02	1.130551e+01	1.546304e+01
-6.860002e+00	-6.790000e+00	1.918005e+02	1.142446e+01	1.561970e+01
-6.790000e+00	-6.720000e+00	1.885269e+02	1.067876e+01	1.461179e+01
-6.720000e+00	-6.650000e+00	1.798473e+02	1.087442e+01	1.487432e+01
-6.650000e+00	-6.580000e+00	1.738660e+02	1.063577e+01	1.454813e+01
-6.580000e+00	-6.510000e+00	1.650509e+02	1.091364e+01	1.492489e+01
-6.510000e+00	-6.440000e+00	1.595581e+02	1.064712e+01	1.456322e+01
-6.440000e+00	-6.370000e+00	1.525680e+02	1.065806e+01	1.457469e+01
-6.370000e+00	-6.300000e+00	1.447057e+02	1.083998e+01	1.481915e+01
-6.300000e+00	-6.230000e+00	1.373864e+02	1.096538e+01	1.498743e+01
-6.230000e+00	-6.160000e+00	1.341002e+02	1.041932e+01	1.424666e+01
-6.160000e+00	-6.090000e+00	1.278369e+02	1.040238e+01	1.422182e+01
-6.090000e+00	-6.020000e+00	1.202250e+02	1.064568e+01	1.455001e+01
-6.020000e+00	-5.950000e+00	1.155057e+02	1.041986e+01	1.424172e+01
-5.949999e+00	-5.879999e+00	1.110435e+02	1.017071e+01	1.390403e+01
-5.879999e+00	-5.809999e+00	1.051014e+02	1.019704e+01	1.393755e+01
-5.809999e+00	-5.740001e+00	9.984189e+01	1.013509e+01	1.385322e+01
-5.740000e+00	-5.670000e+00	9.375998e+01	1.022995e+01	1.397928e+01
-5.670001e+00	-5.599999e+00	8.949685e+01	1.003765e+01	1.371799e+01
-5.600000e+00	-5.530000e+00	8.485750e+01	9.932347e+00	1.357156e+01
-5.530000e+00	-5.460000e+00	8.201582e+01	9.539474e+00	1.303845e+01
-5.460000e+00	-5.390000e+00	7.728785e+01	9.495960e+00	1.297914e+01
-5.390000e+00	-5.320000e+00	7.204077e+01	9.560263e+00	1.306441e+01
-5.320000e+00	-5.250000e+00	6.842731e+01	9.361689e+00	1.279260e+01
-5.250000e+00	-5.180000e+00	6.398941e+01	9.329945e+00	1.274789e+01
-5.180000e+00	-5.110000e+00	6.187825e+01	8.917666e+00	1.218783e+01
-5.110000e+00	-5.040000e+00	5.667937e+01	9.058779e+00	1.237843e+01
-5.040000e+00	-4.970000e+00	5.481963e+01	8.646546e+00	1.181965e+01
-4.970000e+00	-4.899998e+00	5.087377e+01	8.610393e+00	1.176928e+01
-4.899998e+00	-4.830000e+00	4.810693e+01	8.391861e+00	1.147141e+01
-4.830000e+00	-4.760000e+00	4.606917e+01	8.064652e+00	1.102584e+01
-4.760000e+00	-4.690000e+00	4.180101e+01	8.141781e+00	1.112942e+01
-4.690000e+00	-4.620000e+00	3.988732e+01	7.833628e+00	1.071026e+01
-4.620000e+00	-4.550000e+00	3.615509e+01	7.853976e+00	1.073594e+01
-4.550000e+00	-4.480000e+00	3.321697e+01	7.756940e+00	1.060278e+01
-4.480000e+00	-4.410000e+00	3.194471e+01	7.388887e+00	1.010113e+01
-4.410000e+00	-4.340000e+00	3.047841e+01	7.078944e+00	9.681712e+00
-4.340000e+00	-4.270000e+00	2.869087e+01	6.838386e+00	9.354157e+00
-4.270000e+00	-4.200000e+00	2.689199e+01	6.615273e+00	9.050664e+00
-4.200000e+00	-4.130000e+00	2.364571e+01	6.659281e+00	9.109159e+00
-4.130000e+00	-4.060000e+00	2.278073e+01	6.309066e+00	8.633143e+00
-4.060000e+00	-3.990002e+00	2.156149e+01	6.035950e+00	8.261436e+00
-3.990001e+00	-3.920001e+00	1.885405e+01	6.035109e+00	8.258897e+00
-3.920001e+00	-3.849999e+00	1.749782e+01	5.817063e+00	7.961942e+00
-3.849999e+00	-3.779999e+00	1.609096e+01	5.623673e+00	7.698635e+00
-3.779999e+00	-3.710001e+00	1.493148e+01	5.401207e+00	7.395057e+00
-3.710001e+00	-3.639999e+00	1.279524e+01	5.363815e+00	7.343392e+00
-3.639999e+00	-3.570001e+00	1.165324e+01	5.167372e+00	7.075063e+00
-3.570001e+00	-3.499999e+00	1.179339e+01	4.768152e+00	6.533496e+00
-3.500000e+00	-3.430000e+00	1.037051e+01	4.649599e+00	6.371355e+00
-3.430000e+00	-3.360000e+00	9.160166e+00	4.508356e+00	6.178477e+00
-3.360000e+00	-3.290000e+00	8.592310e+00	4.271083e+00	5.856023e+00
-3.290000e+00	-3.220000e+00	7.980927e+00	4.053377e+00	5.559614e+00
-3.220000e+00	-3.150000e+00	7.109026e+00	3.892955e+00	5.340497e+00
-3.150000e+00	-3.080000e+00	5.779376e+00	3.823277e+00	5.244240e+00
-3.080000e+00	-3.010000e+00	5.633033e+00	3.564405e+00	4.892533e+00
-3.010000e+00	-2.940002e+00	5.471252e+00	3.319522e+00	4.559354e+00
-2.940001e+00	-2.870001e+00	4.741217e+00	3.183658e+00	4.373781e+00
-2.870001e+00	-2.800001e+00	4.260222e+00	3.016379e+00	4.145637e+00
-2.800001e+00	-2.729999e+00	3.883848e+00	2.842065e+00	3.907755e+00
-2.729999e+00	-2.660000e+00	3.574697e+00	2.667684e+00	3.670110e+00
-2.660001e+00	-2.589999e+00	3.444370e+00	2.473186e+00	3.405179e+00
-2.590000e+00	-2.520000e+00	3.071651e+00	2.330385e+00	3.210194e+00
-2.520000e+00	-2.450000e+00	2.771489e+00	2.185410e+00	3.012295e+00
-2.450000e+00	-2.380000e+00	2.436983e+00	2.055923e+00	2.835314e+00
-2.380000e+00	-2.310000e+00	2.388944e+00	1.886884e+00	2.604811e+00
-2.310000e+00	-2.240000e+00	2.330911e+00	1.728764e+00	2.389058e+00
-2.240000e+00	-2.170000e+00	2.183235e+00	1.594812e+00	2.205983e+00
-2.170000e+00	-2.100000e+00	2.195540e+00	1.442346e+00	1.997939e+00
-2.100000e+00	-2.030000e+00	2.087772e+00	1.318827e+00	1.829067e+00
-2.030000e+00	-1.960000e+00	2.116330e+00	1.179954e+00	1.639355e+00
-1.960000e+00	-1.890000e+00	2.187365e+00	1.041710e+00	1.450510e+00
-1.890000e+00	-1.820000e+00	2.344694e+00	8.962352e-01	1.251883e+00
-1.820000e+00	-1.750000e+00	2.405649e+00	7.745845e-01	1.085509e+00
-1.750000e+00	-1.680000e+00	2.499070e+00	6.543434e-01	9.210308e-01
-1.680000e+00	-1.610000e+00	2.536104e+00	5.505412e-01	7.788038e-01
-1.610000e+00	-1.540000e+00	2.594257e+00	4.495644e-01	6.403947e-01
-1.540000e+00	-1.470000e+00	2.591153e+00	3.652581e-01	5.245612e-01
-1.470000e+00	-1.400000e+00	2.563749e+00	2.910125e-01	4.223373e-01
-1.400000e+00	-1.330000e+00	2.517960e+00	2.255292e-01	3.319701e-01
-1.330000e+00	-1.260000e+00	2.447117e+00	1.696769e-01	2.546456e-01
-1.260000e+00	-1.190000e+00	2.364960e+00	1.208088e-01	1.867618e-01
-1.190000e+00	-1.120000e+00	2.261789e+00	8.030068e-02	1.302004e-01
-1.120000e+00	-1.050000e+00	2.139541e+00	4.754580e-02	8.413475e-02
-1.050000e+00	-9.799997e-01	2.005433e+00	2.101081e-02	4.649249e-02
-9.799994e-01	-9.099996e-01	1.858152e+00	8.827567e-03	1.720230e-02
-9.099995e-01	-8.399999e-01	1.701098e+00	1.611515e-02	1.443268e-02
-8.399999e-01	-7.700009e-01	1.534747e+00	2.721352e-02	2.457386e-02
-7.700009e-01	-7.000005e-01	1.361311e+00	3.359094e-02	3.043992e-02
-7.000005e-01	-6.299997e-01	1.183144e+00	3.600638e-02	3.269026e-02
-6.299998e-01	-5.599998e-01	1.002666e+00	3.529074e-02	3.198411e-02
-5.599998e-01	-4.899996e-01	8.219049e-01	3.266809e-02	2.889860e-02
-4.899995e-01	-4.200005e-01	6.437537e-01	2.767595e-02	2.411348e-02
-4.200004e-01	-3.499996e-01	4.710193e-01	2.115199e-02	1.826210e-02
-3.499996e-01	-2.800004e-01	3.067898e-01	1.390741e-02	1.196084e-02
-2.800004e-01	-2.100000e-01	1.546329e-01	6.803735e-03	5.863507e-03
-2.100000e-01	-1.400000e-01	2.661032e-02	1.126280e-03	9.741879e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d21-x13-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.516065e-01	4.249562e-02	3.120387e-02
-6.929999e+00	-6.860001e+00	1.520063e-01	4.200790e-02	3.084895e-02
-6.860002e+00	-6.790000e+00	1.418711e-01	3.894601e-02	2.863366e-02
-6.790000e+00	-6.720000e+00	1.498263e-01	4.096484e-02	3.014504e-02
-6.720000e+00	-6.650000e+00	2.194092e-01	6.237043e-02	4.551539e-02
-6.650000e+00	-6.580000e+00	3.001217e-01	7.301430e-02	5.515226e-02
-6.580000e+00	-6.510000e+00	3.982486e-01	1.139992e-01	8.313477e-02
-6.510000e+00	-6.440000e+00	3.186434e-01	8.848253e-02	6.498220e-02
-6.440000e+00	-6.370000e+00	3.446790e-01	9.478759e-02	6.980598e-02
-6.370000e+00	-6.300000e+00	5.742924e-01	1.458473e-01	1.098687e-01
-6.300000e+00	-6.230000e+00	2.881980e-01	7.792319e-02	5.751347e-02
-6.230000e+00	-6.160000e+00	6.057325e-01	1.563541e-01	1.174240e-01
-6.160000e+00	-6.090000e+00	3.888946e-01	1.058935e-01	7.808645e-02
-6.090000e+00	-6.020000e+00	4.548204e-01	1.260710e-01	9.266013e-02
-6.020000e+00	-5.950000e+00	4.920730e-01	1.373665e-01	1.006787e-01
-5.949999e+00	-5.879999e+00	5.472675e-01	1.449614e-01	1.074396e-01
-5.879999e+00	-5.809999e+00	5.355522e-01	1.422066e-01	1.054829e-01
-5.809999e+00	-5.740001e+00	6.014071e-01	1.669327e-01	1.224761e-01
-5.740000e+00	-5.670000e+00	5.837552e-01	1.602832e-01	1.179790e-01
-5.670001e+00	-5.599999e+00	6.879294e-01	1.863024e-01	1.376700e-01
-5.600000e+00	-5.530000e+00	6.922050e-01	1.896654e-01	1.396483e-01
-5.530000e+00	-5.460000e+00	7.892405e-01	2.165181e-01	1.593740e-01
-5.460000e+00	-5.390000e+00	7.784020e-01	2.143006e-01	1.575476e-01
-5.390000e+00	-5.320000e+00	6.813442e-01	1.880729e-01	1.381648e-01
-5.320000e+00	-5.250000e+00	6.870174e-01	1.859273e-01	1.372964e-01
-5.250000e+00	-5.180000e+00	7.048747e-01	1.905448e-01	1.408239e-01
-5.180000e+00	-5.110000e+00	7.498001e-01	2.048488e-01	1.510427e-01
-5.110000e+00	-5.040000e+00	8.652932e-01	2.370694e-01	1.745956e-01
-5.040000e+00	-4.970000e+00	8.501376e-01	2.330796e-01	1.716172e-01
-4.970000e+00	-4.899998e+00	8.119269e-01	2.204143e-01	1.625853e-01
-4.899998e+00	-4.830000e+00	8.908589e-01	2.449421e-01	1.801895e-01
-4.830000e+00	-4.760000e+00	9.697199e-01	2.641745e-01	1.946972e-01
-4.760000e+00	-4.690000e+00	8.771665e-01	2.446299e-01	1.792713e-01
-4.690000e+00	-4.620000e+00	8.928094e-01	2.456846e-01	1.807024e-01
-4.620000e+00	-4.550000e+00	9.339162e-01	2.569378e-01	1.888905e-01
-4.550000e+00	-4.480000e+00	9.985946e-01	2.738207e-01	2.015763e-01
-4.480000e+00	-4.410000e+00	9.365106e-01	2.541387e-01	1.874216e-01
-4.410000e+00	-4.340000e+00	1.049399e+00	2.897183e-01	2.129426e-01
-4.340000e+00	-4.270000e+00	1.070113e+00	2.920985e-01	2.152840e-01
-4.270000e+00	-4.200000e+00	1.118361e+00	3.041694e-01	2.245060e-01
-4.200000e+00	-4.130000e+00	1.188503e+00	3.229945e-01	2.383472e-01
-4.130000e+00	-4.060000e+00	1.066484e+00	2.928215e-01	2.154426e-01
-4.060000e+00	-3.990002e+00	1.098417e+00	3.004022e-01	2.211467e-01
-3.990001e+00	-3.920001e+00	1.258270e+00	3.437059e-01	2.532633e-01
-3.920001e+00	-3.849999e+00	1.252942e+00	3.449647e-01	2.537100e-01
-3.849999e+00	-3.779999e+00	1.155499e+00	3.170224e-01	2.332572e-01
-3.779999e+00	-3.710001e+00	1.192942e+00	3.263848e-01	2.403447e-01
-3.710001e+00	-3.639999e+00	1.261368e+00	3.473774e-01	2.553112e-01
-3.639999e+00	-3.570001e+00	1.290547e+00	3.519100e-01	2.593632e-01
-3.570001e+00	-3.499999e+00	1.336880e+00	3.662423e-01	2.696747e-01
-3.500000e+00	-3.430000e+00	1.315025e+00	3.591445e-01	2.646350e-01
-3.430000e+00	-3.360000e+00	1.380941e+00	3.781533e-01	2.784586e-01
-3.360000e+00	-3.290000e+00	1.393042e+00	3.806108e-01	2.803793e-01
-3.290000e+00	-3.220000e+00	1.356977e+00	3.723752e-01	2.739691e-01
-3.220000e+00	-3.150000e+00	1.430968e+00	3.910890e-01	2.881303e-01
-3.150000e+00	-3.080000e+00	1.479684e+00	4.040872e-01	2.977500e-01
-3.080000e+00	-3.010000e+00	1.588039e+00	4.337987e-01	3.196409e-01
-3.010000e+00	-2.940002e+00	1.488993e+00	4.083403e-01	3.005187e-01
-2.940001e+00	-2.870001e+00	1.558691e+00	4.258888e-01	3.137265e-01
-2.870001e+00	-2.800001e+00	1.568613e+00	4.294280e-01	3.162451e-01
-2.800001e+00	-2.729999e+00	1.595172e+00	4.351701e-01	3.207350e-01
-2.729999e+00	-2.660000e+00	1.629785e+00	4.449564e-01	3.279233e-01
-2.660001e+00	-2.589999e+00	1.642396e+00	4.498998e-01	3.311978e-01
-2.590000e+00	-2.520000e+00	1.645468e+00	4.500290e-01	3.314560e-01
-2.520000e+00	-2.450000e+00	1.684838e+00	4.607358e-01	3.393848e-01
-2.450000e+00	-2.380000e+00	1.645197e+00	4.497354e-01	3.312718e-01
-2.380000e+00	-2.310000e+00	1.715999e+00	4.680793e-01	3.449917e-01
-2.310000e+00	-2.240000e+00	1.724892e+00	4.710816e-01	3.471189e-01
-2.240000e+00	-2.170000e+00	1.719860e+00	4.699561e-01	3.462178e-01
-2.170000e+00	-2.100000e+00	1.775322e+00	4.831943e-01	3.563779e-01
-2.100000e+00	-2.030000e+00	1.741986e+00	4.756520e-01	3.504553e-01
-2.030000e+00	-1.960000e+00	1.768032e+00	4.828147e-01	3.557597e-01
-1.960000e+00	-1.890000e+00	1.715872e+00	4.688457e-01	3.454015e-01
-1.890000e+00	-1.820000e+00	1.642945e+00	4.484558e-01	3.304642e-01
-1.820000e+00	-1.750000e+00	1.567792e+00	4.289764e-01	3.158951e-01
-1.750000e+00	-1.680000e+00	1.508189e+00	4.122546e-01	3.036745e-01
-1.680000e+00	-1.610000e+00	1.451109e+00	3.968036e-01	2.922730e-01
-1.610000e+00	-1.540000e+00	1.381284e+00	3.776926e-01	2.781919e-01
-1.540000e+00	-1.470000e+00	1.303685e+00	3.561139e-01	2.623809e-01
-1.470000e+00	-1.400000e+00	1.228578e+00	3.360459e-01	2.475148e-01
-1.400000e+00	-1.330000e+00	1.154996e+00	3.160022e-01	2.327199e-01
-1.330000e+00	-1.260000e+00	1.090054e+00	2.982375e-01	2.196464e-01
-1.260000e+00	-1.190000e+00	1.017195e+00	2.783651e-01	2.050027e-01
-1.190000e+00	-1.120000e+00	9.363596e-01	2.563772e-01	1.887753e-01
-1.120000e+00	-1.050000e+00	8.712683e-01	2.384193e-01	1.755779e-01
-1.050000e+00	-9.799997e-01	8.024104e-01	2.197448e-01	1.617935e-01
-9.799994e-01	-9.099996e-01	7.337150e-01	2.009944e-01	1.479832e-01
-9.099995e-01	-8.399999e-01	6.636409e-01	1.818825e-01	1.338940e-01
-8.399999e-01	-7.700009e-01	5.942000e-01	1.628544e-01	1.198849e-01
-7.700009e-01	-7.000005e-01	5.267349e-01	1.445476e-01	1.063744e-01
-7.000005e-01	-6.299997e-01	4.582055e-01	1.258386e-01	9.259043e-02
-6.299998e-01	-5.599998e-01	3.874339e-01	1.065137e-01	7.834916e-02
-5.599998e-01	-4.899996e-01	3.145531e-01	8.663374e-02	6.369853e-02
-4.899995e-01	-4.200005e-01	2.362049e-01	6.520091e-02	4.791373e-02
-4.200004e-01	-3.499996e-01	1.442708e-01	3.995155e-02	2.933459e-02
-3.499996e-01	-2.800004e-01	3.327859e-02	9.244251e-03	6.783317e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	6.889780e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	6.817822e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	6.746188e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	6.674634e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	6.603135e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	6.530915e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	6.459263e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	6.387864e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	6.315851e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	6.244350e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	6.172451e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	6.100756e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	6.029080e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	5.957310e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	5.885595e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	5.813854e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	5.742148e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	5.670577e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	5.598745e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	5.526849e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	5.455336e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	5.383515e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	5.311862e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	5.240115e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	5.168346e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	5.096662e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	5.024866e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	4.953239e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	4.881417e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	4.809668e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	4.738137e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	4.666270e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	4.594528e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	4.522938e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	4.451074e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	4.379345e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	4.307648e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	4.235934e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	4.164156e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	4.092464e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	4.020720e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	3.948950e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	3.877295e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	3.805496e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	3.733657e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	3.661983e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	3.590324e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	3.518420e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	3.446757e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.374888e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	3.303172e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	3.231389e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	3.159591e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	3.087724e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	3.016007e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	2.944097e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	2.872315e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.800485e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.728544e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.656593e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.584711e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.512775e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.440767e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.368764e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.296718e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.224583e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.152341e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.080223e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.007910e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	1.935576e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	1.863156e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.790624e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.718072e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	1.645377e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.572554e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	1.499656e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.426656e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	1.353520e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	1.280258e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.206902e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	1.133432e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.059877e+00	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	9.862877e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	9.126676e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	8.391162e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	7.656824e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	6.925155e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	6.197528e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	5.476159e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.763530e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.063473e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.380468e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.720215e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.089996e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.498394e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	9.556709e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	4.723191e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	7.981837e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.516065e-01	4.249562e-02	3.120387e-02
-6.929999e+00	-6.860001e+00	1.520063e-01	4.200790e-02	3.084895e-02
-6.860002e+00	-6.790000e+00	1.418711e-01	3.894601e-02	2.863366e-02
-6.790000e+00	-6.720000e+00	1.498263e-01	4.096484e-02	3.014504e-02
-6.720000e+00	-6.650000e+00	2.194092e-01	6.237043e-02	4.551539e-02
-6.650000e+00	-6.580000e+00	3.001217e-01	7.301430e-02	5.515226e-02
-6.580000e+00	-6.510000e+00	3.982486e-01	1.139992e-01	8.313477e-02
-6.510000e+00	-6.440000e+00	3.186434e-01	8.848253e-02	6.498220e-02
-6.440000e+00	-6.370000e+00	3.446790e-01	9.478759e-02	6.980598e-02
-6.370000e+00	-6.300000e+00	5.742924e-01	1.458473e-01	1.098687e-01
-6.300000e+00	-6.230000e+00	2.881980e-01	7.792319e-02	5.751347e-02
-6.230000e+00	-6.160000e+00	6.057325e-01	1.563541e-01	1.174240e-01
-6.160000e+00	-6.090000e+00	3.888946e-01	1.058935e-01	7.808645e-02
-6.090000e+00	-6.020000e+00	4.548204e-01	1.260710e-01	9.266013e-02
-6.020000e+00	-5.950000e+00	4.920730e-01	1.373665e-01	1.006787e-01
-5.949999e+00	-5.879999e+00	5.472675e-01	1.449614e-01	1.074396e-01
-5.879999e+00	-5.809999e+00	5.355522e-01	1.422066e-01	1.054829e-01
-5.809999e+00	-5.740001e+00	6.014071e-01	1.669327e-01	1.224761e-01
-5.740000e+00	-5.670000e+00	5.837552e-01	1.602832e-01	1.179790e-01
-5.670001e+00	-5.599999e+00	6.879294e-01	1.863024e-01	1.376700e-01
-5.600000e+00	-5.530000e+00	6.922050e-01	1.896654e-01	1.396483e-01
-5.530000e+00	-5.460000e+00	7.892405e-01	2.165181e-01	1.593740e-01
-5.460000e+00	-5.390000e+00	7.784020e-01	2.143006e-01	1.575476e-01
-5.390000e+00	-5.320000e+00	6.813442e-01	1.880729e-01	1.381648e-01
-5.320000e+00	-5.250000e+00	6.870174e-01	1.859273e-01	1.372964e-01
-5.250000e+00	-5.180000e+00	7.048747e-01	1.905448e-01	1.408239e-01
-5.180000e+00	-5.110000e+00	7.498001e-01	2.048488e-01	1.510427e-01
-5.110000e+00	-5.040000e+00	8.652932e-01	2.370694e-01	1.745956e-01
-5.040000e+00	-4.970000e+00	8.191009e-01	2.178426e-01	1.619061e-01
-4.970000e+00	-4.899998e+00	6.522542e-01	1.496974e-01	1.159258e-01
-4.899998e+00	-4.830000e+00	1.320642e+00	3.778803e-01	2.752209e-01
-4.830000e+00	-4.760000e+00	4.590799e-01	5.188652e-02	5.191039e-02
-4.760000e+00	-4.690000e+00	3.763127e-01	3.546080e-02	3.359655e-02
-4.690000e+00	-4.620000e+00	5.720666e-01	7.454733e-02	7.106945e-02
-4.620000e+00	-4.550000e+00	5.310135e-01	5.801789e-02	5.889933e-02
-4.550000e+00	-4.480000e+00	1.375304e-01	6.237817e-02	1.106590e-01
-4.480000e+00	-4.410000e+00	7.933906e-02	7.492658e-02	1.466899e-01
-4.410000e+00	-4.340000e+00	-4.864073e-01	2.277733e-01	3.749878e-01
-4.340000e+00	-4.270000e+00	-4.147850e-01	2.234230e-01	3.742245e-01
-4.270000e+00	-4.200000e+00	4.425148e-01	2.574476e-02	5.095819e-02
-4.200000e+00	-4.130000e+00	-4.992787e-01	2.624129e-01	4.374038e-01
-4.130000e+00	-4.060000e+00	-1.421039e+00	5.265813e-01	8.455675e-01
-4.060000e+00	-3.990002e+00	2.371001e-01	6.909978e-02	1.333210e-01
-3.990001e+00	-3.920001e+00	6.470557e-01	3.202296e-02	3.182379e-02
-3.920001e+00	-3.849999e+00	3.101434e-01	6.945570e-02	1.298076e-01
-3.849999e+00	-3.779999e+00	1.193009e-01	1.087699e-01	2.122230e-01
-3.779999e+00	-3.710001e+00	-3.658033e-01	2.436587e-01	4.130354e-01
-3.710001e+00	-3.639999e+00	-1.000957e-01	1.700810e-01	2.996955e-01
-3.639999e+00	-3.570001e+00	2.439320e-01	9.966826e-02	2.064294e-01
-3.570001e+00	-3.499999e+00	2.443391e-01	1.020963e-01	1.963629e-01
-3.500000e+00	-3.430000e+00	8.875293e-01	4.401262e-02	6.858938e-02
-3.430000e+00	-3.360000e+00	6.798531e-01	3.551471e-02	6.389415e-02
-3.360000e+00	-3.290000e+00	7.600997e-01	4.099049e-02	4.773830e-02
-3.290000e+00	-3.220000e+00	1.538574e-01	1.478095e-01	2.882970e-01
-3.220000e+00	-3.150000e+00	6.355667e-01	3.884452e-02	9.562014e-02
-3.150000e+00	-3.080000e+00	1.133527e+00	1.045363e-01	1.125539e-01
-3.080000e+00	-3.010000e+00	1.073127e+00	5.505752e-02	8.360150e-02
-3.010000e+00	-2.940002e+00	3.853902e-01	1.037793e-01	2.083493e-01
-2.940001e+00	-2.870001e+00	1.658050e+00	2.474840e-01	2.188410e-01
-2.870001e+00	-2.800001e+00	1.162097e+00	7.484100e-02	9.792044e-02
-2.800001e+00	-2.729999e+00	1.170719e+00	5.164493e-02	8.659550e-02
-2.729999e+00	-2.660000e+00	1.151432e+00	4.896299e-02	7.900718e-02
-2.660001e+00	-2.589999e+00	1.736629e+00	2.575265e-01	2.275790e-01
-2.590000e+00	-2.520000e+00	1.684666e+00	2.114804e-01	2.010978e-01
-2.520000e+00	-2.450000e+00	1.790906e+00	2.477002e-01	2.254893e-01
-2.450000e+00	-2.380000e+00	2.238557e+00	4.288380e-01	3.462666e-01
-2.380000e+00	-2.310000e+00	2.211771e+00	4.063648e-01	3.324820e-01
-2.310000e+00	-2.240000e+00	2.219324e+00	3.999516e-01	3.292914e-01
-2.240000e+00	-2.170000e+00	2.232456e+00	3.988771e-01	3.293427e-01
-2.170000e+00	-2.100000e+00	2.626350e+00	5.349595e-01	4.239675e-01
-2.100000e+00	-2.030000e+00	3.114781e+00	7.298820e-01	5.546852e-01
-2.030000e+00	-1.960000e+00	2.820455e+00	5.956743e-01	4.671602e-01
-1.960000e+00	-1.890000e+00	3.324860e+00	7.981248e-01	6.023769e-01
-1.890000e+00	-1.820000e+00	3.214568e+00	7.541412e-01	5.733396e-01
-1.820000e+00	-1.750000e+00	3.107686e+00	7.227789e-01	5.498575e-01
-1.750000e+00	-1.680000e+00	3.068476e+00	7.088002e-01	5.405450e-01
-1.680000e+00	-1.610000e+00	3.172535e+00	7.538505e-01	5.699823e-01
-1.610000e+00	-1.540000e+00	2.909112e+00	6.516587e-01	5.008301e-01
-1.540000e+00	-1.470000e+00	2.739057e+00	5.937957e-01	4.603619e-01
-1.470000e+00	-1.400000e+00	2.636603e+00	5.584960e-01	4.358473e-01
-1.400000e+00	-1.330000e+00	2.625868e+00	5.737400e-01	4.435003e-01
-1.330000e+00	-1.260000e+00	2.557685e+00	5.732768e-01	4.398151e-01
-1.260000e+00	-1.190000e+00	2.389552e+00	5.328185e-01	4.096299e-01
-1.190000e+00	-1.120000e+00	2.356016e+00	5.475217e-01	4.160505e-01
-1.120000e+00	-1.050000e+00	2.204347e+00	5.152195e-01	3.909906e-01
-1.050000e+00	-9.799997e-01	2.066971e+00	4.897051e-01	3.701691e-01
-9.799994e-01	-9.099996e-01	1.901827e+00	4.535254e-01	3.422791e-01
-9.099995e-01	-8.399999e-01	1.763745e+00	4.270058e-01	3.209629e-01
-8.399999e-01	-7.700009e-01	1.590571e+00	3.840666e-01	2.890311e-01
-7.700009e-01	-7.000005e-01	1.422238e+00	3.462475e-01	2.599941e-01
-7.000005e-01	-6.299997e-01	1.273695e+00	3.168851e-01	2.365127e-01
-6.299998e-01	-5.599998e-01	1.079320e+00	2.664989e-01	1.994181e-01
-5.599998e-01	-4.899996e-01	8.558138e-01	2.079113e-01	1.563565e-01
-4.899995e-01	-4.200005e-01	6.924715e-01	1.758413e-01	1.307108e-01
-4.200004e-01	-3.499996e-01	4.586803e-01	1.209022e-01	8.903609e-02
-3.499996e-01	-2.800004e-01	1.978199e-01	6.384652e-02	4.478968e-02
-2.800004e-01	-2.100000e-01	2.521929e-02	9.880569e-03	6.654516e-03
-2.100000e-01	-1.400000e-01	1.163550e-03	4.574620e-04	3.077781e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-1.540066e+02	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	-1.488435e+02	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	-1.437792e+02	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	-1.388385e+02	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	-1.340045e+02	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	-1.292835e+02	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	-1.246700e+02	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	-1.201673e+02	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	-1.157662e+02	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	-1.114745e+02	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	-1.072836e+02	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	-1.031982e+02	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	-9.921261e+01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	-9.532797e+01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	-9.154160e+01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	-8.785408e+01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	-8.426297e+01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	-8.076839e+01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	-7.736640e+01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	-7.405509e+01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	-7.083909e+01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	-6.771255e+01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	-6.467486e+01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	-6.172386e+01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	-5.886134e+01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	-5.608203e+01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	-5.338974e+01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	-5.077849e+01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	-4.824884e+01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	-4.579947e+01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	-4.343166e+01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	-4.113981e+01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	-3.892454e+01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	-3.678511e+01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	-3.471917e+01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	-3.272762e+01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	-3.080701e+01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	-2.895653e+01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	-2.717636e+01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	-2.546349e+01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	-2.381747e+01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	-2.223684e+01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	-2.072126e+01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	-1.926774e+01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	-1.787574e+01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	-1.654551e+01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	-1.527445e+01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	-1.406037e+01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	-1.290427e+01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	-1.180294e+01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	-1.075649e+01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	-9.762782e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	-8.821336e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	-7.930032e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	-7.088404e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	-6.294878e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	-5.548153e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	-4.847261e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	-4.190556e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	-3.577194e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	-3.005546e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	-2.474961e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	-1.983536e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	-1.530551e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	-1.114408e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	-7.341141e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	-3.883928e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	-7.584686e-02	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.045210e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	4.540784e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	6.739973e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	8.654992e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.029860e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	1.168227e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.281826e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	1.371937e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.439741e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	1.486455e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	1.513281e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.521504e+00	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	1.512300e+00	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.486949e+00	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	1.446718e+00	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	1.392836e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	1.326651e+00	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	1.249439e+00	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.162603e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.067513e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.656401e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	8.584505e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	7.475644e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	6.346153e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	5.213039e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.094335e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.008138e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.973214e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.006833e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.751568e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.630022e+02	9.273046e+00	1.271557e+01
-6.929999e+00	-6.860001e+00	1.574515e+02	9.145610e+00	1.254030e+01
-6.860002e+00	-6.790000e+00	1.518643e+02	9.063077e+00	1.242611e+01
-6.790000e+00	-6.720000e+00	1.462417e+02	9.005091e+00	1.234313e+01
-6.720000e+00	-6.650000e+00	1.400510e+02	9.128200e+00	1.252097e+01
-6.650000e+00	-6.580000e+00	1.323173e+02	9.305025e+00	1.267295e+01
-6.580000e+00	-6.510000e+00	1.273610e+02	9.468350e+00	1.299217e+01
-6.510000e+00	-6.440000e+00	1.235425e+02	9.108375e+00	1.248498e+01
-6.440000e+00	-6.370000e+00	1.185440e+02	9.039917e+00	1.238660e+01
-6.370000e+00	-6.300000e+00	1.098455e+02	9.637053e+00	1.313823e+01
-6.300000e+00	-6.230000e+00	1.102876e+02	8.617115e+00	1.180478e+01
-6.230000e+00	-6.160000e+00	1.012684e+02	9.382289e+00	1.280095e+01
-6.160000e+00	-6.090000e+00	1.002335e+02	8.679626e+00	1.188962e+01
-6.090000e+00	-6.020000e+00	9.545861e+01	8.707403e+00	1.193253e+01
-6.020000e+00	-5.950000e+00	9.094081e+01	8.689956e+00	1.191240e+01
-5.949999e+00	-5.879999e+00	8.587674e+01	8.696183e+00	1.188325e+01
-5.879999e+00	-5.809999e+00	8.267023e+01	8.462400e+00	1.156387e+01
-5.809999e+00	-5.740001e+00	7.840750e+01	8.539776e+00	1.170317e+01
-5.740000e+00	-5.670000e+00	7.519590e+01	8.323505e+00	1.140099e+01
-5.670001e+00	-5.599999e+00	7.087263e+01	8.354115e+00	1.143357e+01
-5.600000e+00	-5.530000e+00	6.741913e+01	8.253537e+00	1.130350e+01
-5.530000e+00	-5.460000e+00	6.292015e+01	8.365161e+00	1.145205e+01
-5.460000e+00	-5.390000e+00	6.053261e+01	8.091138e+00	1.108482e+01
-5.390000e+00	-5.320000e+00	5.897217e+01	7.651509e+00	1.048517e+01
-5.320000e+00	-5.250000e+00	5.587394e+01	7.525823e+00	1.030426e+01
-5.250000e+00	-5.180000e+00	5.296144e+01	7.396243e+00	1.012344e+01
-5.180000e+00	-5.110000e+00	4.995262e+01	7.330314e+00	1.004086e+01
-5.110000e+00	-5.040000e+00	4.645746e+01	7.360360e+00	1.008195e+01
-5.040000e+00	-4.970000e+00	4.417988e+01	7.163190e+00	9.813841e+00
-4.970000e+00	-4.899998e+00	4.207607e+01	6.932218e+00	9.494247e+00
-4.899998e+00	-4.830000e+00	3.943223e+01	6.866254e+00	9.411124e+00
-4.830000e+00	-4.760000e+00	3.640118e+01	6.839533e+00	9.362710e+00
-4.760000e+00	-4.690000e+00	3.538009e+01	6.506246e+00	8.927836e+00
-4.690000e+00	-4.620000e+00	3.343534e+01	6.315190e+00	8.659914e+00
-4.620000e+00	-4.550000e+00	3.116270e+01	6.213522e+00	8.520671e+00
-4.550000e+00	-4.480000e+00	2.904666e+01	6.104711e+00	8.370555e+00
-4.480000e+00	-4.410000e+00	2.774663e+01	5.823089e+00	7.980045e+00
-4.410000e+00	-4.340000e+00	2.564552e+01	5.775799e+00	7.926235e+00
-4.340000e+00	-4.270000e+00	2.372220e+01	5.652179e+00	7.748673e+00
-4.270000e+00	-4.200000e+00	2.189995e+01	5.543274e+00	7.597773e+00
-4.200000e+00	-4.130000e+00	2.021145e+01	5.424991e+00	7.437230e+00
-4.130000e+00	-4.060000e+00	1.976852e+01	5.080278e+00	6.974280e+00
-4.060000e+00	-3.990002e+00	1.832430e+01	4.936867e+00	6.777527e+00
-3.990001e+00	-3.920001e+00	1.632897e+01	4.925483e+00	6.760150e+00
-3.920001e+00	-3.849999e+00	1.522867e+01	4.751925e+00	6.526333e+00
-3.849999e+00	-3.779999e+00	1.476276e+01	4.454875e+00	6.121574e+00
-3.779999e+00	-3.710001e+00	1.359727e+01	4.312779e+00	5.926185e+00
-3.710001e+00	-3.639999e+00	1.243399e+01	4.192157e+00	5.764699e+00
-3.639999e+00	-3.570001e+00	1.130689e+01	4.058154e+00	5.575212e+00
-3.570001e+00	-3.499999e+00	1.037077e+01	3.919102e+00	5.388167e+00
-3.500000e+00	-3.430000e+00	9.791554e+00	3.712016e+00	5.105518e+00
-3.430000e+00	-3.360000e+00	8.843657e+00	3.594245e+00	4.945398e+00
-3.360000e+00	-3.290000e+00	8.249470e+00	3.414922e+00	4.700725e+00
-3.290000e+00	-3.220000e+00	7.845099e+00	3.214428e+00	4.429700e+00
-3.220000e+00	-3.150000e+00	6.954517e+00	3.115561e+00	4.292305e+00
-3.150000e+00	-3.080000e+00	6.347866e+00	2.973341e+00	4.097981e+00
-3.080000e+00	-3.010000e+00	5.570639e+00	2.878018e+00	3.967681e+00
-3.010000e+00	-2.940002e+00	5.524453e+00	2.648780e+00	3.657252e+00
-2.940001e+00	-2.870001e+00	4.975753e+00	2.524804e+00	3.486460e+00
-2.870001e+00	-2.800001e+00	4.664155e+00	2.369639e+00	3.275668e+00
-2.800001e+00	-2.729999e+00	4.285669e+00	2.231558e+00	3.085883e+00
-2.729999e+00	-2.660000e+00	3.948850e+00	2.098277e+00	2.903761e+00
-2.660001e+00	-2.589999e+00	3.743865e+00	1.950550e+00	2.703732e+00
-2.590000e+00	-2.520000e+00	3.560668e+00	1.804101e+00	2.503242e+00
-2.520000e+00	-2.450000e+00	3.310698e+00	1.681348e+00	2.335508e+00
-2.450000e+00	-2.380000e+00	3.262309e+00	1.525723e+00	2.123022e+00
-2.380000e+00	-2.310000e+00	3.004887e+00	1.419638e+00	1.977123e+00
-2.310000e+00	-2.240000e+00	2.899545e+00	1.294342e+00	1.806376e+00
-2.240000e+00	-2.170000e+00	2.840032e+00	1.166660e+00	1.632105e+00
-2.170000e+00	-2.100000e+00	2.687507e+00	1.063080e+00	1.489281e+00
-2.100000e+00	-2.030000e+00	2.691990e+00	9.388374e-01	1.320247e+00
-2.030000e+00	-1.960000e+00	2.619633e+00	8.361963e-01	1.179724e+00
-1.960000e+00	-1.890000e+00	2.668915e+00	7.161873e-01	1.015748e+00
-1.890000e+00	-1.820000e+00	2.733825e+00	5.990993e-01	8.554198e-01
-1.820000e+00	-1.750000e+00	2.781843e+00	4.927465e-01	7.100699e-01
-1.750000e+00	-1.680000e+00	2.788768e+00	3.998264e-01	5.823938e-01
-1.680000e+00	-1.610000e+00	2.776637e+00	3.169379e-01	4.684368e-01
-1.610000e+00	-1.540000e+00	2.754541e+00	2.413937e-01	3.643094e-01
-1.540000e+00	-1.470000e+00	2.718113e+00	1.740534e-01	2.712068e-01
-1.470000e+00	-1.400000e+00	2.662695e+00	1.160668e-01	1.909360e-01
-1.400000e+00	-1.330000e+00	2.585777e+00	6.694337e-02	1.225297e-01
-1.330000e+00	-1.260000e+00	2.488693e+00	3.308799e-02	6.579330e-02
-1.260000e+00	-1.190000e+00	2.381252e+00	1.439630e-02	2.198329e-02
-1.190000e+00	-1.120000e+00	2.262491e+00	2.270481e-02	3.504301e-02
-1.120000e+00	-1.050000e+00	2.124890e+00	5.051002e-02	5.501534e-02
-1.050000e+00	-9.799997e-01	1.978609e+00	7.217132e-02	6.953297e-02
-9.799994e-01	-9.099996e-01	1.823240e+00	8.683508e-02	7.886374e-02
-9.099995e-01	-8.399999e-01	1.660061e+00	9.514224e-02	8.349830e-02
-8.399999e-01	-7.700009e-01	1.490269e+00	9.773938e-02	8.391548e-02
-7.700009e-01	-7.000005e-01	1.315729e+00	9.540710e-02	8.070684e-02
-7.000005e-01	-6.299997e-01	1.138413e+00	8.901377e-02	7.451342e-02
-6.299998e-01	-5.599998e-01	9.603614e-01	7.936791e-02	6.594689e-02
-5.599998e-01	-4.899996e-01	7.836311e-01	6.726885e-02	5.560986e-02
-4.899995e-01	-4.200005e-01	6.107365e-01	5.359603e-02	4.416684e-02
-4.200004e-01	-3.499996e-01	4.444571e-01	3.925175e-02	3.230181e-02
-3.499996e-01	-2.800004e-01	2.878552e-01	2.513775e-02	2.070087e-02
-2.800004e-01	-2.100000e-01	1.443015e-01	1.219749e-02	1.007957e-02
-2.100000e-01	-1.400000e-01	2.470715e-02	2.010829e-03	1.669023e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d21-x14-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.027745e-01	2.380042e-02	1.759103e-02
-6.929999e+00	-6.860001e+00	2.356659e-01	5.438930e-02	4.023241e-02
-6.860002e+00	-6.790000e+00	1.932407e-01	4.486390e-02	3.313533e-02
-6.790000e+00	-6.720000e+00	2.340497e-01	5.393627e-02	3.991297e-02
-6.720000e+00	-6.650000e+00	2.617364e-01	6.062074e-02	4.479839e-02
-6.650000e+00	-6.580000e+00	2.734580e-01	6.313173e-02	4.669304e-02
-6.580000e+00	-6.510000e+00	4.567682e-01	1.063780e-01	7.850173e-02
-6.510000e+00	-6.440000e+00	5.390312e-01	1.250614e-01	9.238184e-02
-6.440000e+00	-6.370000e+00	4.384245e-01	1.015636e-01	7.505527e-02
-6.370000e+00	-6.300000e+00	5.699634e-01	1.317867e-01	9.744205e-02
-6.300000e+00	-6.230000e+00	5.500196e-01	1.273690e-01	9.412278e-02
-6.230000e+00	-6.160000e+00	4.973397e-01	1.149664e-01	8.500372e-02
-6.160000e+00	-6.090000e+00	7.612253e-01	1.768116e-01	1.305612e-01
-6.090000e+00	-6.020000e+00	8.488021e-01	1.967638e-01	1.453752e-01
-6.020000e+00	-5.950000e+00	7.123455e-01	1.652334e-01	1.220554e-01
-5.949999e+00	-5.879999e+00	9.124788e-01	2.117230e-01	1.563992e-01
-5.879999e+00	-5.809999e+00	8.634515e-01	2.002984e-01	1.479561e-01
-5.809999e+00	-5.740001e+00	9.264534e-01	2.147191e-01	1.586439e-01
-5.740000e+00	-5.670000e+00	9.113176e-01	2.112706e-01	1.561064e-01
-5.670001e+00	-5.599999e+00	1.144229e+00	2.654657e-01	1.960997e-01
-5.600000e+00	-5.530000e+00	9.010953e-01	2.087363e-01	1.542474e-01
-5.530000e+00	-5.460000e+00	1.330875e+00	3.092391e-01	2.283546e-01
-5.460000e+00	-5.390000e+00	1.137664e+00	2.636216e-01	1.947749e-01
-5.390000e+00	-5.320000e+00	1.153206e+00	2.673710e-01	1.975315e-01
-5.320000e+00	-5.250000e+00	1.119517e+00	2.594976e-01	1.917344e-01
-5.250000e+00	-5.180000e+00	1.419116e+00	3.290359e-01	2.430871e-01
-5.180000e+00	-5.110000e+00	1.120965e+00	2.600080e-01	1.920840e-01
-5.110000e+00	-5.040000e+00	1.313486e+00	3.043874e-01	2.249084e-01
-5.040000e+00	-4.970000e+00	1.426071e+00	3.305903e-01	2.442376e-01
-4.970000e+00	-4.899998e+00	1.198480e+00	2.776881e-01	2.051962e-01
-4.899998e+00	-4.830000e+00	1.678931e+00	3.895284e-01	2.877395e-01
-4.830000e+00	-4.760000e+00	1.442319e+00	3.345230e-01	2.471155e-01
-4.760000e+00	-4.690000e+00	1.584929e+00	3.675364e-01	2.715338e-01
-4.690000e+00	-4.620000e+00	1.573984e+00	3.649333e-01	2.696256e-01
-4.620000e+00	-4.550000e+00	1.671269e+00	3.875332e-01	2.862870e-01
-4.550000e+00	-4.480000e+00	1.600067e+00	3.710644e-01	2.741362e-01
-4.480000e+00	-4.410000e+00	1.735428e+00	4.025943e-01	2.973919e-01
-4.410000e+00	-4.340000e+00	1.726401e+00	4.003367e-01	2.957551e-01
-4.340000e+00	-4.270000e+00	1.933773e+00	4.479131e-01	3.310046e-01
-4.270000e+00	-4.200000e+00	1.728145e+00	4.008478e-01	2.961192e-01
-4.200000e+00	-4.130000e+00	1.966607e+00	4.558114e-01	3.367855e-01
-4.130000e+00	-4.060000e+00	1.951164e+00	4.524031e-01	3.342306e-01
-4.060000e+00	-3.990002e+00	1.897415e+00	4.399262e-01	3.250208e-01
-3.990001e+00	-3.920001e+00	2.048868e+00	4.752398e-01	3.510695e-01
-3.920001e+00	-3.849999e+00	1.900452e+00	4.405883e-01	3.255150e-01
-3.849999e+00	-3.779999e+00	1.948750e+00	4.519627e-01	3.338873e-01
-3.779999e+00	-3.710001e+00	2.034304e+00	4.718357e-01	3.485547e-01
-3.710001e+00	-3.639999e+00	2.042265e+00	4.740057e-01	3.501020e-01
-3.639999e+00	-3.570001e+00	1.969131e+00	4.566278e-01	3.373443e-01
-3.570001e+00	-3.499999e+00	1.955889e+00	4.536396e-01	3.351160e-01
-3.500000e+00	-3.430000e+00	1.909528e+00	4.429255e-01	3.272018e-01
-3.430000e+00	-3.360000e+00	1.843125e+00	4.274983e-01	3.158041e-01
-3.360000e+00	-3.290000e+00	1.862450e+00	4.318994e-01	3.190703e-01
-3.290000e+00	-3.220000e+00	1.826396e+00	4.237317e-01	3.130038e-01
-3.220000e+00	-3.150000e+00	1.782361e+00	4.132979e-01	3.053340e-01
-3.150000e+00	-3.080000e+00	1.726898e+00	4.004465e-01	2.958419e-01
-3.080000e+00	-3.010000e+00	1.646830e+00	3.819578e-01	2.821625e-01
-3.010000e+00	-2.940002e+00	1.665525e+00	3.862661e-01	2.853601e-01
-2.940001e+00	-2.870001e+00	1.630368e+00	3.781296e-01	2.793356e-01
-2.870001e+00	-2.800001e+00	1.586171e+00	3.678151e-01	2.717317e-01
-2.800001e+00	-2.729999e+00	1.566331e+00	3.632438e-01	2.683520e-01
-2.729999e+00	-2.660000e+00	1.467408e+00	3.402987e-01	2.513992e-01
-2.660001e+00	-2.589999e+00	1.432220e+00	3.321395e-01	2.453691e-01
-2.590000e+00	-2.520000e+00	1.427741e+00	3.311660e-01	2.446430e-01
-2.520000e+00	-2.450000e+00	1.379335e+00	3.199057e-01	2.363258e-01
-2.450000e+00	-2.380000e+00	1.346215e+00	3.121948e-01	2.306368e-01
-2.380000e+00	-2.310000e+00	1.299343e+00	3.013136e-01	2.225980e-01
-2.310000e+00	-2.240000e+00	1.248311e+00	2.895050e-01	2.138738e-01
-2.240000e+00	-2.170000e+00	1.213986e+00	2.815562e-01	2.079986e-01
-2.170000e+00	-2.100000e+00	1.164999e+00	2.701664e-01	1.995888e-01
-2.100000e+00	-2.030000e+00	1.130130e+00	2.620801e-01	1.936136e-01
-2.030000e+00	-1.960000e+00	1.071470e+00	2.484724e-01	1.835644e-01
-1.960000e+00	-1.890000e+00	1.033852e+00	2.397629e-01	1.771259e-01
-1.890000e+00	-1.820000e+00	1.006930e+00	2.335342e-01	1.725217e-01
-1.820000e+00	-1.750000e+00	9.583688e-01	2.222748e-01	1.642034e-01
-1.750000e+00	-1.680000e+00	9.241326e-01	2.143041e-01	1.583192e-01
-1.680000e+00	-1.610000e+00	8.708832e-01	2.019717e-01	1.492091e-01
-1.610000e+00	-1.540000e+00	8.398630e-01	1.947736e-01	1.438902e-01
-1.540000e+00	-1.470000e+00	7.931687e-01	1.839443e-01	1.358889e-01
-1.470000e+00	-1.400000e+00	7.507654e-01	1.741027e-01	1.286212e-01
-1.400000e+00	-1.330000e+00	7.122735e-01	1.651784e-01	1.220276e-01
-1.330000e+00	-1.260000e+00	6.672903e-01	1.547446e-01	1.143198e-01
-1.260000e+00	-1.190000e+00	6.257318e-01	1.451101e-01	1.072017e-01
-1.190000e+00	-1.120000e+00	5.854242e-01	1.357703e-01	1.003005e-01
-1.120000e+00	-1.050000e+00	5.451107e-01	1.264255e-01	9.339590e-02
-1.050000e+00	-9.799997e-01	5.025995e-01	1.165615e-01	8.610974e-02
-9.799994e-01	-9.099996e-01	4.622127e-01	1.071960e-01	7.919079e-02
-9.099995e-01	-8.399999e-01	4.186991e-01	9.710075e-02	7.173381e-02
-8.399999e-01	-7.700009e-01	3.800020e-01	8.812269e-02	6.510200e-02
-7.700009e-01	-7.000005e-01	3.362037e-01	7.797091e-02	5.760104e-02
-7.000005e-01	-6.299997e-01	2.947901e-01	6.836288e-02	5.050410e-02
-6.299998e-01	-5.599998e-01	2.503872e-01	5.806959e-02	4.289859e-02
-5.599998e-01	-4.899996e-01	2.030899e-01	4.709777e-02	3.479419e-02
-4.899995e-01	-4.200005e-01	1.505927e-01	3.492371e-02	2.580002e-02
-4.200004e-01	-3.499996e-01	8.977541e-02	2.081907e-02	1.538059e-02
-3.499996e-01	-2.800004e-01	2.028241e-02	4.703728e-03	3.474917e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	3.997240e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	3.956381e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	3.914993e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	3.873846e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	3.832845e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	3.791378e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	3.750429e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	3.709350e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	3.668110e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	3.626933e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	3.585912e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	3.544568e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	3.503704e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	3.462205e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	3.421199e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	3.380309e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	3.338877e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	3.297874e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	3.256602e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	3.215486e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	3.174403e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	3.133176e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	3.092108e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	3.050917e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	3.009651e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	2.968622e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	2.927443e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	2.886266e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	2.845356e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	2.803790e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	2.762931e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	2.721828e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	2.680515e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	2.639456e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	2.598284e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	2.557096e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	2.515974e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	2.474841e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	2.433655e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	2.392554e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	2.351350e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	2.310215e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	2.269101e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	2.227951e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	2.186673e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.145625e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.104501e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	2.063256e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.022168e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.980941e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.939849e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.898640e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.857546e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.816295e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.775155e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.733998e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.692801e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.651673e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.610445e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.569246e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.528027e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	1.486892e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	1.445623e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	1.404451e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.363216e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.321955e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.280723e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	1.239449e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	1.198178e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	1.156871e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	1.115568e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.074230e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.032888e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	9.915004e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	9.500778e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	9.086497e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	8.672094e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	8.257033e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	7.841762e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	7.426231e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	7.010421e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.594313e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	6.178114e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	5.761715e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	5.345423e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	4.929286e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	4.513714e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	4.098917e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.685438e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	3.273627e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.864478e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.458775e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.057489e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.661830e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.272799e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	8.912741e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	5.168274e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.485936e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.027745e-01	2.380042e-02	1.759103e-02
-6.929999e+00	-6.860001e+00	2.356659e-01	5.438930e-02	4.023241e-02
-6.860002e+00	-6.790000e+00	1.932407e-01	4.486390e-02	3.313533e-02
-6.790000e+00	-6.720000e+00	2.340497e-01	5.393627e-02	3.991297e-02
-6.720000e+00	-6.650000e+00	2.617364e-01	6.062074e-02	4.479839e-02
-6.650000e+00	-6.580000e+00	2.734580e-01	6.313173e-02	4.669304e-02
-6.580000e+00	-6.510000e+00	4.567682e-01	1.063780e-01	7.850173e-02
-6.510000e+00	-6.440000e+00	5.390312e-01	1.250614e-01	9.238184e-02
-6.440000e+00	-6.370000e+00	4.384245e-01	1.015636e-01	7.505527e-02
-6.370000e+00	-6.300000e+00	5.699634e-01	1.317867e-01	9.744205e-02
-6.300000e+00	-6.230000e+00	5.500196e-01	1.273690e-01	9.412278e-02
-6.230000e+00	-6.160000e+00	4.973397e-01	1.149664e-01	8.500372e-02
-6.160000e+00	-6.090000e+00	7.612253e-01	1.768116e-01	1.305612e-01
-6.090000e+00	-6.020000e+00	8.488021e-01	1.967638e-01	1.453752e-01
-6.020000e+00	-5.950000e+00	7.123455e-01	1.652334e-01	1.220554e-01
-5.949999e+00	-5.879999e+00	9.124788e-01	2.117230e-01	1.563992e-01
-5.879999e+00	-5.809999e+00	8.634515e-01	2.002984e-01	1.479561e-01
-5.809999e+00	-5.740001e+00	9.264534e-01	2.147191e-01	1.586439e-01
-5.740000e+00	-5.670000e+00	9.113176e-01	2.112706e-01	1.561064e-01
-5.670001e+00	-5.599999e+00	1.144229e+00	2.654657e-01	1.960997e-01
-5.600000e+00	-5.530000e+00	9.010953e-01	2.087363e-01	1.542474e-01
-5.530000e+00	-5.460000e+00	1.330875e+00	3.092391e-01	2.283546e-01
-5.460000e+00	-5.390000e+00	1.137664e+00	2.636216e-01	1.947749e-01
-5.390000e+00	-5.320000e+00	1.153206e+00	2.673710e-01	1.975315e-01
-5.320000e+00	-5.250000e+00	1.119517e+00	2.594976e-01	1.917344e-01
-5.250000e+00	-5.180000e+00	1.419116e+00	3.290359e-01	2.430871e-01
-5.180000e+00	-5.110000e+00	1.120965e+00	2.600080e-01	1.920840e-01
-5.110000e+00	-5.040000e+00	1.313486e+00	3.043874e-01	2.249084e-01
-5.040000e+00	-4.970000e+00	1.392926e+00	3.164629e-01	2.350172e-01
-4.970000e+00	-4.899998e+00	7.523447e-01	1.020028e-01	8.865165e-02
-4.899998e+00	-4.830000e+00	1.388439e+00	2.538809e-01	2.003865e-01
-4.830000e+00	-4.760000e+00	7.161602e-01	3.349011e-02	4.635447e-02
-4.760000e+00	-4.690000e+00	2.346418e-01	9.210969e-02	1.862393e-01
-4.690000e+00	-4.620000e+00	-1.226286e-01	1.932322e-01	3.256081e-01
-4.620000e+00	-4.550000e+00	-2.065912e+00	6.768770e-01	1.065948e+00
-4.550000e+00	-4.480000e+00	6.580449e-01	2.369641e-02	8.423495e-02
-4.480000e+00	-4.410000e+00	-4.184562e-02	1.946922e-01	3.495707e-01
-4.410000e+00	-4.340000e+00	3.241179e-01	1.153279e-01	2.269905e-01
-4.340000e+00	-4.270000e+00	7.559908e-01	2.950762e-02	1.127855e-01
-4.270000e+00	-4.200000e+00	-3.121257e-01	2.829038e-01	4.888554e-01
-4.200000e+00	-4.130000e+00	-4.241156e-01	3.315432e-01	5.681019e-01
-4.130000e+00	-4.060000e+00	6.215914e-01	7.802174e-02	1.884427e-01
-4.060000e+00	-3.990002e+00	8.635196e-01	2.439515e-02	1.034814e-01
-3.990001e+00	-3.920001e+00	8.494036e-01	3.888025e-02	1.362986e-01
-3.920001e+00	-3.849999e+00	6.045104e-01	9.590487e-02	2.208321e-01
-3.849999e+00	-3.779999e+00	1.802378e-01	2.112291e-01	3.969073e-01
-3.779999e+00	-3.710001e+00	-4.807706e-01	3.825838e-01	6.547232e-01
-3.710001e+00	-3.639999e+00	1.483825e+00	8.033456e-02	9.468557e-02
-3.639999e+00	-3.570001e+00	1.597256e+00	8.980915e-02	1.180438e-01
-3.570001e+00	-3.499999e+00	9.941749e-01	3.259628e-02	1.362725e-01
-3.500000e+00	-3.430000e+00	6.801615e-01	1.107811e-01	2.525746e-01
-3.430000e+00	-3.360000e+00	4.361823e-01	1.742204e-01	3.493794e-01
-3.360000e+00	-3.290000e+00	9.494377e-01	5.236000e-02	1.678097e-01
-3.290000e+00	-3.220000e+00	1.199926e+00	1.598289e-02	8.320539e-02
-3.220000e+00	-3.150000e+00	1.203376e+00	4.650887e-03	8.784793e-02
-3.150000e+00	-3.080000e+00	1.621894e+00	9.033456e-02	1.093313e-01
-3.080000e+00	-3.010000e+00	1.297064e+00	4.753852e-03	4.745423e-02
-3.010000e+00	-2.940002e+00	1.153257e+00	1.685275e-02	1.124319e-01
-2.940001e+00	-2.870001e+00	1.185986e+00	1.458040e-02	1.084334e-01
-2.870001e+00	-2.800001e+00	1.490149e+00	2.702585e-02	6.569313e-02
-2.800001e+00	-2.729999e+00	1.822313e+00	1.554410e-01	1.481907e-01
-2.729999e+00	-2.660000e+00	1.171563e+00	1.821601e-02	1.031367e-01
-2.660001e+00	-2.589999e+00	1.269600e+00	1.273329e-02	6.663874e-02
-2.590000e+00	-2.520000e+00	1.071920e+00	3.288502e-02	1.415084e-01
-2.520000e+00	-2.450000e+00	9.973246e-01	4.743223e-02	1.611775e-01
-2.450000e+00	-2.380000e+00	1.420363e+00	3.619602e-02	6.425488e-02
-2.380000e+00	-2.310000e+00	1.304855e+00	1.978572e-02	4.604430e-02
-2.310000e+00	-2.240000e+00	1.663417e+00	1.448720e-01	1.423725e-01
-2.240000e+00	-2.170000e+00	1.247357e+00	1.886962e-02	4.970115e-02
-2.170000e+00	-2.100000e+00	1.301678e+00	5.237249e-02	7.051059e-02
-2.100000e+00	-2.030000e+00	1.632831e+00	1.671091e-01	1.614324e-01
-2.030000e+00	-1.960000e+00	1.551722e+00	1.570648e-01	1.520287e-01
-1.960000e+00	-1.890000e+00	1.724230e+00	2.340968e-01	2.024544e-01
-1.890000e+00	-1.820000e+00	1.491354e+00	1.618743e-01	1.526460e-01
-1.820000e+00	-1.750000e+00	1.631212e+00	2.312471e-01	1.968979e-01
-1.750000e+00	-1.680000e+00	1.533127e+00	2.108190e-01	1.814237e-01
-1.680000e+00	-1.610000e+00	1.544414e+00	2.301913e-01	1.926912e-01
-1.610000e+00	-1.540000e+00	1.488395e+00	2.255820e-01	1.877377e-01
-1.540000e+00	-1.470000e+00	1.433813e+00	2.212011e-01	1.830525e-01
-1.470000e+00	-1.400000e+00	1.422834e+00	2.341636e-01	1.897538e-01
-1.400000e+00	-1.330000e+00	1.351743e+00	2.234447e-01	1.808378e-01
-1.330000e+00	-1.260000e+00	1.279754e+00	2.136993e-01	1.723801e-01
-1.260000e+00	-1.190000e+00	1.274572e+00	2.274688e-01	1.797555e-01
-1.190000e+00	-1.120000e+00	1.139288e+00	1.931395e-01	1.550688e-01
-1.120000e+00	-1.050000e+00	1.081212e+00	1.875777e-01	1.495390e-01
-1.050000e+00	-9.799997e-01	1.046512e+00	1.909518e-01	1.499464e-01
-9.799994e-01	-9.099996e-01	9.463132e-01	1.699774e-01	1.340861e-01
-9.099995e-01	-8.399999e-01	8.717668e-01	1.590139e-01	1.248634e-01
-8.399999e-01	-7.700009e-01	7.680785e-01	1.361076e-01	1.078111e-01
-7.700009e-01	-7.000005e-01	6.902884e-01	1.239078e-01	9.776747e-02
-7.000005e-01	-6.299997e-01	6.097298e-01	1.107026e-01	8.706315e-02
-6.299998e-01	-5.599998e-01	5.385199e-01	1.017514e-01	7.909380e-02
-5.599998e-01	-4.899996e-01	4.254167e-01	7.816443e-02	6.126085e-02
-4.899995e-01	-4.200005e-01	3.257897e-01	6.185350e-02	4.800984e-02
-4.200004e-01	-3.499996e-01	1.962005e-01	3.756735e-02	2.909032e-02
-3.499996e-01	-2.800004e-01	8.378170e-02	2.300382e-02	1.627932e-02
-2.800004e-01	-2.100000e-01	1.092341e-02	4.012797e-03	2.683459e-03
-2.100000e-01	-1.400000e-01	6.473917e-04	2.377884e-04	1.590232e-04
-1.400000e-01	-7.000002e-02	1.252190e-08	4.560193e-09	3.058428e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-4.705115e+01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	-4.541222e+01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	-4.380614e+01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	-4.223939e+01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	-4.070748e+01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	-3.921140e+01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	-3.775062e+01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	-3.632588e+01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	-3.493310e+01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	-3.357650e+01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	-3.225205e+01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	-3.096190e+01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	-2.970365e+01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	-2.847875e+01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	-2.728487e+01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	-2.612287e+01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	-2.499279e+01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	-2.389313e+01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	-2.282335e+01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	-2.178369e+01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	-2.077406e+01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	-1.979352e+01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	-1.884158e+01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	-1.791776e+01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	-1.702272e+01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	-1.615432e+01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	-1.531334e+01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	-1.449960e+01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	-1.371149e+01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	-1.294987e+01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	-1.221384e+01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	-1.150273e+01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	-1.081625e+01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	-1.015456e+01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	-9.516111e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	-8.901790e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	-8.310331e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	-7.741696e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	-7.195294e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	-6.670954e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	-6.168017e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	-5.686177e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	-5.225247e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	-4.784336e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	-4.363351e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	-3.962044e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	-3.579885e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	-3.216145e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	-2.870957e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	-2.543440e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	-2.233567e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	-1.940651e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	-1.664479e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	-1.404583e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	-1.160542e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	-9.319242e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	-7.184638e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	-5.195682e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	-3.349659e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	-1.642268e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	-6.920709e-03	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	1.373504e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.689328e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	3.883122e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	4.958429e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	5.919052e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	6.769727e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	7.513640e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	8.155408e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	8.698611e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	9.147659e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	9.506156e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	9.778365e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	9.967989e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.007902e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	1.011577e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.008215e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	9.981619e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	9.818500e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	9.596762e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	9.320311e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	8.993069e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	8.619204e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	8.202449e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	7.747050e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	7.256964e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	6.736491e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	6.189661e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	5.620874e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	5.034201e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.434451e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.826040e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	3.213418e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.601197e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.993476e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.394118e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	8.053382e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	2.300712e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	4.206846e+01	5.581164e+00	7.636399e+00
-6.929999e+00	-6.860001e+00	3.815339e+01	5.890600e+00	8.053041e+00
-6.860002e+00	-6.790000e+00	3.797656e+01	5.571124e+00	7.621452e+00
-6.790000e+00	-6.720000e+00	3.541956e+01	5.661149e+00	7.741334e+00
-6.720000e+00	-6.650000e+00	3.353231e+01	5.647464e+00	7.722654e+00
-6.650000e+00	-6.580000e+00	3.216507e+01	5.547225e+00	7.585513e+00
-6.580000e+00	-6.510000e+00	2.827681e+01	5.893660e+00	8.055957e+00
-6.510000e+00	-6.440000e+00	2.613429e+01	5.939573e+00	8.116170e+00
-6.440000e+00	-6.370000e+00	2.588251e+01	5.668456e+00	7.747497e+00
-6.370000e+00	-6.300000e+00	2.338686e+01	5.788796e+00	7.908888e+00
-6.300000e+00	-6.230000e+00	2.216582e+01	5.699816e+00	7.788307e+00
-6.230000e+00	-6.160000e+00	2.148684e+01	5.521117e+00	7.544933e+00
-6.160000e+00	-6.090000e+00	1.766939e+01	5.892985e+00	8.049457e+00
-6.090000e+00	-6.020000e+00	1.624053e+01	5.854178e+00	7.995154e+00
-6.020000e+00	-5.950000e+00	1.639134e+01	5.554464e+00	7.588901e+00
-5.949999e+00	-5.879999e+00	1.334567e+01	5.808621e+00	7.931970e+00
-5.879999e+00	-5.809999e+00	1.309017e+01	5.588419e+00	7.633108e+00
-5.809999e+00	-5.740001e+00	1.168667e+01	5.571218e+00	7.608447e+00
-5.740000e+00	-5.670000e+00	1.139333e+01	5.370825e+00	7.336294e+00
-5.670001e+00	-5.599999e+00	8.655864e+00	5.595578e+00	7.640325e+00
-5.600000e+00	-5.530000e+00	9.832684e+00	5.153072e+00	7.039926e+00
-5.530000e+00	-5.460000e+00	5.903829e+00	5.595334e+00	7.638966e+00
-5.460000e+00	-5.390000e+00	6.349993e+00	5.286926e+00	7.219433e+00
-5.390000e+00	-5.320000e+00	6.048020e+00	5.116840e+00	6.988641e+00
-5.320000e+00	-5.250000e+00	5.644344e+00	4.967746e+00	6.785752e+00
-5.250000e+00	-5.180000e+00	3.322805e+00	5.154188e+00	7.037632e+00
-5.180000e+00	-5.110000e+00	4.789756e+00	4.696527e+00	6.417394e+00
-5.110000e+00	-5.040000e+00	3.056705e+00	4.790435e+00	6.543254e+00
-5.040000e+00	-4.970000e+00	1.921598e+00	4.788760e+00	6.540224e+00
-4.970000e+00	-4.899998e+00	3.099001e+00	4.394746e+00	6.005853e+00
-4.899998e+00	-4.830000e+00	-1.172313e-01	4.761539e+00	6.502310e+00
-4.830000e+00	-4.760000e+00	1.012025e+00	4.385677e+00	5.992438e+00
-4.760000e+00	-4.690000e+00	-1.481301e-02	4.384516e+00	5.989787e+00
-4.690000e+00	-4.620000e+00	-1.638060e-01	4.238159e+00	5.790782e+00
-4.620000e+00	-4.550000e+00	-6.403583e-01	4.152516e+00	5.674229e+00
-4.550000e+00	-4.480000e+00	-4.663127e-01	3.960068e+00	5.412669e+00
-4.480000e+00	-4.410000e+00	-1.166720e+00	3.922636e+00	5.361476e+00
-4.410000e+00	-4.340000e+00	-1.275064e+00	3.787236e+00	5.177141e+00
-4.340000e+00	-4.270000e+00	-2.268808e+00	3.807206e+00	5.202726e+00
-4.270000e+00	-4.200000e+00	-1.290952e+00	3.496749e+00	4.782349e+00
-4.200000e+00	-4.130000e+00	-2.333643e+00	3.534123e+00	4.831768e+00
-4.130000e+00	-4.060000e+00	-2.130611e+00	3.363596e+00	4.600272e+00
-4.060000e+00	-3.990002e+00	-1.948513e+00	3.200715e+00	4.379020e+00
-3.990001e+00	-3.920001e+00	-2.364790e+00	3.144438e+00	4.302124e+00
-3.920001e+00	-3.849999e+00	-1.797405e+00	2.922776e+00	4.001017e+00
-3.849999e+00	-3.779999e+00	-1.814892e+00	2.806468e+00	3.842883e+00
-3.779999e+00	-3.710001e+00	-2.012384e+00	2.724345e+00	3.730969e+00
-3.710001e+00	-3.639999e+00	-1.921050e+00	2.597111e+00	3.558139e+00
-3.639999e+00	-3.570001e+00	-1.497715e+00	2.415423e+00	3.310963e+00
-3.570001e+00	-3.499999e+00	-1.319308e+00	2.280242e+00	3.127251e+00
-3.500000e+00	-3.430000e+00	-9.963193e-01	2.124024e+00	2.914943e+00
-3.430000e+00	-3.360000e+00	-7.394085e-01	1.982311e+00	2.722271e+00
-3.360000e+00	-3.290000e+00	-6.282546e-01	1.869156e+00	2.568207e+00
-3.290000e+00	-3.220000e+00	-3.631829e-01	1.733243e+00	2.383481e+00
-3.220000e+00	-3.150000e+00	-1.798819e-01	1.614192e+00	2.221344e+00
-3.150000e+00	-3.080000e+00	5.731095e-02	1.489598e+00	2.051862e+00
-3.080000e+00	-3.010000e+00	3.264322e-01	1.362664e+00	1.879255e+00
-3.010000e+00	-2.940002e+00	3.918201e-01	1.273807e+00	1.758098e+00
-2.940001e+00	-2.870001e+00	5.460573e-01	1.172653e+00	1.620357e+00
-2.870001e+00	-2.800001e+00	6.843335e-01	1.077230e+00	1.490306e+00
-2.800001e+00	-2.729999e+00	8.014402e-01	9.884431e-01	1.369282e+00
-2.729999e+00	-2.660000e+00	1.014690e+00	8.860548e-01	1.229849e+00
-2.660001e+00	-2.589999e+00	1.106461e+00	8.071854e-01	1.122248e+00
-2.590000e+00	-2.520000e+00	1.143230e+00	7.406042e-01	1.031296e+00
-2.520000e+00	-2.450000e+00	1.248892e+00	6.647143e-01	9.277187e-01
-2.450000e+00	-2.380000e+00	1.311468e+00	5.988023e-01	8.376392e-01
-2.380000e+00	-2.310000e+00	1.384214e+00	5.336962e-01	7.486675e-01
-2.310000e+00	-2.240000e+00	1.452937e+00	4.717284e-01	6.639393e-01
-2.240000e+00	-2.170000e+00	1.485330e+00	4.183599e-01	5.908602e-01
-2.170000e+00	-2.100000e+00	1.528589e+00	3.653925e-01	5.183093e-01
-2.100000e+00	-2.030000e+00	1.542179e+00	3.197703e-01	4.557086e-01
-2.030000e+00	-1.960000e+00	1.571632e+00	2.735889e-01	3.923446e-01
-1.960000e+00	-1.890000e+00	1.570786e+00	2.347113e-01	3.388787e-01
-1.890000e+00	-1.820000e+00	1.554760e+00	2.004490e-01	2.916550e-01
-1.820000e+00	-1.750000e+00	1.548853e+00	1.664021e-01	2.447205e-01
-1.750000e+00	-1.680000e+00	1.526435e+00	1.370666e-01	2.041591e-01
-1.680000e+00	-1.610000e+00	1.506297e+00	1.091843e-01	1.655679e-01
-1.610000e+00	-1.540000e+00	1.467017e+00	8.630647e-02	1.337514e-01
-1.540000e+00	-1.470000e+00	1.430322e+00	6.466719e-02	1.036104e-01
-1.470000e+00	-1.400000e+00	1.384717e+00	4.616277e-02	7.770985e-02
-1.400000e+00	-1.330000e+00	1.332111e+00	3.039677e-02	5.551817e-02
-1.330000e+00	-1.260000e+00	1.277314e+00	1.646878e-02	3.581311e-02
-1.260000e+00	-1.190000e+00	1.215457e+00	7.109661e-03	1.963948e-02
-1.190000e+00	-1.120000e+00	1.149438e+00	4.744811e-03	6.217688e-03
-1.120000e+00	-1.050000e+00	1.079620e+00	1.211710e-02	1.152016e-02
-1.050000e+00	-9.799997e-01	1.006777e+00	1.829600e-02	1.720831e-02
-9.799994e-01	-9.099996e-01	9.302250e-01	2.265422e-02	2.115009e-02
-9.099995e-01	-8.399999e-01	8.516343e-01	2.546687e-02	2.370830e-02
-8.399999e-01	-7.700009e-01	7.701889e-01	2.672656e-02	2.481140e-02
-7.700009e-01	-7.000005e-01	6.876062e-01	2.688562e-02	2.482942e-02
-7.000005e-01	-6.299997e-01	6.035349e-01	2.628378e-02	2.376572e-02
-6.299998e-01	-5.599998e-01	5.189256e-01	2.452510e-02	2.185257e-02
-5.599998e-01	-4.899996e-01	4.341959e-01	2.179738e-02	1.922981e-02
-4.899995e-01	-4.200005e-01	3.499339e-01	1.831852e-02	1.606034e-02
-4.200004e-01	-3.499996e-01	2.666958e-01	1.430553e-02	1.250574e-02
-3.499996e-01	-2.800004e-01	1.851053e-01	9.986671e-03	8.735836e-03
-2.800004e-01	-2.100000e-01	1.057730e-01	5.613593e-03	4.935595e-03
-2.100000e-01	-1.400000e-01	2.993494e-02	1.552579e-03	1.373975e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d21-x14-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.5
LegendYPos=0.9
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	9.175812e-02	2.317496e-02	1.734890e-02
-6.929999e+00	-6.860001e+00	7.510599e-02	2.000864e-02	1.478988e-02
-6.860002e+00	-6.790000e+00	2.899614e-01	8.139426e-02	5.961763e-02
-6.790000e+00	-6.720000e+00	2.107676e-01	6.117743e-02	4.447522e-02
-6.720000e+00	-6.650000e+00	3.747559e-01	9.363650e-02	7.027390e-02
-6.650000e+00	-6.580000e+00	4.790902e-01	1.327206e-01	9.750003e-02
-6.580000e+00	-6.510000e+00	4.843775e-01	1.307242e-01	9.679302e-02
-6.510000e+00	-6.440000e+00	4.099297e-01	1.125988e-01	8.281960e-02
-6.440000e+00	-6.370000e+00	8.814127e-01	2.238054e-01	1.689180e-01
-6.370000e+00	-6.300000e+00	5.006281e-01	1.363603e-01	1.004990e-01
-6.300000e+00	-6.230000e+00	5.444922e-01	1.496117e-01	1.101327e-01
-6.230000e+00	-6.160000e+00	6.245658e-01	1.725637e-01	1.268419e-01
-6.160000e+00	-6.090000e+00	6.854402e-01	1.809927e-01	1.344486e-01
-6.090000e+00	-6.020000e+00	5.708730e-01	1.541637e-01	1.137693e-01
-6.020000e+00	-5.950000e+00	6.664421e-01	1.809040e-01	1.333702e-01
-5.949999e+00	-5.879999e+00	1.032934e+00	2.853100e-01	2.099313e-01
-5.879999e+00	-5.809999e+00	8.035955e-01	2.189799e-01	1.613251e-01
-5.809999e+00	-5.740001e+00	9.787814e-01	2.657596e-01	1.962602e-01
-5.740000e+00	-5.670000e+00	9.152118e-01	2.489257e-01	1.835870e-01
-5.670001e+00	-5.599999e+00	8.419519e-01	2.273442e-01	1.680382e-01
-5.600000e+00	-5.530000e+00	9.745698e-01	2.616002e-01	1.936905e-01
-5.530000e+00	-5.460000e+00	9.536548e-01	2.626010e-01	1.930827e-01
-5.460000e+00	-5.390000e+00	9.246291e-01	2.527573e-01	1.861969e-01
-5.390000e+00	-5.320000e+00	9.058607e-01	2.465593e-01	1.816412e-01
-5.320000e+00	-5.250000e+00	1.070159e+00	2.934091e-01	2.159877e-01
-5.250000e+00	-5.180000e+00	1.051903e+00	2.904010e-01	2.133939e-01
-5.180000e+00	-5.110000e+00	1.278273e+00	3.544739e-01	2.601034e-01
-5.110000e+00	-5.040000e+00	1.068147e+00	2.941404e-01	2.161760e-01
-5.040000e+00	-4.970000e+00	1.209538e+00	3.291423e-01	2.426209e-01
-4.970000e+00	-4.899998e+00	1.298347e+00	3.577160e-01	2.630589e-01
-4.899998e+00	-4.830000e+00	1.143766e+00	3.139614e-01	2.310137e-01
-4.830000e+00	-4.760000e+00	1.287800e+00	3.544918e-01	2.606566e-01
-4.760000e+00	-4.690000e+00	1.339388e+00	3.679827e-01	2.706667e-01
-4.690000e+00	-4.620000e+00	1.348919e+00	3.702186e-01	2.724558e-01
-4.620000e+00	-4.550000e+00	1.341280e+00	3.658539e-01	2.696704e-01
-4.550000e+00	-4.480000e+00	1.455311e+00	3.965121e-01	2.923144e-01
-4.480000e+00	-4.410000e+00	1.552709e+00	4.227971e-01	3.117790e-01
-4.410000e+00	-4.340000e+00	1.552217e+00	4.249171e-01	3.128355e-01
-4.340000e+00	-4.270000e+00	1.519682e+00	4.171886e-01	3.070113e-01
-4.270000e+00	-4.200000e+00	1.653587e+00	4.496564e-01	3.318624e-01
-4.200000e+00	-4.130000e+00	1.580994e+00	4.324383e-01	3.184926e-01
-4.130000e+00	-4.060000e+00	1.722509e+00	4.703651e-01	3.465647e-01
-4.060000e+00	-3.990002e+00	1.613381e+00	4.396020e-01	3.240096e-01
-3.990001e+00	-3.920001e+00	1.638295e+00	4.482885e-01	3.300910e-01
-3.920001e+00	-3.849999e+00	1.702778e+00	4.636534e-01	3.419028e-01
-3.849999e+00	-3.779999e+00	1.753815e+00	4.789551e-01	3.528853e-01
-3.779999e+00	-3.710001e+00	1.777881e+00	4.867466e-01	3.584056e-01
-3.710001e+00	-3.639999e+00	1.694349e+00	4.638363e-01	3.415487e-01
-3.639999e+00	-3.570001e+00	1.648353e+00	4.507095e-01	3.318834e-01
-3.570001e+00	-3.499999e+00	1.734425e+00	4.745287e-01	3.494877e-01
-3.500000e+00	-3.430000e+00	1.713158e+00	4.678046e-01	3.447120e-01
-3.430000e+00	-3.360000e+00	1.628615e+00	4.458991e-01	3.282960e-01
-3.360000e+00	-3.290000e+00	1.602368e+00	4.377863e-01	3.225693e-01
-3.290000e+00	-3.220000e+00	1.585546e+00	4.346789e-01	3.199157e-01
-3.220000e+00	-3.150000e+00	1.534881e+00	4.202425e-01	3.094473e-01
-3.150000e+00	-3.080000e+00	1.515108e+00	4.149381e-01	3.055176e-01
-3.080000e+00	-3.010000e+00	1.508463e+00	4.126793e-01	3.039311e-01
-3.010000e+00	-2.940002e+00	1.438695e+00	3.932989e-01	2.897255e-01
-2.940001e+00	-2.870001e+00	1.413272e+00	3.878951e-01	2.854632e-01
-2.870001e+00	-2.800001e+00	1.380032e+00	3.769644e-01	2.777370e-01
-2.800001e+00	-2.729999e+00	1.341810e+00	3.663305e-01	2.699784e-01
-2.729999e+00	-2.660000e+00	1.252884e+00	3.428976e-01	2.524972e-01
-2.660001e+00	-2.589999e+00	1.266335e+00	3.470252e-01	2.554713e-01
-2.590000e+00	-2.520000e+00	1.247603e+00	3.400602e-01	2.507063e-01
-2.520000e+00	-2.450000e+00	1.188034e+00	3.248513e-01	2.392832e-01
-2.450000e+00	-2.380000e+00	1.132899e+00	3.096538e-01	2.281100e-01
-2.380000e+00	-2.310000e+00	1.129916e+00	3.090698e-01	2.276616e-01
-2.310000e+00	-2.240000e+00	1.103289e+00	3.014536e-01	2.221150e-01
-2.240000e+00	-2.170000e+00	1.033879e+00	2.829507e-01	2.083687e-01
-2.170000e+00	-2.100000e+00	1.010376e+00	2.764084e-01	2.035831e-01
-2.100000e+00	-2.030000e+00	9.717346e-01	2.660958e-01	1.959344e-01
-2.030000e+00	-1.960000e+00	9.217765e-01	2.523997e-01	1.858584e-01
-1.960000e+00	-1.890000e+00	8.998370e-01	2.466088e-01	1.815454e-01
-1.890000e+00	-1.820000e+00	8.647232e-01	2.368707e-01	1.744120e-01
-1.820000e+00	-1.750000e+00	8.286242e-01	2.269317e-01	1.670914e-01
-1.750000e+00	-1.680000e+00	7.923458e-01	2.169235e-01	1.597410e-01
-1.680000e+00	-1.610000e+00	7.593977e-01	2.077786e-01	1.530416e-01
-1.610000e+00	-1.540000e+00	7.183502e-01	1.965849e-01	1.447843e-01
-1.540000e+00	-1.470000e+00	6.821961e-01	1.869835e-01	1.376556e-01
-1.470000e+00	-1.400000e+00	6.480325e-01	1.775756e-01	1.307448e-01
-1.400000e+00	-1.330000e+00	6.100550e-01	1.671270e-01	1.230571e-01
-1.330000e+00	-1.260000e+00	5.736380e-01	1.573630e-01	1.158227e-01
-1.260000e+00	-1.190000e+00	5.407946e-01	1.484354e-01	1.092384e-01
-1.190000e+00	-1.120000e+00	5.050665e-01	1.386192e-01	1.020134e-01
-1.120000e+00	-1.050000e+00	4.676467e-01	1.283631e-01	9.446450e-02
-1.050000e+00	-9.799997e-01	4.344637e-01	1.192660e-01	8.777378e-02
-9.799994e-01	-9.099996e-01	3.956579e-01	1.087392e-01	7.999824e-02
-9.099995e-01	-8.399999e-01	3.617157e-01	9.945998e-02	7.316230e-02
-8.399999e-01	-7.700009e-01	3.244507e-01	8.928785e-02	6.566694e-02
-7.700009e-01	-7.000005e-01	2.903278e-01	7.995387e-02	5.879078e-02
-7.000005e-01	-6.299997e-01	2.522353e-01	6.957150e-02	5.113622e-02
-6.299998e-01	-5.599998e-01	2.136201e-01	5.896835e-02	4.333356e-02
-5.599998e-01	-4.899996e-01	1.732437e-01	4.789586e-02	3.518683e-02
-4.899995e-01	-4.200005e-01	1.279492e-01	3.546069e-02	2.603122e-02
-4.200004e-01	-3.499996e-01	7.644158e-02	2.121671e-02	1.557129e-02
-3.499996e-01	-2.800004e-01	1.694681e-02	4.712071e-03	3.456900e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	3.480523e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	3.444872e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	3.408850e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	3.373012e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	3.337120e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	3.301284e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	3.265407e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	3.229607e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	3.193722e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	3.157890e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	3.121930e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	3.086113e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	3.050265e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	3.014411e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	2.978441e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	2.942693e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	2.906871e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	2.871004e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	2.835078e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	2.799180e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	2.763373e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	2.727503e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	2.691657e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	2.655783e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	2.619909e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	2.584077e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	2.548179e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	2.512314e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	2.476444e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	2.440559e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	2.404835e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	2.368912e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	2.332958e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	2.297225e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	2.261289e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	2.225430e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	2.189576e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	2.153676e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	2.117852e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	2.081990e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	2.046118e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	2.010229e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.974426e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.938532e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.902575e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.866804e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.830902e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.795038e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.759204e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.723283e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.687448e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.651529e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.615657e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.579800e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.543905e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.508048e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.472140e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.436267e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.400336e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.364447e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.328506e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	1.292639e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	1.256679e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	1.220785e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.184833e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.148881e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.112906e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	1.076944e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	1.040955e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	1.004946e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	9.689255e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	9.328627e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	8.968260e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	8.607350e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	8.246003e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	7.884700e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	7.523097e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	7.161153e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.798830e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.436272e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.073449e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	5.710443e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	5.347219e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.983891e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.620675e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	4.257605e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.895164e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.533480e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.173101e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.814457e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.458458e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.105934e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.757911e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.415674e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.080407e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	7.533045e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	4.345962e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.242920e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	9.175812e-02	2.317496e-02	1.734890e-02
-6.929999e+00	-6.860001e+00	7.510599e-02	2.000864e-02	1.478988e-02
-6.860002e+00	-6.790000e+00	2.899614e-01	8.139426e-02	5.961763e-02
-6.790000e+00	-6.720000e+00	2.107676e-01	6.117743e-02	4.447522e-02
-6.720000e+00	-6.650000e+00	3.747559e-01	9.363650e-02	7.027390e-02
-6.650000e+00	-6.580000e+00	4.790902e-01	1.327206e-01	9.750003e-02
-6.580000e+00	-6.510000e+00	4.843775e-01	1.307242e-01	9.679302e-02
-6.510000e+00	-6.440000e+00	4.099297e-01	1.125988e-01	8.281960e-02
-6.440000e+00	-6.370000e+00	8.814127e-01	2.238054e-01	1.689180e-01
-6.370000e+00	-6.300000e+00	5.006281e-01	1.363603e-01	1.004990e-01
-6.300000e+00	-6.230000e+00	5.444922e-01	1.496117e-01	1.101327e-01
-6.230000e+00	-6.160000e+00	6.245658e-01	1.725637e-01	1.268419e-01
-6.160000e+00	-6.090000e+00	6.854402e-01	1.809927e-01	1.344486e-01
-6.090000e+00	-6.020000e+00	5.708730e-01	1.541637e-01	1.137693e-01
-6.020000e+00	-5.950000e+00	6.664421e-01	1.809040e-01	1.333702e-01
-5.949999e+00	-5.879999e+00	1.032934e+00	2.853100e-01	2.099313e-01
-5.879999e+00	-5.809999e+00	8.035955e-01	2.189799e-01	1.613251e-01
-5.809999e+00	-5.740001e+00	9.787814e-01	2.657596e-01	1.962602e-01
-5.740000e+00	-5.670000e+00	9.152118e-01	2.489257e-01	1.835870e-01
-5.670001e+00	-5.599999e+00	8.419519e-01	2.273442e-01	1.680382e-01
-5.600000e+00	-5.530000e+00	9.745698e-01	2.616002e-01	1.936905e-01
-5.530000e+00	-5.460000e+00	9.536548e-01	2.626010e-01	1.930827e-01
-5.460000e+00	-5.390000e+00	9.246291e-01	2.527573e-01	1.861969e-01
-5.390000e+00	-5.320000e+00	9.058607e-01	2.465593e-01	1.816412e-01
-5.320000e+00	-5.250000e+00	1.070159e+00	2.934091e-01	2.159877e-01
-5.250000e+00	-5.180000e+00	1.051903e+00	2.904010e-01	2.133939e-01
-5.180000e+00	-5.110000e+00	1.278273e+00	3.544739e-01	2.601034e-01
-5.110000e+00	-5.040000e+00	1.068147e+00	2.941404e-01	2.161760e-01
-5.040000e+00	-4.970000e+00	1.182016e+00	3.149435e-01	2.336614e-01
-4.970000e+00	-4.899998e+00	1.249905e+00	3.252430e-01	2.430052e-01
-4.899998e+00	-4.830000e+00	9.771898e-01	2.133338e-01	1.678342e-01
-4.830000e+00	-4.760000e+00	1.178538e+00	2.913612e-01	2.191583e-01
-4.760000e+00	-4.690000e+00	7.463660e-01	7.896703e-02	8.268066e-02
-4.690000e+00	-4.620000e+00	4.111953e-01	2.866540e-02	6.370691e-02
-4.620000e+00	-4.550000e+00	1.049342e+00	1.814256e-01	1.532981e-01
-4.550000e+00	-4.480000e+00	1.189466e-01	1.078318e-01	2.027097e-01
-4.480000e+00	-4.410000e+00	-9.606062e-02	1.758819e-01	3.180678e-01
-4.410000e+00	-4.340000e+00	4.381887e-01	5.126200e-02	1.069212e-01
-4.340000e+00	-4.270000e+00	5.250199e-01	4.101051e-02	9.439353e-02
-4.270000e+00	-4.200000e+00	-9.811934e-01	4.597035e-01	7.656531e-01
-4.200000e+00	-4.130000e+00	3.302991e-01	9.748856e-02	1.956201e-01
-4.130000e+00	-4.060000e+00	1.333640e+00	1.940085e-01	1.734167e-01
-4.060000e+00	-3.990002e+00	4.079166e-01	9.000987e-02	1.736621e-01
-3.990001e+00	-3.920001e+00	3.638821e-01	1.033203e-01	1.921993e-01
-3.920001e+00	-3.849999e+00	3.051041e-01	1.212822e-01	2.522755e-01
-3.849999e+00	-3.779999e+00	1.512058e+00	2.111867e-01	1.920720e-01
-3.779999e+00	-3.710001e+00	1.271662e+00	1.134343e-01	1.267280e-01
-3.710001e+00	-3.639999e+00	9.980095e-01	3.946523e-02	4.782778e-02
-3.639999e+00	-3.570001e+00	1.772585e+00	2.890867e-01	2.476448e-01
-3.570001e+00	-3.499999e+00	1.270823e+00	9.475885e-02	1.142266e-01
-3.500000e+00	-3.430000e+00	1.218147e+00	5.200318e-02	9.043411e-02
-3.430000e+00	-3.360000e+00	1.838136e+00	3.000889e-01	2.554705e-01
-3.360000e+00	-3.290000e+00	1.993860e+00	3.490025e-01	2.900530e-01
-3.290000e+00	-3.220000e+00	1.752958e+00	2.578542e-01	2.277148e-01
-3.220000e+00	-3.150000e+00	1.932390e+00	3.164834e-01	2.690416e-01
-3.150000e+00	-3.080000e+00	1.027986e+00	3.296098e-02	5.973238e-02
-3.080000e+00	-3.010000e+00	2.383554e+00	4.753716e-01	3.787004e-01
-3.010000e+00	-2.940002e+00	1.363822e+00	8.020428e-02	1.107719e-01
-2.940001e+00	-2.870001e+00	1.682469e+00	2.017823e-01	1.932803e-01
-2.870001e+00	-2.800001e+00	1.352779e+00	6.824046e-02	1.032940e-01
-2.800001e+00	-2.729999e+00	2.019998e+00	3.317873e-01	2.806985e-01
-2.729999e+00	-2.660000e+00	1.960213e+00	3.004457e-01	2.614502e-01
-2.660001e+00	-2.589999e+00	1.725572e+00	2.191703e-01	2.041209e-01
-2.590000e+00	-2.520000e+00	1.847690e+00	2.549251e-01	2.303290e-01
-2.520000e+00	-2.450000e+00	1.712837e+00	2.081133e-01	1.980244e-01
-2.450000e+00	-2.380000e+00	1.544787e+00	1.609011e-01	1.632447e-01
-2.380000e+00	-2.310000e+00	1.883607e+00	2.992444e-01	2.565559e-01
-2.310000e+00	-2.240000e+00	1.819813e+00	2.952063e-01	2.508849e-01
-2.240000e+00	-2.170000e+00	1.876467e+00	3.301611e-01	2.728457e-01
-2.170000e+00	-2.100000e+00	1.814192e+00	3.158833e-01	2.621432e-01
-2.100000e+00	-2.030000e+00	1.724196e+00	2.973398e-01	2.474172e-01
-2.030000e+00	-1.960000e+00	1.796758e+00	3.364797e-01	2.726874e-01
-1.960000e+00	-1.890000e+00	1.753765e+00	3.339783e-01	2.692234e-01
-1.890000e+00	-1.820000e+00	1.761436e+00	3.519523e-01	2.793529e-01
-1.820000e+00	-1.750000e+00	1.777392e+00	3.741023e-01	2.921852e-01
-1.750000e+00	-1.680000e+00	1.736026e+00	3.684719e-01	2.873257e-01
-1.680000e+00	-1.610000e+00	1.713076e+00	3.733862e-01	2.889735e-01
-1.610000e+00	-1.540000e+00	1.558548e+00	3.253310e-01	2.549763e-01
-1.540000e+00	-1.470000e+00	1.598835e+00	3.557563e-01	2.737626e-01
-1.470000e+00	-1.400000e+00	1.517592e+00	3.370121e-01	2.595660e-01
-1.400000e+00	-1.330000e+00	1.371939e+00	2.954588e-01	2.294391e-01
-1.330000e+00	-1.260000e+00	1.399284e+00	3.207561e-01	2.446973e-01
-1.260000e+00	-1.190000e+00	1.254809e+00	2.757816e-01	2.130734e-01
-1.190000e+00	-1.120000e+00	1.177749e+00	2.598432e-01	2.005692e-01
-1.120000e+00	-1.050000e+00	1.179485e+00	2.765195e-01	2.097100e-01
-1.050000e+00	-9.799997e-01	1.066157e+00	2.450275e-01	1.869232e-01
-9.799994e-01	-9.099996e-01	9.431572e-01	2.129648e-01	1.632485e-01
-9.099995e-01	-8.399999e-01	8.643295e-01	1.964243e-01	1.503143e-01
-8.399999e-01	-7.700009e-01	7.870301e-01	1.780150e-01	1.365032e-01
-7.700009e-01	-7.000005e-01	7.202018e-01	1.668168e-01	1.270288e-01
-7.000005e-01	-6.299997e-01	6.239892e-01	1.436256e-01	1.096120e-01
-6.299998e-01	-5.599998e-01	5.155036e-01	1.161764e-01	8.922554e-02
-5.599998e-01	-4.899996e-01	4.357302e-01	1.011601e-01	7.708020e-02
-4.899995e-01	-4.200005e-01	3.304823e-01	7.808666e-02	5.920818e-02
-4.200004e-01	-3.499996e-01	1.961256e-01	4.565050e-02	3.478986e-02
-3.499996e-01	-2.800004e-01	7.128957e-02	2.108391e-02	1.509170e-02
-2.800004e-01	-2.100000e-01	7.789622e-03	3.061374e-03	2.059990e-03
-2.100000e-01	-1.400000e-01	4.624774e-04	1.821872e-04	1.225014e-04
-1.400000e-01	-7.000002e-02	1.312249e-08	5.469593e-09	3.621429e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-3.600677e+01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	-3.474538e+01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	-3.350944e+01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	-3.230391e+01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	-3.112616e+01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	-2.997461e+01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	-2.885081e+01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	-2.775376e+01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	-2.668291e+01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	-2.563976e+01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	-2.462103e+01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	-2.362795e+01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	-2.266075e+01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	-2.171865e+01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	-2.080033e+01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	-1.990696e+01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	-1.903827e+01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	-1.819243e+01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	-1.737046e+01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	-1.657098e+01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	-1.579515e+01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	-1.504127e+01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	-1.430988e+01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	-1.360007e+01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	-1.291207e+01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	-1.224527e+01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	-1.159936e+01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	-1.097403e+01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	-1.036925e+01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	-9.784205e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	-9.219269e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	-8.673425e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	-8.146580e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	-7.638844e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	-7.149210e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	-6.677920e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	-6.224481e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	-5.788538e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	-5.369759e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	-4.968030e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	-4.582732e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	-4.213905e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	-3.860939e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	-3.523646e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	-3.201669e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	-2.894759e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	-2.602902e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	-2.324928e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	-2.061421e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	-1.811590e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	-1.575330e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	-1.352215e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	-1.142007e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	-9.442636e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	-7.588781e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	-5.853557e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	-4.235355e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	-2.730012e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	-1.334667e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	-4.644466e-03	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.137799e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.221350e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.207075e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	4.098325e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	4.897925e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	5.609122e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	6.234851e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	6.778492e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	7.242858e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	7.631066e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	7.946223e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	8.191290e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	8.369746e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	8.484170e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	8.537506e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	8.533414e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	8.474586e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	8.364041e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	8.204765e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	7.999987e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	7.752702e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.466018e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	7.142960e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	6.786617e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	6.400287e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	5.986957e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.550159e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.092998e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.618968e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.131424e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.634203e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.130947e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.625382e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.121386e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.622495e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.132119e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	6.523801e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.859430e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	3.363895e+01	4.578306e+00	6.273139e+00
-6.929999e+00	-6.860001e+00	3.261845e+01	4.477227e+00	6.140525e+00
-6.860002e+00	-6.790000e+00	2.894842e+01	4.908737e+00	6.728527e+00
-6.790000e+00	-6.720000e+00	2.887941e+01	4.628150e+00	6.352795e+00
-6.720000e+00	-6.650000e+00	2.507297e+01	4.957818e+00	6.752489e+00
-6.650000e+00	-6.580000e+00	2.381740e+01	5.030416e+00	6.891168e+00
-6.580000e+00	-6.510000e+00	2.255543e+01	4.976071e+00	6.807448e+00
-6.510000e+00	-6.440000e+00	2.200403e+01	4.808615e+00	6.586239e+00
-6.440000e+00	-6.370000e+00	1.706984e+01	5.450123e+00	7.409387e+00
-6.370000e+00	-6.300000e+00	1.920229e+01	4.813853e+00	6.590308e+00
-6.300000e+00	-6.230000e+00	1.800985e+01	4.793347e+00	6.563524e+00
-6.230000e+00	-6.160000e+00	1.655910e+01	4.826081e+00	6.608570e+00
-6.160000e+00	-6.090000e+00	1.479999e+01	4.862703e+00	6.634463e+00
-6.090000e+00	-6.020000e+00	1.510259e+01	4.580325e+00	6.264439e+00
-6.020000e+00	-5.950000e+00	1.346274e+01	4.676342e+00	6.397988e+00
-5.949999e+00	-5.879999e+00	1.027874e+01	5.103534e+00	6.982783e+00
-5.879999e+00	-5.809999e+00	1.116971e+01	4.668931e+00	6.388727e+00
-5.809999e+00	-5.740001e+00	9.306291e+00	4.813857e+00	6.580984e+00
-5.740000e+00	-5.670000e+00	9.161857e+00	4.619390e+00	6.318961e+00
-5.670001e+00	-5.599999e+00	9.033263e+00	4.420592e+00	6.045038e+00
-5.600000e+00	-5.530000e+00	7.704035e+00	4.462792e+00	6.096614e+00
-5.530000e+00	-5.460000e+00	7.271353e+00	4.371000e+00	5.985411e+00
-5.460000e+00	-5.390000e+00	7.006681e+00	4.211663e+00	5.764686e+00
-5.390000e+00	-5.320000e+00	6.450678e+00	4.116463e+00	5.633289e+00
-5.320000e+00	-5.250000e+00	5.314427e+00	4.166411e+00	5.704553e+00
-5.250000e+00	-5.180000e+00	4.998299e+00	4.048967e+00	5.548034e+00
-5.180000e+00	-5.110000e+00	3.210859e+00	4.223015e+00	5.784632e+00
-5.110000e+00	-5.040000e+00	4.124394e+00	3.854474e+00	5.281009e+00
-5.040000e+00	-4.970000e+00	3.003020e+00	3.889543e+00	5.321730e+00
-4.970000e+00	-4.899998e+00	2.492026e+00	3.843534e+00	5.265847e+00
-4.899998e+00	-4.830000e+00	2.792162e+00	3.607705e+00	4.941847e+00
-4.830000e+00	-4.760000e+00	2.016922e+00	3.608646e+00	4.945260e+00
-4.760000e+00	-4.690000e+00	1.460196e+00	3.559561e+00	4.876946e+00
-4.690000e+00	-4.620000e+00	1.367824e+00	3.427794e+00	4.697613e+00
-4.620000e+00	-4.550000e+00	1.157277e+00	3.313757e+00	4.538641e+00
-4.550000e+00	-4.480000e+00	5.499314e-01	3.291635e+00	4.508384e+00
-4.480000e+00	-4.410000e+00	5.792243e-02	3.248743e+00	4.448514e+00
-4.410000e+00	-4.340000e+00	-3.139180e-03	3.130713e+00	4.290960e+00
-4.340000e+00	-4.270000e+00	1.608481e-01	2.971804e+00	4.076586e+00
-4.270000e+00	-4.200000e+00	-4.370518e-01	2.955557e+00	4.049181e+00
-4.200000e+00	-4.130000e+00	-1.845187e-01	2.784410e+00	3.819525e+00
-4.130000e+00	-4.060000e+00	-6.759941e-01	2.761770e+00	3.787706e+00
-4.060000e+00	-3.990002e+00	-3.534221e-01	2.578594e+00	3.538163e+00
-3.990001e+00	-3.920001e+00	-3.530523e-01	2.470566e+00	3.392959e+00
-3.920001e+00	-3.849999e+00	-4.819795e-01	2.384447e+00	3.273872e+00
-3.849999e+00	-3.779999e+00	-6.094380e-01	2.305994e+00	3.167762e+00
-3.779999e+00	-3.710001e+00	-5.373095e-01	2.193530e+00	3.016317e+00
-3.710001e+00	-3.639999e+00	-2.257408e-01	2.033215e+00	2.798595e+00
-3.639999e+00	-3.570001e+00	-1.658188e-02	1.894695e+00	2.609998e+00
-3.570001e+00	-3.499999e+00	-1.362733e-01	1.828612e+00	2.520033e+00
-3.500000e+00	-3.430000e+00	3.862319e-03	1.710606e+00	2.358846e+00
-3.430000e+00	-3.360000e+00	3.053498e-01	1.566711e+00	2.164282e+00
-3.360000e+00	-3.290000e+00	4.736968e-01	1.450487e+00	2.005674e+00
-3.290000e+00	-3.220000e+00	5.889176e-01	1.349520e+00	1.869188e+00
-3.220000e+00	-3.150000e+00	7.756928e-01	1.235434e+00	1.713566e+00
-3.150000e+00	-3.080000e+00	8.701250e-01	1.143027e+00	1.587712e+00
-3.080000e+00	-3.010000e+00	9.533217e-01	1.055491e+00	1.468335e+00
-3.010000e+00	-2.940002e+00	1.129288e+00	9.523048e-01	1.327733e+00
-2.940001e+00	-2.870001e+00	1.224222e+00	8.695177e-01	1.215514e+00
-2.870001e+00	-2.800001e+00	1.299377e+00	7.896341e-01	1.105660e+00
-2.800001e+00	-2.729999e+00	1.403576e+00	7.091318e-01	9.958903e-01
-2.729999e+00	-2.660000e+00	1.547954e+00	6.231902e-01	8.790909e-01
-2.660001e+00	-2.589999e+00	1.542603e+00	5.695845e-01	8.058724e-01
-2.590000e+00	-2.520000e+00	1.571914e+00	5.094154e-01	7.228412e-01
-2.520000e+00	-2.450000e+00	1.649223e+00	4.443366e-01	6.343063e-01
-2.450000e+00	-2.380000e+00	1.708665e+00	3.841384e-01	5.519066e-01
-2.380000e+00	-2.310000e+00	1.700025e+00	3.399799e-01	4.912885e-01
-2.310000e+00	-2.240000e+00	1.708561e+00	2.941233e-01	4.282281e-01
-2.240000e+00	-2.170000e+00	1.753606e+00	2.435203e-01	3.589827e-01
-2.170000e+00	-2.100000e+00	1.746078e+00	2.050897e-01	3.059975e-01
-2.100000e+00	-2.030000e+00	1.744758e+00	1.675557e-01	2.543273e-01
-2.030000e+00	-1.960000e+00	1.744892e+00	1.314730e-01	2.045339e-01
-1.960000e+00	-1.890000e+00	1.714969e+00	1.032897e-01	1.654770e-01
-1.890000e+00	-1.820000e+00	1.690449e+00	7.567907e-02	1.271077e-01
-1.820000e+00	-1.750000e+00	1.659337e+00	5.104679e-02	9.278534e-02
-1.750000e+00	-1.680000e+00	1.623594e+00	3.090093e-02	6.202749e-02
-1.680000e+00	-1.610000e+00	1.580304e+00	1.647378e-02	3.540675e-02
-1.610000e+00	-1.540000e+00	1.535856e+00	1.012088e-02	1.376931e-02
-1.540000e+00	-1.470000e+00	1.483894e+00	1.437202e-02	2.113966e-02
-1.470000e+00	-1.400000e+00	1.426662e+00	2.577761e-02	3.289586e-02
-1.400000e+00	-1.330000e+00	1.366197e+00	4.003443e-02	4.268053e-02
-1.330000e+00	-1.260000e+00	1.301270e+00	5.127382e-02	5.024927e-02
-1.260000e+00	-1.190000e+00	1.231821e+00	5.970807e-02	5.573014e-02
-1.190000e+00	-1.120000e+00	1.159930e+00	6.596507e-02	5.959485e-02
-1.120000e+00	-1.050000e+00	1.085381e+00	7.002040e-02	6.183157e-02
-1.050000e+00	-9.799997e-01	1.007417e+00	7.176725e-02	6.236134e-02
-9.799994e-01	-9.099996e-01	9.280515e-01	7.181844e-02	6.164152e-02
-9.099995e-01	-8.399999e-01	8.460241e-01	6.994837e-02	5.949817e-02
-8.399999e-01	-7.700009e-01	7.628929e-01	6.664453e-02	5.629581e-02
-7.700009e-01	-7.000005e-01	6.783160e-01	6.190203e-02	5.203157e-02
-7.000005e-01	-6.299997e-01	5.934310e-01	5.609962e-02	4.698667e-02
-6.299998e-01	-5.599998e-01	5.083383e-01	4.935029e-02	4.124446e-02
-5.599998e-01	-4.899996e-01	4.236385e-01	4.188727e-02	3.497928e-02
-4.899995e-01	-4.200005e-01	3.399744e-01	3.395859e-02	2.837512e-02
-4.200004e-01	-3.499996e-01	2.579170e-01	2.579726e-02	2.160316e-02
-3.499996e-01	-2.800004e-01	1.781570e-01	1.766468e-02	1.485562e-02
-2.800004e-01	-2.100000e-01	1.013189e-01	9.834736e-03	8.329216e-03
-2.100000e-01	-1.400000e-01	2.853257e-02	2.699156e-03	2.304823e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d21-x15-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.751812e+00	4.062419e-01	3.001015e-01
-6.929999e+00	-6.860001e+00	1.825350e+00	4.234447e-01	3.128025e-01
-6.860002e+00	-6.790000e+00	1.713790e+00	3.971686e-01	2.934715e-01
-6.790000e+00	-6.720000e+00	1.738426e+00	4.028381e-01	2.976584e-01
-6.720000e+00	-6.650000e+00	2.145621e+00	4.972291e-01	3.674041e-01
-6.650000e+00	-6.580000e+00	1.830684e+00	4.243195e-01	3.135194e-01
-6.580000e+00	-6.510000e+00	1.798863e+00	4.173745e-01	3.083025e-01
-6.510000e+00	-6.440000e+00	1.799113e+00	4.172210e-01	3.082235e-01
-6.440000e+00	-6.370000e+00	1.765908e+00	4.095447e-01	3.025479e-01
-6.370000e+00	-6.300000e+00	1.758442e+00	4.076269e-01	3.011624e-01
-6.300000e+00	-6.230000e+00	1.746195e+00	4.050862e-01	2.992353e-01
-6.230000e+00	-6.160000e+00	1.712846e+00	3.972955e-01	2.934928e-01
-6.160000e+00	-6.090000e+00	1.728264e+00	4.005160e-01	2.959384e-01
-6.090000e+00	-6.020000e+00	1.749004e+00	4.056058e-01	2.996526e-01
-6.020000e+00	-5.950000e+00	1.600162e+00	3.710097e-01	2.740961e-01
-5.949999e+00	-5.879999e+00	1.779204e+00	4.127012e-01	3.048717e-01
-5.879999e+00	-5.809999e+00	1.757222e+00	4.068389e-01	3.006889e-01
-5.809999e+00	-5.740001e+00	1.638983e+00	3.800866e-01	2.807941e-01
-5.740000e+00	-5.670000e+00	1.592806e+00	3.692507e-01	2.728109e-01
-5.670001e+00	-5.599999e+00	1.630176e+00	3.780443e-01	2.792829e-01
-5.600000e+00	-5.530000e+00	1.671634e+00	3.874630e-01	2.862839e-01
-5.530000e+00	-5.460000e+00	1.557166e+00	3.609382e-01	2.666850e-01
-5.460000e+00	-5.390000e+00	1.543279e+00	3.578252e-01	2.643613e-01
-5.390000e+00	-5.320000e+00	1.544114e+00	3.581254e-01	2.645591e-01
-5.320000e+00	-5.250000e+00	1.720481e+00	3.994624e-01	2.950131e-01
-5.250000e+00	-5.180000e+00	1.504716e+00	3.491621e-01	2.579053e-01
-5.180000e+00	-5.110000e+00	1.439339e+00	3.336240e-01	2.465007e-01
-5.110000e+00	-5.040000e+00	1.581003e+00	3.665584e-01	2.708173e-01
-5.040000e+00	-4.970000e+00	1.483772e+00	3.439816e-01	2.541396e-01
-4.970000e+00	-4.899998e+00	1.480184e+00	3.430260e-01	2.534618e-01
-4.899998e+00	-4.830000e+00	1.472591e+00	3.416282e-01	2.523547e-01
-4.830000e+00	-4.760000e+00	1.462905e+00	3.394043e-01	2.507093e-01
-4.760000e+00	-4.690000e+00	1.381662e+00	3.204443e-01	2.367264e-01
-4.690000e+00	-4.620000e+00	1.348750e+00	3.128947e-01	2.311316e-01
-4.620000e+00	-4.550000e+00	1.285213e+00	2.980858e-01	2.202090e-01
-4.550000e+00	-4.480000e+00	1.329903e+00	3.083087e-01	2.277882e-01
-4.480000e+00	-4.410000e+00	1.336364e+00	3.098771e-01	2.289316e-01
-4.410000e+00	-4.340000e+00	1.320528e+00	3.062221e-01	2.262271e-01
-4.340000e+00	-4.270000e+00	1.267992e+00	2.940816e-01	2.172475e-01
-4.270000e+00	-4.200000e+00	1.235440e+00	2.866117e-01	2.117188e-01
-4.200000e+00	-4.130000e+00	1.262652e+00	2.927752e-01	2.162951e-01
-4.130000e+00	-4.060000e+00	1.235723e+00	2.866903e-01	2.117735e-01
-4.060000e+00	-3.990002e+00	1.164886e+00	2.701036e-01	1.995521e-01
-3.990001e+00	-3.920001e+00	1.128141e+00	2.616803e-01	1.933065e-01
-3.920001e+00	-3.849999e+00	1.092439e+00	2.533752e-01	1.871772e-01
-3.849999e+00	-3.779999e+00	1.166585e+00	2.706092e-01	1.999023e-01
-3.779999e+00	-3.710001e+00	1.081379e+00	2.508208e-01	1.852868e-01
-3.710001e+00	-3.639999e+00	1.086545e+00	2.519807e-01	1.861513e-01
-3.639999e+00	-3.570001e+00	1.056025e+00	2.449490e-01	1.809471e-01
-3.570001e+00	-3.499999e+00	9.907232e-01	2.298011e-01	1.697604e-01
-3.500000e+00	-3.430000e+00	1.006157e+00	2.333050e-01	1.723632e-01
-3.430000e+00	-3.360000e+00	1.000277e+00	2.319456e-01	1.713574e-01
-3.360000e+00	-3.290000e+00	9.456182e-01	2.192600e-01	1.619869e-01
-3.290000e+00	-3.220000e+00	9.519869e-01	2.207779e-01	1.630997e-01
-3.220000e+00	-3.150000e+00	9.311291e-01	2.159807e-01	1.595512e-01
-3.150000e+00	-3.080000e+00	9.148752e-01	2.122215e-01	1.567661e-01
-3.080000e+00	-3.010000e+00	8.782433e-01	2.036280e-01	1.504399e-01
-3.010000e+00	-2.940002e+00	8.867535e-01	2.056401e-01	1.519214e-01
-2.940001e+00	-2.870001e+00	8.382884e-01	1.943573e-01	1.435917e-01
-2.870001e+00	-2.800001e+00	8.554948e-01	1.984595e-01	1.466044e-01
-2.800001e+00	-2.729999e+00	8.271236e-01	1.918061e-01	1.416989e-01
-2.729999e+00	-2.660000e+00	7.938334e-01	1.840708e-01	1.359882e-01
-2.660001e+00	-2.589999e+00	7.816130e-01	1.812889e-01	1.339238e-01
-2.590000e+00	-2.520000e+00	7.682919e-01	1.781916e-01	1.316369e-01
-2.520000e+00	-2.450000e+00	7.413176e-01	1.719579e-01	1.270260e-01
-2.450000e+00	-2.380000e+00	7.129654e-01	1.653748e-01	1.221681e-01
-2.380000e+00	-2.310000e+00	6.945344e-01	1.610474e-01	1.189769e-01
-2.310000e+00	-2.240000e+00	6.639034e-01	1.539414e-01	1.137316e-01
-2.240000e+00	-2.170000e+00	6.482883e-01	1.503443e-01	1.110673e-01
-2.170000e+00	-2.100000e+00	6.292994e-01	1.459519e-01	1.078212e-01
-2.100000e+00	-2.030000e+00	6.046059e-01	1.402051e-01	1.035787e-01
-2.030000e+00	-1.960000e+00	5.820379e-01	1.349907e-01	9.972317e-02
-1.960000e+00	-1.890000e+00	5.642018e-01	1.308566e-01	9.666835e-02
-1.890000e+00	-1.820000e+00	5.431004e-01	1.259472e-01	9.304550e-02
-1.820000e+00	-1.750000e+00	5.204595e-01	1.206917e-01	8.916307e-02
-1.750000e+00	-1.680000e+00	5.028362e-01	1.166083e-01	8.614603e-02
-1.680000e+00	-1.610000e+00	4.812520e-01	1.116035e-01	8.244883e-02
-1.610000e+00	-1.540000e+00	4.590925e-01	1.064709e-01	7.865524e-02
-1.540000e+00	-1.470000e+00	4.355337e-01	1.010044e-01	7.461791e-02
-1.470000e+00	-1.400000e+00	4.104497e-01	9.518513e-02	7.031910e-02
-1.400000e+00	-1.330000e+00	3.927411e-01	9.108178e-02	6.728710e-02
-1.330000e+00	-1.260000e+00	3.670799e-01	8.512505e-02	6.288714e-02
-1.260000e+00	-1.190000e+00	3.463965e-01	8.033719e-02	5.934913e-02
-1.190000e+00	-1.120000e+00	3.215015e-01	7.456296e-02	5.508299e-02
-1.120000e+00	-1.050000e+00	2.968208e-01	6.883749e-02	5.085433e-02
-1.050000e+00	-9.799997e-01	2.731947e-01	6.335474e-02	4.680371e-02
-9.799994e-01	-9.099996e-01	2.461068e-01	5.707315e-02	4.216348e-02
-9.099995e-01	-8.399999e-01	2.187831e-01	5.073711e-02	3.748243e-02
-8.399999e-01	-7.700009e-01	1.875587e-01	4.349681e-02	3.213344e-02
-7.700009e-01	-7.000005e-01	1.503504e-01	3.486783e-02	2.575909e-02
-7.000005e-01	-6.299997e-01	1.021276e-01	2.368490e-02	1.749716e-02
-6.299998e-01	-5.599998e-01	1.850254e-02	4.290454e-03	3.169892e-03
-5.599998e-01	-4.899996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	2.042106e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	2.021679e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	2.001133e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.980505e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.960135e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.939142e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	1.918698e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	1.898309e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.877634e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	1.857073e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.836490e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	1.815908e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	1.795363e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	1.774777e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	1.754178e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	1.733610e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	1.713052e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	1.692524e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	1.671873e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	1.651311e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	1.630795e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	1.610167e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	1.589634e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	1.569017e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.548507e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.527876e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.507331e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.486739e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.466179e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.445555e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.425072e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.404490e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.383884e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.363349e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.342769e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.322157e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.301658e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.281064e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.260505e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.239959e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.219384e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.198813e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.178304e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.157712e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.137170e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.116615e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.096126e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.075529e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.055051e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.034501e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.013992e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	9.934925e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	9.730018e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	9.525033e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	9.320498e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	9.115700e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	8.911454e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	8.707304e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	8.503080e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	8.299325e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	8.095549e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	7.892795e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	7.689545e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	7.487317e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	7.284966e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	7.083255e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	6.882285e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	6.681517e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	6.481679e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	6.282404e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	6.083776e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	5.885947e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	5.689216e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.493324e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	5.298335e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	5.104472e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.911795e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.720159e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.529599e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.340203e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.151678e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.963982e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	3.776726e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.589351e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.401164e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.210757e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.016405e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.814850e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.601111e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.366616e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.096126e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.760255e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.296524e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	5.519933e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.580017e-07	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.751812e+00	4.062419e-01	3.001015e-01
-6.929999e+00	-6.860001e+00	1.825350e+00	4.234447e-01	3.128025e-01
-6.860002e+00	-6.790000e+00	1.713790e+00	3.971686e-01	2.934715e-01
-6.790000e+00	-6.720000e+00	1.738426e+00	4.028381e-01	2.976584e-01
-6.720000e+00	-6.650000e+00	2.145621e+00	4.972291e-01	3.674041e-01
-6.650000e+00	-6.580000e+00	1.830684e+00	4.243195e-01	3.135194e-01
-6.580000e+00	-6.510000e+00	1.798863e+00	4.173745e-01	3.083025e-01
-6.510000e+00	-6.440000e+00	1.799113e+00	4.172210e-01	3.082235e-01
-6.440000e+00	-6.370000e+00	1.765908e+00	4.095447e-01	3.025479e-01
-6.370000e+00	-6.300000e+00	1.758442e+00	4.076269e-01	3.011624e-01
-6.300000e+00	-6.230000e+00	1.746195e+00	4.050862e-01	2.992353e-01
-6.230000e+00	-6.160000e+00	1.712846e+00	3.972955e-01	2.934928e-01
-6.160000e+00	-6.090000e+00	1.728264e+00	4.005160e-01	2.959384e-01
-6.090000e+00	-6.020000e+00	1.749004e+00	4.056058e-01	2.996526e-01
-6.020000e+00	-5.950000e+00	1.600162e+00	3.710097e-01	2.740961e-01
-5.949999e+00	-5.879999e+00	1.779204e+00	4.127012e-01	3.048717e-01
-5.879999e+00	-5.809999e+00	1.757222e+00	4.068389e-01	3.006889e-01
-5.809999e+00	-5.740001e+00	1.638983e+00	3.800866e-01	2.807941e-01
-5.740000e+00	-5.670000e+00	1.592806e+00	3.692507e-01	2.728109e-01
-5.670001e+00	-5.599999e+00	1.630176e+00	3.780443e-01	2.792829e-01
-5.600000e+00	-5.530000e+00	1.671634e+00	3.874630e-01	2.862839e-01
-5.530000e+00	-5.460000e+00	1.557166e+00	3.609382e-01	2.666850e-01
-5.460000e+00	-5.390000e+00	1.543279e+00	3.578252e-01	2.643613e-01
-5.390000e+00	-5.320000e+00	1.544114e+00	3.581254e-01	2.645591e-01
-5.320000e+00	-5.250000e+00	1.720481e+00	3.994624e-01	2.950131e-01
-5.250000e+00	-5.180000e+00	1.504716e+00	3.491621e-01	2.579053e-01
-5.180000e+00	-5.110000e+00	1.439339e+00	3.336240e-01	2.465007e-01
-5.110000e+00	-5.040000e+00	1.581003e+00	3.665584e-01	2.708173e-01
-5.040000e+00	-4.970000e+00	-3.887639e+00	1.149324e+00	1.779001e+00
-4.970000e+00	-4.899998e+00	-3.556663e+00	1.185485e+00	1.868092e+00
-4.899998e+00	-4.830000e+00	-9.526003e-01	5.425734e-01	9.072435e-01
-4.830000e+00	-4.760000e+00	-9.880841e-01	5.457861e-01	9.106729e-01
-4.760000e+00	-4.690000e+00	-1.547397e+00	6.745562e-01	1.098807e+00
-4.690000e+00	-4.620000e+00	-1.435617e+00	6.464405e-01	1.058003e+00
-4.620000e+00	-4.550000e+00	-1.287350e-01	3.126657e-01	5.544269e-01
-4.550000e+00	-4.480000e+00	-4.802942e-01	4.010815e-01	6.872352e-01
-4.480000e+00	-4.410000e+00	-7.871475e-01	4.767985e-01	8.013569e-01
-4.410000e+00	-4.340000e+00	-1.506370e-01	3.151195e-01	5.584232e-01
-4.340000e+00	-4.270000e+00	-8.392186e-01	4.761469e-01	7.955895e-01
-4.270000e+00	-4.200000e+00	4.964372e-01	1.427092e-01	2.959257e-01
-4.200000e+00	-4.130000e+00	-1.022437e+00	5.147060e-01	8.507760e-01
-4.130000e+00	-4.060000e+00	1.830032e+00	2.064219e-01	1.917318e-01
-4.060000e+00	-3.990002e+00	2.038791e-01	2.017433e-01	3.801602e-01
-3.990001e+00	-3.920001e+00	1.024410e+00	1.271696e-02	5.947824e-02
-3.920001e+00	-3.849999e+00	4.966297e-01	1.171856e-01	2.493575e-01
-3.849999e+00	-3.779999e+00	4.899678e-01	1.257954e-01	2.622639e-01
-3.779999e+00	-3.710001e+00	3.763259e-01	1.415878e-01	2.844194e-01
-3.710001e+00	-3.639999e+00	5.529747e-01	9.509885e-02	2.126473e-01
-3.639999e+00	-3.570001e+00	9.725510e-01	2.298261e-02	5.013284e-02
-3.570001e+00	-3.499999e+00	7.398341e-01	3.797065e-02	1.251506e-01
-3.500000e+00	-3.430000e+00	8.828447e-01	1.821238e-02	6.162237e-02
-3.430000e+00	-3.360000e+00	1.317047e+00	1.200293e-01	1.097492e-01
-3.360000e+00	-3.290000e+00	1.326734e+00	1.527811e-01	1.270514e-01
-3.290000e+00	-3.220000e+00	7.127415e-01	3.009009e-02	1.042587e-01
-3.220000e+00	-3.150000e+00	1.137010e+00	7.864916e-02	7.925750e-02
-3.150000e+00	-3.080000e+00	8.770659e-01	9.940370e-03	3.012306e-02
-3.080000e+00	-3.010000e+00	1.142753e+00	8.434318e-02	9.002175e-02
-3.010000e+00	-2.940002e+00	1.085543e+00	8.103899e-02	7.940092e-02
-2.940001e+00	-2.870001e+00	1.116040e+00	8.262874e-02	9.287973e-02
-2.870001e+00	-2.800001e+00	1.038886e+00	7.129241e-02	7.639927e-02
-2.800001e+00	-2.729999e+00	1.388791e+00	1.951931e-01	1.668031e-01
-2.729999e+00	-2.660000e+00	1.092766e+00	1.018923e-01	9.964996e-02
-2.660001e+00	-2.589999e+00	1.225872e+00	1.521346e-01	1.360484e-01
-2.590000e+00	-2.520000e+00	1.253577e+00	1.697325e-01	1.469810e-01
-2.520000e+00	-2.450000e+00	1.089690e+00	1.237653e-01	1.110901e-01
-2.450000e+00	-2.380000e+00	1.159181e+00	1.532444e-01	1.337889e-01
-2.380000e+00	-2.310000e+00	1.209336e+00	1.795049e-01	1.504640e-01
-2.310000e+00	-2.240000e+00	1.156226e+00	1.679521e-01	1.418395e-01
-2.240000e+00	-2.170000e+00	1.127074e+00	1.643710e-01	1.386377e-01
-2.170000e+00	-2.100000e+00	1.195821e+00	1.982057e-01	1.602542e-01
-2.100000e+00	-2.030000e+00	1.020340e+00	1.425408e-01	1.220407e-01
-2.030000e+00	-1.960000e+00	1.096564e+00	1.771701e-01	1.444456e-01
-1.960000e+00	-1.890000e+00	9.672667e-01	1.385234e-01	1.175677e-01
-1.890000e+00	-1.820000e+00	9.816658e-01	1.517863e-01	1.255469e-01
-1.820000e+00	-1.750000e+00	1.017226e+00	1.736901e-01	1.391529e-01
-1.750000e+00	-1.680000e+00	9.201475e-01	1.456522e-01	1.195191e-01
-1.680000e+00	-1.610000e+00	8.857437e-01	1.408257e-01	1.154073e-01
-1.610000e+00	-1.540000e+00	8.414798e-01	1.328599e-01	1.091414e-01
-1.540000e+00	-1.470000e+00	8.222599e-01	1.340794e-01	1.089921e-01
-1.470000e+00	-1.400000e+00	8.032572e-01	1.366299e-01	1.095755e-01
-1.400000e+00	-1.330000e+00	7.999729e-01	1.432736e-01	1.131475e-01
-1.330000e+00	-1.260000e+00	7.023870e-01	1.162026e-01	9.401798e-02
-1.260000e+00	-1.190000e+00	6.403358e-01	1.018083e-01	8.344016e-02
-1.190000e+00	-1.120000e+00	6.245547e-01	1.055881e-01	8.485811e-02
-1.120000e+00	-1.050000e+00	5.985499e-01	1.053218e-01	8.361210e-02
-1.050000e+00	-9.799997e-01	5.313945e-01	9.004638e-02	7.231416e-02
-9.799994e-01	-9.099996e-01	4.747574e-01	7.986760e-02	6.428419e-02
-9.099995e-01	-8.399999e-01	4.180629e-01	6.940437e-02	5.610533e-02
-8.399999e-01	-7.700009e-01	3.713116e-01	6.431288e-02	5.130145e-02
-7.700009e-01	-7.000005e-01	2.886052e-01	4.812966e-02	3.884609e-02
-7.000005e-01	-6.299997e-01	2.137296e-01	3.921697e-02	3.074750e-02
-6.299998e-01	-5.599998e-01	8.176990e-02	2.296404e-02	1.617095e-02
-5.599998e-01	-4.899996e-01	9.309639e-03	3.419991e-03	2.287029e-03
-4.899995e-01	-4.200005e-01	8.291623e-04	3.045526e-04	2.036724e-04
-4.200004e-01	-3.499996e-01	9.160078e-07	3.364263e-07	2.249942e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-1.019920e+01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	-9.807877e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	-9.424413e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	-9.050869e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	-8.685825e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	-8.330199e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	-7.982815e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	-7.644351e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	-7.314462e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	-6.992703e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	-6.679397e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	-6.374471e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	-6.078029e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	-5.788841e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	-5.508186e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	-5.235154e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	-4.969949e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	-4.712438e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	-4.462368e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	-4.219621e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	-3.984426e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	-3.756435e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	-3.535519e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	-3.321638e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	-3.114714e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	-2.914686e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	-2.721278e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	-2.534627e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	-2.354399e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	-2.180655e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	-2.013281e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	-1.852085e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	-1.697031e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	-1.548019e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	-1.404910e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	-1.267669e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	-1.136080e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	-1.010190e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	-8.897814e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	-7.748249e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	-6.651883e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	-5.607556e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	-4.614569e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	-3.671744e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	-2.777547e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	-1.932486e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	-1.133893e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	-3.816748e-02	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	3.256449e-02	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	9.887909e-02	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.608707e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.186928e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	2.723887e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	3.220904e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	3.679140e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	4.099110e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	4.482607e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	4.830095e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	5.142687e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	5.421671e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	5.667735e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	5.882793e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	6.066585e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	6.221432e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	6.347390e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	6.446194e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	6.518984e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	6.566202e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	6.589679e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	6.590045e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	6.568473e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	6.526053e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	6.464231e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	6.383675e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	6.285445e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	6.170898e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	6.040974e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	5.896520e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	5.738553e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.568004e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	5.385537e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	5.191861e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.987385e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.772112e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.545926e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	4.307660e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	4.055666e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.786246e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.493385e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	3.166366e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.786115e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.316160e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.680825e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	7.017194e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	4.462018e-07	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-6.368872e+00	4.828151e+00	6.577368e+00
-6.929999e+00	-6.860001e+00	-6.768340e+00	4.798819e+00	6.537299e+00
-6.860002e+00	-6.790000e+00	-6.019215e+00	4.572246e+00	6.229423e+00
-6.790000e+00	-6.720000e+00	-5.893612e+00	4.455523e+00	6.071071e+00
-6.720000e+00	-6.650000e+00	-8.426669e+00	4.797088e+00	6.533138e+00
-6.650000e+00	-6.580000e+00	-6.285249e+00	4.338236e+00	5.911780e+00
-6.580000e+00	-6.510000e+00	-5.852420e+00	4.175830e+00	5.692165e+00
-6.510000e+00	-6.440000e+00	-5.667522e+00	4.055444e+00	5.528296e+00
-6.440000e+00	-6.370000e+00	-5.483161e+00	3.937641e+00	5.368669e+00
-6.370000e+00	-6.300000e+00	-5.156355e+00	3.796369e+00	5.176696e+00
-6.300000e+00	-6.230000e+00	-4.880389e+00	3.666957e+00	5.001473e+00
-6.230000e+00	-6.160000e+00	-4.717915e+00	3.557592e+00	4.852962e+00
-6.160000e+00	-6.090000e+00	-4.575243e+00	3.452409e+00	4.709658e+00
-6.090000e+00	-6.020000e+00	-4.486634e+00	3.359869e+00	4.584268e+00
-6.020000e+00	-5.950000e+00	-3.666675e+00	3.142562e+00	4.289718e+00
-5.949999e+00	-5.879999e+00	-4.457862e+00	3.203680e+00	4.372192e+00
-5.879999e+00	-5.809999e+00	-3.933575e+00	3.038631e+00	4.147477e+00
-5.809999e+00	-5.740001e+00	-3.407547e+00	2.878282e+00	3.930775e+00
-5.740000e+00	-5.670000e+00	-3.133976e+00	2.760672e+00	3.771037e+00
-5.670001e+00	-5.599999e+00	-3.065459e+00	2.680539e+00	3.662352e+00
-5.600000e+00	-5.530000e+00	-3.058818e+00	2.611640e+00	3.568376e+00
-5.530000e+00	-5.460000e+00	-2.637986e+00	2.473630e+00	3.381165e+00
-5.460000e+00	-5.390000e+00	-2.404393e+00	2.369568e+00	3.240073e+00
-5.390000e+00	-5.320000e+00	-2.205446e+00	2.272599e+00	3.108468e+00
-5.320000e+00	-5.250000e+00	-2.835279e+00	2.319872e+00	3.172438e+00
-5.250000e+00	-5.180000e+00	-1.912079e+00	2.100858e+00	2.875276e+00
-5.180000e+00	-5.110000e+00	-1.546233e+00	1.978770e+00	2.709244e+00
-5.110000e+00	-5.040000e+00	-1.932401e+00	1.987909e+00	2.721387e+00
-5.040000e+00	-4.970000e+00	-1.521384e+00	1.861085e+00	2.549144e+00
-4.970000e+00	-4.899998e+00	-1.352363e+00	1.777186e+00	2.435041e+00
-4.899998e+00	-4.830000e+00	-1.217282e+00	1.701403e+00	2.332394e+00
-4.830000e+00	-4.760000e+00	-1.135195e+00	1.635264e+00	2.242431e+00
-4.760000e+00	-4.690000e+00	-8.059649e-01	1.527813e+00	2.096475e+00
-4.690000e+00	-4.620000e+00	-6.369549e-01	1.449515e+00	1.990155e+00
-4.620000e+00	-4.550000e+00	-3.690449e-01	1.355150e+00	1.861894e+00
-4.550000e+00	-4.480000e+00	-4.430507e-01	1.320503e+00	1.814497e+00
-4.480000e+00	-4.410000e+00	-4.324237e-01	1.272965e+00	1.749755e+00
-4.410000e+00	-4.340000e+00	-3.176662e-01	1.208692e+00	1.662385e+00
-4.340000e+00	-4.270000e+00	-1.017843e-01	1.128241e+00	1.553077e+00
-4.270000e+00	-4.200000e+00	3.351068e-02	1.062869e+00	1.464193e+00
-4.200000e+00	-4.130000e+00	1.106615e-02	1.025313e+00	1.412866e+00
-4.130000e+00	-4.060000e+00	1.491701e-01	9.617978e-01	1.326540e+00
-4.060000e+00	-3.990002e+00	3.279769e-01	8.921101e-01	1.231703e+00
-3.990001e+00	-3.920001e+00	4.424570e-01	8.347159e-01	1.153661e+00
-3.920001e+00	-3.849999e+00	5.441573e-01	7.805283e-01	1.079871e+00
-3.849999e+00	-3.779999e+00	4.370073e-01	7.631741e-01	1.055965e+00
-3.779999e+00	-3.710001e+00	6.130643e-01	6.983779e-01	9.678374e-01
-3.710001e+00	-3.639999e+00	6.328976e-01	6.612295e-01	9.170949e-01
-3.639999e+00	-3.570001e+00	7.182770e-01	6.140723e-01	8.528743e-01
-3.570001e+00	-3.499999e+00	8.406530e-01	5.614518e-01	7.812154e-01
-3.500000e+00	-3.430000e+00	8.278502e-01	5.329102e-01	7.421247e-01
-3.430000e+00	-3.360000e+00	8.480122e-01	4.997584e-01	6.968346e-01
-3.360000e+00	-3.290000e+00	9.378446e-01	4.556123e-01	6.366622e-01
-3.290000e+00	-3.220000e+00	9.344645e-01	4.283704e-01	5.993830e-01
-3.220000e+00	-3.150000e+00	9.617719e-01	3.968045e-01	5.562448e-01
-3.150000e+00	-3.080000e+00	9.882982e-01	3.661884e-01	5.143901e-01
-3.080000e+00	-3.010000e+00	1.034217e+00	3.331039e-01	4.691530e-01
-3.010000e+00	-2.940002e+00	1.021740e+00	3.109610e-01	4.387721e-01
-2.940001e+00	-2.870001e+00	1.071400e+00	2.789375e-01	3.949986e-01
-2.870001e+00	-2.800001e+00	1.046498e+00	2.606188e-01	3.698095e-01
-2.800001e+00	-2.729999e+00	1.069108e+00	2.348338e-01	3.344746e-01
-2.729999e+00	-2.660000e+00	1.090258e+00	2.101708e-01	3.006708e-01
-2.660001e+00	-2.589999e+00	1.087681e+00	1.903350e-01	2.734153e-01
-2.590000e+00	-2.520000e+00	1.087207e+00	1.708937e-01	2.466835e-01
-2.520000e+00	-2.450000e+00	1.093178e+00	1.510752e-01	2.194478e-01
-2.450000e+00	-2.380000e+00	1.096406e+00	1.324475e-01	1.938129e-01
-2.380000e+00	-2.310000e+00	1.088750e+00	1.163781e-01	1.716437e-01
-2.310000e+00	-2.240000e+00	1.088591e+00	9.972724e-02	1.486901e-01
-2.240000e+00	-2.170000e+00	1.074795e+00	8.610242e-02	1.298446e-01
-2.170000e+00	-2.100000e+00	1.061157e+00	7.309749e-02	1.118337e-01
-2.100000e+00	-2.030000e+00	1.048434e+00	6.056184e-02	9.445637e-02
-2.030000e+00	-1.960000e+00	1.032290e+00	4.924653e-02	7.873724e-02
-1.960000e+00	-1.890000e+00	1.011100e+00	3.940597e-02	6.501522e-02
-1.890000e+00	-1.820000e+00	9.905127e-01	3.004021e-02	5.193370e-02
-1.820000e+00	-1.750000e+00	9.682925e-01	2.152433e-02	4.000736e-02
-1.750000e+00	-1.680000e+00	9.427718e-01	1.413378e-02	2.960756e-02
-1.680000e+00	-1.610000e+00	9.169540e-01	7.330324e-03	2.000406e-02
-1.610000e+00	-1.540000e+00	8.900209e-01	4.262520e-03	1.135832e-02
-1.540000e+00	-1.470000e+00	8.617905e-01	3.409851e-03	4.149179e-03
-1.470000e+00	-1.400000e+00	8.325183e-01	8.555318e-03	8.874532e-03
-1.400000e+00	-1.330000e+00	7.999231e-01	1.277388e-02	1.257798e-02
-1.330000e+00	-1.260000e+00	7.680087e-01	1.647852e-02	1.596949e-02
-1.260000e+00	-1.190000e+00	7.338677e-01	1.934050e-02	1.857560e-02
-1.190000e+00	-1.120000e+00	6.991668e-01	2.171550e-02	2.071920e-02
-1.120000e+00	-1.050000e+00	6.629528e-01	2.345089e-02	2.226941e-02
-1.050000e+00	-9.799997e-01	6.250674e-01	2.486819e-02	2.325108e-02
-9.799994e-01	-9.099996e-01	5.857912e-01	2.596444e-02	2.376723e-02
-9.099995e-01	-8.399999e-01	5.441840e-01	2.634738e-02	2.374537e-02
-8.399999e-01	-7.700009e-01	4.997016e-01	2.606428e-02	2.321271e-02
-7.700009e-01	-7.000005e-01	4.508331e-01	2.504047e-02	2.210090e-02
-7.000005e-01	-6.299997e-01	3.949694e-01	2.312886e-02	2.027807e-02
-6.299998e-01	-5.599998e-01	3.272010e-01	2.003656e-02	1.748287e-02
-5.599998e-01	-4.899996e-01	2.358723e-01	1.479774e-02	1.290664e-02
-4.899995e-01	-4.200005e-01	9.839567e-02	6.318988e-03	5.508835e-03
-4.200004e-01	-3.499996e-01	6.290366e-07	4.126089e-08	3.593252e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d21-x15-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.524162e+00	4.116113e-01	3.041337e-01
-6.929999e+00	-6.860001e+00	1.546219e+00	4.249740e-01	3.125796e-01
-6.860002e+00	-6.790000e+00	1.768631e+00	4.720112e-01	3.496933e-01
-6.790000e+00	-6.720000e+00	1.682346e+00	4.579259e-01	3.378772e-01
-6.720000e+00	-6.650000e+00	1.914961e+00	5.130535e-01	3.804341e-01
-6.650000e+00	-6.580000e+00	1.626507e+00	4.361714e-01	3.229102e-01
-6.580000e+00	-6.510000e+00	1.854866e+00	5.065008e-01	3.732929e-01
-6.510000e+00	-6.440000e+00	1.697173e+00	4.646780e-01	3.421508e-01
-6.440000e+00	-6.370000e+00	1.644388e+00	4.517210e-01	3.324393e-01
-6.370000e+00	-6.300000e+00	1.485216e+00	4.040754e-01	2.978333e-01
-6.300000e+00	-6.230000e+00	1.482872e+00	4.066483e-01	2.991874e-01
-6.230000e+00	-6.160000e+00	1.588888e+00	4.335115e-01	3.194152e-01
-6.160000e+00	-6.090000e+00	1.454045e+00	3.991072e-01	2.935782e-01
-6.090000e+00	-6.020000e+00	1.558534e+00	4.248054e-01	3.130225e-01
-6.020000e+00	-5.950000e+00	1.516313e+00	4.186121e-01	3.075914e-01
-5.949999e+00	-5.879999e+00	1.470257e+00	4.001560e-01	2.951517e-01
-5.879999e+00	-5.809999e+00	1.507382e+00	4.141913e-01	3.047040e-01
-5.809999e+00	-5.740001e+00	1.482499e+00	4.090449e-01	3.006280e-01
-5.740000e+00	-5.670000e+00	1.367173e+00	3.756850e-01	2.763272e-01
-5.670001e+00	-5.599999e+00	1.475900e+00	4.082285e-01	2.997918e-01
-5.600000e+00	-5.530000e+00	1.437448e+00	3.950234e-01	2.905630e-01
-5.530000e+00	-5.460000e+00	1.300502e+00	3.565797e-01	2.624288e-01
-5.460000e+00	-5.390000e+00	1.320666e+00	3.619915e-01	2.663905e-01
-5.390000e+00	-5.320000e+00	1.322226e+00	3.622256e-01	2.666307e-01
-5.320000e+00	-5.250000e+00	1.399520e+00	3.835971e-01	2.823967e-01
-5.250000e+00	-5.180000e+00	1.262735e+00	3.446846e-01	2.539794e-01
-5.180000e+00	-5.110000e+00	1.314366e+00	3.603102e-01	2.652152e-01
-5.110000e+00	-5.040000e+00	1.259643e+00	3.448950e-01	2.539227e-01
-5.040000e+00	-4.970000e+00	1.274387e+00	3.492521e-01	2.571120e-01
-4.970000e+00	-4.899998e+00	1.247555e+00	3.414252e-01	2.513793e-01
-4.899998e+00	-4.830000e+00	1.255300e+00	3.432480e-01	2.528919e-01
-4.830000e+00	-4.760000e+00	1.203015e+00	3.299034e-01	2.429399e-01
-4.760000e+00	-4.690000e+00	1.133525e+00	3.103344e-01	2.284581e-01
-4.690000e+00	-4.620000e+00	1.139170e+00	3.120462e-01	2.296889e-01
-4.620000e+00	-4.550000e+00	1.163387e+00	3.187802e-01	2.346860e-01
-4.550000e+00	-4.480000e+00	1.095863e+00	3.000144e-01	2.208967e-01
-4.480000e+00	-4.410000e+00	1.130713e+00	3.090356e-01	2.277115e-01
-4.410000e+00	-4.340000e+00	1.182654e+00	3.206985e-01	2.368681e-01
-4.340000e+00	-4.270000e+00	1.080267e+00	2.951247e-01	2.174722e-01
-4.270000e+00	-4.200000e+00	1.037730e+00	2.847442e-01	2.095001e-01
-4.200000e+00	-4.130000e+00	1.088289e+00	2.982009e-01	2.195328e-01
-4.130000e+00	-4.060000e+00	9.946293e-01	2.729404e-01	2.008483e-01
-4.060000e+00	-3.990002e+00	1.008663e+00	2.756283e-01	2.030669e-01
-3.990001e+00	-3.920001e+00	9.851039e-01	2.706664e-01	1.990996e-01
-3.920001e+00	-3.849999e+00	1.002404e+00	2.749117e-01	2.023550e-01
-3.849999e+00	-3.779999e+00	9.679417e-01	2.657237e-01	1.955121e-01
-3.779999e+00	-3.710001e+00	9.394788e-01	2.575383e-01	1.895624e-01
-3.710001e+00	-3.639999e+00	9.533773e-01	2.611966e-01	1.923104e-01
-3.639999e+00	-3.570001e+00	9.272648e-01	2.551401e-01	1.876314e-01
-3.570001e+00	-3.499999e+00	8.996305e-01	2.456591e-01	1.810174e-01
-3.500000e+00	-3.430000e+00	8.843193e-01	2.426025e-01	1.786052e-01
-3.430000e+00	-3.360000e+00	8.696036e-01	2.367202e-01	1.746028e-01
-3.360000e+00	-3.290000e+00	8.522906e-01	2.334209e-01	1.718905e-01
-3.290000e+00	-3.220000e+00	8.588769e-01	2.349409e-01	1.730708e-01
-3.220000e+00	-3.150000e+00	8.161701e-01	2.239099e-01	1.648108e-01
-3.150000e+00	-3.080000e+00	7.816584e-01	2.141838e-01	1.576763e-01
-3.080000e+00	-3.010000e+00	7.693156e-01	2.108429e-01	1.552233e-01
-3.010000e+00	-2.940002e+00	7.553074e-01	2.063678e-01	1.520662e-01
-2.940001e+00	-2.870001e+00	7.239000e-01	1.985575e-01	1.461375e-01
-2.870001e+00	-2.800001e+00	7.133669e-01	1.956854e-01	1.440499e-01
-2.800001e+00	-2.729999e+00	6.865918e-01	1.880927e-01	1.385032e-01
-2.729999e+00	-2.660000e+00	6.876589e-01	1.880834e-01	1.385640e-01
-2.660001e+00	-2.589999e+00	6.650279e-01	1.822497e-01	1.341723e-01
-2.590000e+00	-2.520000e+00	6.501466e-01	1.781835e-01	1.311958e-01
-2.520000e+00	-2.450000e+00	6.273766e-01	1.719621e-01	1.266001e-01
-2.450000e+00	-2.380000e+00	6.080357e-01	1.667077e-01	1.227249e-01
-2.380000e+00	-2.310000e+00	5.972907e-01	1.633850e-01	1.203743e-01
-2.310000e+00	-2.240000e+00	5.729791e-01	1.570559e-01	1.156283e-01
-2.240000e+00	-2.170000e+00	5.577855e-01	1.531433e-01	1.127032e-01
-2.170000e+00	-2.100000e+00	5.485673e-01	1.504929e-01	1.107837e-01
-2.100000e+00	-2.030000e+00	5.230687e-01	1.434925e-01	1.056155e-01
-2.030000e+00	-1.960000e+00	5.000859e-01	1.372693e-01	1.010227e-01
-1.960000e+00	-1.890000e+00	4.815105e-01	1.323377e-01	9.736962e-02
-1.890000e+00	-1.820000e+00	4.673148e-01	1.282805e-01	9.441298e-02
-1.820000e+00	-1.750000e+00	4.523799e-01	1.240181e-01	9.131001e-02
-1.750000e+00	-1.680000e+00	4.294824e-01	1.178948e-01	8.677356e-02
-1.680000e+00	-1.610000e+00	4.114175e-01	1.129926e-01	8.315786e-02
-1.610000e+00	-1.540000e+00	3.888705e-01	1.069799e-01	7.869336e-02
-1.540000e+00	-1.470000e+00	3.746261e-01	1.030306e-01	7.579408e-02
-1.470000e+00	-1.400000e+00	3.530024e-01	9.720438e-02	7.148575e-02
-1.400000e+00	-1.330000e+00	3.363766e-01	9.255216e-02	6.807850e-02
-1.330000e+00	-1.260000e+00	3.164205e-01	8.719834e-02	6.411521e-02
-1.260000e+00	-1.190000e+00	2.944470e-01	8.116322e-02	5.967110e-02
-1.190000e+00	-1.120000e+00	2.736793e-01	7.547626e-02	5.548528e-02
-1.120000e+00	-1.050000e+00	2.548244e-01	7.031139e-02	5.168265e-02
-1.050000e+00	-9.799997e-01	2.328843e-01	6.434037e-02	4.727673e-02
-9.799994e-01	-9.099996e-01	2.101580e-01	5.808645e-02	4.267702e-02
-9.099995e-01	-8.399999e-01	1.860828e-01	5.149260e-02	3.782056e-02
-8.399999e-01	-7.700009e-01	1.584724e-01	4.393614e-02	3.225489e-02
-7.700009e-01	-7.000005e-01	1.278169e-01	3.549075e-02	2.604395e-02
-7.000005e-01	-6.299997e-01	8.682333e-02	2.412854e-02	1.770447e-02
-6.299998e-01	-5.599998e-01	1.546620e-02	4.302397e-03	3.155797e-03
-5.599998e-01	-4.899996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.776007e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	1.758111e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	1.740211e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.722150e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.704418e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.686347e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	1.668378e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	1.650631e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.632504e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	1.614673e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.596733e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	1.578770e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	1.560894e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	1.542894e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	1.525027e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	1.507014e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	1.489138e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	1.471293e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	1.453225e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	1.435370e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	1.417416e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	1.399516e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	1.381556e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	1.363639e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.345676e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.327784e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.309851e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.291888e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.273996e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.256008e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.238164e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.220228e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.202276e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.184318e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.166434e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.148517e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.130555e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.112676e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.094712e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.076820e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.058883e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.040972e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.023077e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.005155e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	9.872031e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	9.693302e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	9.514627e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	9.335128e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	9.156552e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	8.977340e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	8.798766e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	8.619911e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	8.441316e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	8.262638e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	8.084227e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	7.905848e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	7.727612e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	7.549670e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	7.371634e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	7.193906e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	7.016231e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	6.839222e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	6.661990e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	6.485549e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	6.309076e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	6.133051e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	5.957380e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	5.782296e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	5.607739e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	5.433540e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	5.260135e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	5.087265e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.915176e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.743888e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	4.573210e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	4.403518e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.234822e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.066931e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	3.899898e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	3.733822e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	3.568496e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.403683e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	3.239478e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.075064e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	2.910051e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	2.743320e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	2.573404e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.397706e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.212167e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.009661e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	1.777552e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.491224e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.097921e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.676408e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.035929e-07	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.524162e+00	4.116113e-01	3.041337e-01
-6.929999e+00	-6.860001e+00	1.546219e+00	4.249740e-01	3.125796e-01
-6.860002e+00	-6.790000e+00	1.768631e+00	4.720112e-01	3.496933e-01
-6.790000e+00	-6.720000e+00	1.682346e+00	4.579259e-01	3.378772e-01
-6.720000e+00	-6.650000e+00	1.914961e+00	5.130535e-01	3.804341e-01
-6.650000e+00	-6.580000e+00	1.626507e+00	4.361714e-01	3.229102e-01
-6.580000e+00	-6.510000e+00	1.854866e+00	5.065008e-01	3.732929e-01
-6.510000e+00	-6.440000e+00	1.697173e+00	4.646780e-01	3.421508e-01
-6.440000e+00	-6.370000e+00	1.644388e+00	4.517210e-01	3.324393e-01
-6.370000e+00	-6.300000e+00	1.485216e+00	4.040754e-01	2.978333e-01
-6.300000e+00	-6.230000e+00	1.482872e+00	4.066483e-01	2.991874e-01
-6.230000e+00	-6.160000e+00	1.588888e+00	4.335115e-01	3.194152e-01
-6.160000e+00	-6.090000e+00	1.454045e+00	3.991072e-01	2.935782e-01
-6.090000e+00	-6.020000e+00	1.558534e+00	4.248054e-01	3.130225e-01
-6.020000e+00	-5.950000e+00	1.516313e+00	4.186121e-01	3.075914e-01
-5.949999e+00	-5.879999e+00	1.470257e+00	4.001560e-01	2.951517e-01
-5.879999e+00	-5.809999e+00	1.507382e+00	4.141913e-01	3.047040e-01
-5.809999e+00	-5.740001e+00	1.482499e+00	4.090449e-01	3.006280e-01
-5.740000e+00	-5.670000e+00	1.367173e+00	3.756850e-01	2.763272e-01
-5.670001e+00	-5.599999e+00	1.475900e+00	4.082285e-01	2.997918e-01
-5.600000e+00	-5.530000e+00	1.437448e+00	3.950234e-01	2.905630e-01
-5.530000e+00	-5.460000e+00	1.300502e+00	3.565797e-01	2.624288e-01
-5.460000e+00	-5.390000e+00	1.320666e+00	3.619915e-01	2.663905e-01
-5.390000e+00	-5.320000e+00	1.322226e+00	3.622256e-01	2.666307e-01
-5.320000e+00	-5.250000e+00	1.399520e+00	3.835971e-01	2.823967e-01
-5.250000e+00	-5.180000e+00	1.262735e+00	3.446846e-01	2.539794e-01
-5.180000e+00	-5.110000e+00	1.314366e+00	3.603102e-01	2.652152e-01
-5.110000e+00	-5.040000e+00	1.259643e+00	3.448950e-01	2.539227e-01
-5.040000e+00	-4.970000e+00	8.224041e-01	2.717958e-02	5.492227e-02
-4.970000e+00	-4.899998e+00	4.452587e-01	1.401285e-01	2.956386e-01
-4.899998e+00	-4.830000e+00	-2.895852e+00	1.014647e+00	1.585071e+00
-4.830000e+00	-4.760000e+00	5.940436e-01	9.147526e-02	2.047653e-01
-4.760000e+00	-4.690000e+00	-6.173181e-01	4.113529e-01	6.942621e-01
-4.690000e+00	-4.620000e+00	2.995718e-01	1.577986e-01	3.081701e-01
-4.620000e+00	-4.550000e+00	-2.257689e+00	8.672545e-01	1.386819e+00
-4.550000e+00	-4.480000e+00	-2.795998e-01	3.082339e-01	5.333548e-01
-4.480000e+00	-4.410000e+00	-6.868448e-01	4.197824e-01	7.033571e-01
-4.410000e+00	-4.340000e+00	1.362174e+00	9.739074e-02	1.212260e-01
-4.340000e+00	-4.270000e+00	4.386933e-01	1.063031e-01	2.204062e-01
-4.270000e+00	-4.200000e+00	8.909399e-01	1.215111e-02	5.774846e-02
-4.200000e+00	-4.130000e+00	7.523877e-01	4.246574e-02	1.330364e-01
-4.130000e+00	-4.060000e+00	1.327759e+00	1.371610e-01	1.392962e-01
-4.060000e+00	-3.990002e+00	1.182222e+00	7.483113e-02	9.822466e-02
-3.990001e+00	-3.920001e+00	1.217450e+00	9.721904e-02	1.123602e-01
-3.920001e+00	-3.849999e+00	1.101714e+00	6.504978e-02	8.860944e-02
-3.849999e+00	-3.779999e+00	1.373197e+00	1.694594e-01	1.597003e-01
-3.779999e+00	-3.710001e+00	1.115988e+00	8.331738e-02	9.960158e-02
-3.710001e+00	-3.639999e+00	7.027019e-01	2.560747e-02	7.719391e-02
-3.639999e+00	-3.570001e+00	1.669140e+00	3.012097e-01	2.467510e-01
-3.570001e+00	-3.499999e+00	1.340038e+00	1.789013e-01	1.635423e-01
-3.500000e+00	-3.430000e+00	1.231389e+00	1.404840e-01	1.374933e-01
-3.430000e+00	-3.360000e+00	1.475301e+00	2.426874e-01	2.053452e-01
-3.360000e+00	-3.290000e+00	1.331358e+00	1.997335e-01	1.746369e-01
-3.290000e+00	-3.220000e+00	7.064374e-01	1.144725e-02	4.917879e-02
-3.220000e+00	-3.150000e+00	1.374453e+00	2.368047e-01	1.965482e-01
-3.150000e+00	-3.080000e+00	1.730656e+00	3.678085e-01	2.866180e-01
-3.080000e+00	-3.010000e+00	1.334853e+00	2.251155e-01	1.888008e-01
-3.010000e+00	-2.940002e+00	1.427713e+00	2.623796e-01	2.139679e-01
-2.940001e+00	-2.870001e+00	1.018995e+00	1.091660e-01	1.100453e-01
-2.870001e+00	-2.800001e+00	1.376499e+00	2.594187e-01	2.098535e-01
-2.800001e+00	-2.729999e+00	1.597567e+00	3.511158e-01	2.705977e-01
-2.729999e+00	-2.660000e+00	1.336164e+00	2.505677e-01	2.034538e-01
-2.660001e+00	-2.589999e+00	1.278507e+00	2.408757e-01	1.946672e-01
-2.590000e+00	-2.520000e+00	1.481435e+00	3.224651e-01	2.499014e-01
-2.520000e+00	-2.450000e+00	1.358270e+00	2.859819e-01	2.232619e-01
-2.450000e+00	-2.380000e+00	1.161562e+00	2.183989e-01	1.765750e-01
-2.380000e+00	-2.310000e+00	1.129218e+00	2.074646e-01	1.693585e-01
-2.310000e+00	-2.240000e+00	1.290609e+00	2.770049e-01	2.155299e-01
-2.240000e+00	-2.170000e+00	1.171850e+00	2.382650e-01	1.885252e-01
-2.170000e+00	-2.100000e+00	1.250706e+00	2.774496e-01	2.136429e-01
-2.100000e+00	-2.030000e+00	1.044695e+00	2.010053e-01	1.617977e-01
-2.030000e+00	-1.960000e+00	1.160153e+00	2.575719e-01	1.983540e-01
-1.960000e+00	-1.890000e+00	1.045242e+00	2.173206e-01	1.706605e-01
-1.890000e+00	-1.820000e+00	1.086087e+00	2.441580e-01	1.871406e-01
-1.820000e+00	-1.750000e+00	1.059463e+00	2.368981e-01	1.821314e-01
-1.750000e+00	-1.680000e+00	1.051790e+00	2.423261e-01	1.848362e-01
-1.680000e+00	-1.610000e+00	9.104141e-01	1.931860e-01	1.509099e-01
-1.610000e+00	-1.540000e+00	9.060351e-01	2.000756e-01	1.543484e-01
-1.540000e+00	-1.470000e+00	8.342693e-01	1.772156e-01	1.383681e-01
-1.470000e+00	-1.400000e+00	8.362394e-01	1.863616e-01	1.434537e-01
-1.400000e+00	-1.330000e+00	7.681895e-01	1.674464e-01	1.297590e-01
-1.330000e+00	-1.260000e+00	7.439715e-01	1.661698e-01	1.278753e-01
-1.260000e+00	-1.190000e+00	6.909823e-01	1.531273e-01	1.181388e-01
-1.190000e+00	-1.120000e+00	6.609320e-01	1.493872e-01	1.146266e-01
-1.120000e+00	-1.050000e+00	6.057816e-01	1.360318e-01	1.045434e-01
-1.050000e+00	-9.799997e-01	5.301161e-01	1.164849e-01	9.006359e-02
-9.799994e-01	-9.099996e-01	4.608737e-01	9.937513e-02	7.725093e-02
-9.099995e-01	-8.399999e-01	4.260381e-01	9.234847e-02	7.175850e-02
-8.399999e-01	-7.700009e-01	3.822553e-01	8.705981e-02	6.669341e-02
-7.700009e-01	-7.000005e-01	3.089130e-01	6.887990e-02	5.311189e-02
-7.000005e-01	-6.299997e-01	2.130813e-01	4.849493e-02	3.723212e-02
-6.299998e-01	-5.599998e-01	6.933659e-02	2.070731e-02	1.478810e-02
-5.599998e-01	-4.899996e-01	6.536178e-03	2.577201e-03	1.732499e-03
-4.899995e-01	-4.200005e-01	5.796817e-04	2.294463e-04	1.540588e-04
-4.200004e-01	-3.499996e-01	6.712320e-07	2.588656e-07	1.748193e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-7.692707e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	-7.392712e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	-7.098837e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	-6.812816e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	-6.533100e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	-6.260653e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	-5.994766e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	-5.735400e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	-5.482858e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	-5.236798e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	-4.996970e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	-4.763719e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	-4.536489e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	-4.315792e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	-4.101029e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	-3.892175e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	-3.689673e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	-3.492669e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	-3.301780e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	-3.116228e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	-2.936804e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	-2.762633e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	-2.594173e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	-2.431021e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	-2.273191e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	-2.120709e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	-1.973269e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	-1.831168e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	-1.693919e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	-1.561724e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	-1.434358e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	-1.311833e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	-1.193988e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	-1.080902e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	-9.722265e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	-8.681094e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	-7.684496e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	-6.730515e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	-5.819810e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	-4.950501e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	-4.122409e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	-3.334325e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	-2.586003e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	-1.876060e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	-1.204142e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	-5.694143e-02	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.912617e-03	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	5.918802e-02	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.120080e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.614089e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.075117e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.503571e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	2.900568e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	3.266594e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	3.602656e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	3.909466e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	4.187835e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	4.438662e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	4.662545e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	4.860426e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	5.033006e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	5.181502e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	5.306053e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	5.408273e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	5.488243e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	5.547203e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	5.585840e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	5.605186e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	5.605993e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	5.588873e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	5.555058e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	5.505077e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	5.439987e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.360560e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	5.267396e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	5.161656e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	5.044102e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.915289e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.775988e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.627019e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.468833e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.301848e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.126726e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.943144e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.751139e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.549843e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.337857e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.112343e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.868510e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.597744e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.284658e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.899526e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.380009e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	5.774989e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.683011e-07	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-4.158534e+00	4.074324e+00	5.546884e+00
-6.929999e+00	-6.860001e+00	-4.196745e+00	4.017100e+00	5.479488e+00
-6.860002e+00	-6.790000e+00	-5.473795e+00	4.122803e+00	5.596158e+00
-6.790000e+00	-6.720000e+00	-4.565798e+00	3.915724e+00	5.336122e+00
-6.720000e+00	-6.650000e+00	-5.720764e+00	4.044706e+00	5.498255e+00
-6.650000e+00	-6.580000e+00	-4.203870e+00	3.653642e+00	4.970400e+00
-6.580000e+00	-6.510000e+00	-5.052163e+00	3.780298e+00	5.156573e+00
-6.510000e+00	-6.440000e+00	-4.117889e+00	3.518988e+00	4.804376e+00
-6.440000e+00	-6.370000e+00	-3.651650e+00	3.357011e+00	4.586873e+00
-6.370000e+00	-6.300000e+00	-2.947809e+00	3.118425e+00	4.256112e+00
-6.300000e+00	-6.230000e+00	-2.775348e+00	3.028379e+00	4.140196e+00
-6.230000e+00	-6.160000e+00	-3.124742e+00	3.020527e+00	4.126164e+00
-6.160000e+00	-6.090000e+00	-2.408016e+00	2.817318e+00	3.854985e+00
-6.090000e+00	-6.020000e+00	-2.868553e+00	2.830363e+00	3.868148e+00
-6.020000e+00	-5.950000e+00	-2.340552e+00	2.676064e+00	3.665546e+00
-5.949999e+00	-5.879999e+00	-2.122165e+00	2.552754e+00	3.491599e+00
-5.879999e+00	-5.809999e+00	-2.105519e+00	2.493856e+00	3.415759e+00
-5.809999e+00	-5.740001e+00	-1.834567e+00	2.382450e+00	3.266773e+00
-5.740000e+00	-5.670000e+00	-1.442351e+00	2.236302e+00	3.066398e+00
-5.670001e+00	-5.599999e+00	-1.698424e+00	2.231477e+00	3.061420e+00
-5.600000e+00	-5.530000e+00	-1.463638e+00	2.120129e+00	2.907824e+00
-5.530000e+00	-5.460000e+00	-9.625498e-01	1.960638e+00	2.690696e+00
-5.460000e+00	-5.390000e+00	-9.008316e-01	1.892792e+00	2.599006e+00
-5.390000e+00	-5.320000e+00	-9.203439e-01	1.841060e+00	2.528194e+00
-5.320000e+00	-5.250000e+00	-1.021953e+00	1.808437e+00	2.483708e+00
-5.250000e+00	-5.180000e+00	-4.845954e-01	1.646322e+00	2.262897e+00
-5.180000e+00	-5.110000e+00	-6.122034e-01	1.622731e+00	2.231662e+00
-5.110000e+00	-5.040000e+00	-4.038990e-01	1.529853e+00	2.105193e+00
-5.040000e+00	-4.970000e+00	-3.464128e-01	1.470060e+00	2.023967e+00
-4.970000e+00	-4.899998e+00	-2.469854e-01	1.401814e+00	1.931240e+00
-4.899998e+00	-4.830000e+00	-1.703191e-01	1.340688e+00	1.847780e+00
-4.830000e+00	-4.760000e+00	2.857119e-02	1.256616e+00	1.733939e+00
-4.760000e+00	-4.690000e+00	2.303743e-01	1.170343e+00	1.616849e+00
-4.690000e+00	-4.620000e+00	2.711062e-01	1.118891e+00	1.546785e+00
-4.620000e+00	-4.550000e+00	2.684379e-01	1.078540e+00	1.492024e+00
-4.550000e+00	-4.480000e+00	4.552272e-01	9.993993e-01	1.384266e+00
-4.480000e+00	-4.410000e+00	4.243319e-01	9.652610e-01	1.337240e+00
-4.410000e+00	-4.340000e+00	3.180762e-01	9.443695e-01	1.306869e+00
-4.340000e+00	-4.270000e+00	6.011022e-01	8.527904e-01	1.184187e+00
-4.270000e+00	-4.200000e+00	6.987633e-01	7.971240e-01	1.109154e+00
-4.200000e+00	-4.130000e+00	6.418804e-01	7.729111e-01	1.075903e+00
-4.130000e+00	-4.060000e+00	8.345397e-01	6.994234e-01	9.760496e-01
-4.060000e+00	-3.990002e+00	8.289473e-01	6.653164e-01	9.288095e-01
-3.990001e+00	-3.920001e+00	8.965400e-01	6.202406e-01	8.681457e-01
-3.920001e+00	-3.849999e+00	8.777564e-01	5.914887e-01	8.285125e-01
-3.849999e+00	-3.779999e+00	9.443288e-01	5.472275e-01	7.683390e-01
-3.779999e+00	-3.710001e+00	1.002850e+00	5.046288e-01	7.099397e-01
-3.710001e+00	-3.639999e+00	9.990442e-01	4.762008e-01	6.710211e-01
-3.639999e+00	-3.570001e+00	1.046622e+00	4.389526e-01	6.205356e-01
-3.570001e+00	-3.499999e+00	1.086226e+00	4.017358e-01	5.689293e-01
-3.500000e+00	-3.430000e+00	1.122695e+00	3.689669e-01	5.245603e-01
-3.430000e+00	-3.360000e+00	1.138343e+00	3.384005e-01	4.821099e-01
-3.360000e+00	-3.290000e+00	1.160100e+00	3.100183e-01	4.437665e-01
-3.290000e+00	-3.220000e+00	1.146380e+00	2.881612e-01	4.135996e-01
-3.220000e+00	-3.150000e+00	1.194148e+00	2.555475e-01	3.692214e-01
-3.150000e+00	-3.080000e+00	1.221623e+00	2.269027e-01	3.298654e-01
-3.080000e+00	-3.010000e+00	1.229088e+00	2.036335e-01	2.979522e-01
-3.010000e+00	-2.940002e+00	1.228751e+00	1.820506e-01	2.680623e-01
-2.940001e+00	-2.870001e+00	1.244521e+00	1.587429e-01	2.362676e-01
-2.870001e+00	-2.800001e+00	1.239568e+00	1.399880e-01	2.103844e-01
-2.800001e+00	-2.729999e+00	1.244050e+00	1.198277e-01	1.825635e-01
-2.729999e+00	-2.660000e+00	1.222976e+00	1.055078e-01	1.626374e-01
-2.660001e+00	-2.589999e+00	1.220680e+00	8.828684e-02	1.389342e-01
-2.590000e+00	-2.520000e+00	1.210523e+00	7.330253e-02	1.181727e-01
-2.520000e+00	-2.450000e+00	1.203245e+00	5.828284e-02	9.737084e-02
-2.450000e+00	-2.380000e+00	1.190732e+00	4.495712e-02	7.885189e-02
-2.380000e+00	-2.310000e+00	1.171484e+00	3.348557e-02	6.276581e-02
-2.310000e+00	-2.240000e+00	1.158631e+00	2.229372e-02	4.617705e-02
-2.240000e+00	-2.170000e+00	1.138427e+00	1.469896e-02	3.233707e-02
-2.170000e+00	-2.100000e+00	1.114004e+00	8.173512e-03	2.016071e-02
-2.100000e+00	-2.030000e+00	1.095903e+00	7.023607e-03	8.409630e-03
-2.030000e+00	-1.960000e+00	1.074689e+00	9.567496e-03	1.439711e-02
-1.960000e+00	-1.890000e+00	1.050064e+00	1.412369e-02	2.126331e-02
-1.890000e+00	-1.820000e+00	1.021662e+00	2.232411e-02	2.695412e-02
-1.820000e+00	-1.750000e+00	9.928195e-01	2.971884e-02	3.205266e-02
-1.750000e+00	-1.680000e+00	9.657024e-01	3.680251e-02	3.694637e-02
-1.680000e+00	-1.610000e+00	9.353033e-01	4.241354e-02	4.074403e-02
-1.610000e+00	-1.540000e+00	9.051238e-01	4.744681e-02	4.412474e-02
-1.540000e+00	-1.470000e+00	8.715171e-01	5.103074e-02	4.642265e-02
-1.470000e+00	-1.400000e+00	8.388664e-01	5.426763e-02	4.847352e-02
-1.400000e+00	-1.330000e+00	8.041703e-01	5.645938e-02	4.974562e-02
-1.330000e+00	-1.260000e+00	7.692179e-01	5.803711e-02	5.057292e-02
-1.260000e+00	-1.190000e+00	7.336467e-01	5.899364e-02	5.093763e-02
-1.190000e+00	-1.120000e+00	6.968243e-01	5.917806e-02	5.073109e-02
-1.120000e+00	-1.050000e+00	6.587619e-01	5.863487e-02	4.998557e-02
-1.050000e+00	-9.799997e-01	6.199027e-01	5.754907e-02	4.883446e-02
-9.799994e-01	-9.099996e-01	5.796565e-01	5.584471e-02	4.721563e-02
-9.099995e-01	-8.399999e-01	5.375874e-01	5.350773e-02	4.511373e-02
-8.399999e-01	-7.700009e-01	4.930096e-01	5.051715e-02	4.250171e-02
-7.700009e-01	-7.000005e-01	4.444118e-01	4.672491e-02	3.925126e-02
-7.000005e-01	-6.299997e-01	3.894286e-01	4.191848e-02	3.517334e-02
-6.299998e-01	-5.599998e-01	3.231201e-01	3.555326e-02	2.980550e-02
-5.599998e-01	-4.899996e-01	2.340676e-01	2.616833e-02	2.194268e-02
-4.899995e-01	-4.200005e-01	9.825403e-02	1.118060e-02	9.369695e-03
-4.200004e-01	-3.499996e-01	6.317493e-07	7.309549e-08	6.117600e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d22-x13-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	5.989440e-05	1.375298e-05	1.018157e-05
-2.590000e+00	-2.520000e+00	2.696470e-02	6.255673e-03	4.621461e-03
-2.520000e+00	-2.450000e+00	8.989789e-02	2.085251e-02	1.540126e-02
-2.450000e+00	-2.380000e+00	1.836005e-01	4.258092e-02	3.145713e-02
-2.380000e+00	-2.310000e+00	2.804818e-01	6.506637e-02	4.806566e-02
-2.310000e+00	-2.240000e+00	3.699928e-01	8.582202e-02	6.339738e-02
-2.240000e+00	-2.170000e+00	4.903075e-01	1.136967e-01	8.399644e-02
-2.170000e+00	-2.100000e+00	5.809489e-01	1.347214e-01	9.952704e-02
-2.100000e+00	-2.030000e+00	6.718421e-01	1.558076e-01	1.151050e-01
-2.030000e+00	-1.960000e+00	7.757717e-01	1.799419e-01	1.329258e-01
-1.960000e+00	-1.890000e+00	8.182593e-01	1.897881e-01	1.402001e-01
-1.890000e+00	-1.820000e+00	8.149939e-01	1.890124e-01	1.396356e-01
-1.820000e+00	-1.750000e+00	8.399781e-01	1.947839e-01	1.439021e-01
-1.750000e+00	-1.680000e+00	8.289904e-01	1.922626e-01	1.420332e-01
-1.680000e+00	-1.610000e+00	8.433725e-01	1.955936e-01	1.444932e-01
-1.610000e+00	-1.540000e+00	8.217496e-01	1.905586e-01	1.407794e-01
-1.540000e+00	-1.470000e+00	8.285312e-01	1.921505e-01	1.419529e-01
-1.470000e+00	-1.400000e+00	8.297986e-01	1.924493e-01	1.421693e-01
-1.400000e+00	-1.330000e+00	8.267568e-01	1.917332e-01	1.416447e-01
-1.330000e+00	-1.260000e+00	8.376906e-01	1.942856e-01	1.435260e-01
-1.260000e+00	-1.190000e+00	8.403263e-01	1.948840e-01	1.439707e-01
-1.190000e+00	-1.120000e+00	8.495214e-01	1.970127e-01	1.455445e-01
-1.120000e+00	-1.050000e+00	8.702400e-01	2.018127e-01	1.490917e-01
-1.050000e+00	-9.799997e-01	8.978346e-01	2.082204e-01	1.538235e-01
-9.799994e-01	-9.099996e-01	8.516061e-01	1.974929e-01	1.458993e-01
-9.099995e-01	-8.399999e-01	7.691555e-01	1.783740e-01	1.317755e-01
-8.399999e-01	-7.700009e-01	6.889258e-01	1.597656e-01	1.180285e-01
-7.700009e-01	-7.000005e-01	6.101544e-01	1.415093e-01	1.045392e-01
-7.000005e-01	-6.299997e-01	5.311887e-01	1.231876e-01	9.100568e-02
-6.299998e-01	-5.599998e-01	4.492280e-01	1.041802e-01	7.696418e-02
-5.599998e-01	-4.899996e-01	3.665703e-01	8.501202e-02	6.280282e-02
-4.899995e-01	-4.200005e-01	2.764499e-01	6.411263e-02	4.736354e-02
-4.200004e-01	-3.499996e-01	1.694161e-01	3.928925e-02	2.902494e-02
-3.499996e-01	-2.800004e-01	3.949276e-02	9.157824e-03	6.765964e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	8.075205e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	8.075568e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	8.075157e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	8.075599e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	8.075179e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	8.075314e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	8.075137e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	8.075459e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	8.075382e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	8.075321e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	8.075120e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	8.075405e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	8.075282e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	8.075317e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	8.075193e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	8.075254e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	8.075392e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	8.075305e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	8.075335e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	8.075121e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	8.075231e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	8.075232e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	8.075024e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	8.075147e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	8.075260e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	8.075178e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	8.075078e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	8.074815e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	8.074877e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	8.074749e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	8.075096e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	8.074774e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	8.074552e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	8.074533e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	8.074481e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	8.074252e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	8.074286e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	8.073742e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	8.073564e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	8.073717e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	8.072910e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	8.072881e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	8.072750e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	8.072072e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	8.071216e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	8.071072e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	8.070472e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	8.069680e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	8.068967e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	8.067881e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	8.066848e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	8.065228e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	8.064312e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	8.062272e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	8.061135e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	8.058592e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	8.056569e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	8.053961e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	8.050714e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	8.047578e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	8.043736e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	8.039776e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	8.034903e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	8.029981e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	8.024192e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	8.017715e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	8.010454e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	8.002951e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	7.994350e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	7.985014e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	7.975092e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	7.964157e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	7.952895e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	7.940900e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	7.928366e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	7.915766e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	7.903463e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	7.891554e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	7.880921e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	7.872386e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	7.867072e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.866452e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	7.872505e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	7.887593e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	7.915243e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	8.331665e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	7.972144e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	7.137385e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	6.309680e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	5.491831e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.688117e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.903701e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	3.144856e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.419851e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.738271e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.111550e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	5.512643e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	9.350796e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	7.601304e-09	0.000000e+00
-2.800001e+00	-2.729999e+00	1.140700e-07	0.000000e+00	8.365011e-08
-2.729999e+00	-2.660000e+00	1.224449e-06	5.247397e-07	2.661776e-07
-2.660001e+00	-2.589999e+00	2.017315e-04	6.552748e-05	4.507825e-05
-2.590000e+00	-2.520000e+00	8.247105e-02	2.661160e-02	1.824228e-02
-2.520000e+00	-2.450000e+00	3.555455e-01	1.183268e-01	8.061055e-02
-2.450000e+00	-2.380000e+00	6.835020e-01	2.261504e-01	1.542313e-01
-2.380000e+00	-2.310000e+00	1.116164e+00	3.719902e-01	2.533303e-01
-2.310000e+00	-2.240000e+00	1.498409e+00	5.003554e-01	3.406044e-01
-2.240000e+00	-2.170000e+00	1.941491e+00	6.467333e-01	4.404705e-01
-2.170000e+00	-2.100000e+00	2.313360e+00	7.711399e-01	5.251132e-01
-2.100000e+00	-2.030000e+00	2.697413e+00	8.997320e-01	6.126267e-01
-2.030000e+00	-1.960000e+00	3.134706e+00	1.044471e+00	7.112860e-01
-1.960000e+00	-1.890000e+00	3.046139e+00	9.850631e-01	6.746177e-01
-1.890000e+00	-1.820000e+00	2.770103e+00	8.596597e-01	5.934570e-01
-1.820000e+00	-1.750000e+00	2.400825e+00	6.953688e-01	4.867693e-01
-1.750000e+00	-1.680000e+00	2.234976e+00	6.115052e-01	4.332619e-01
-1.680000e+00	-1.610000e+00	1.977720e+00	4.906996e-01	3.555011e-01
-1.610000e+00	-1.540000e+00	1.592720e+00	3.269812e-01	2.485129e-01
-1.540000e+00	-1.470000e+00	1.466346e+00	2.561504e-01	2.038401e-01
-1.470000e+00	-1.400000e+00	1.201121e+00	1.340585e-01	1.249332e-01
-1.400000e+00	-1.330000e+00	1.148490e+00	1.103443e-01	1.049356e-01
-1.330000e+00	-1.260000e+00	1.205137e+00	1.210714e-01	1.178571e-01
-1.260000e+00	-1.190000e+00	1.258858e+00	1.390962e-01	1.301387e-01
-1.190000e+00	-1.120000e+00	1.315522e+00	1.563349e-01	1.420525e-01
-1.120000e+00	-1.050000e+00	1.402959e+00	1.807938e-01	1.593197e-01
-1.050000e+00	-9.799997e-01	1.475560e+00	1.970984e-01	1.714330e-01
-9.799994e-01	-9.099996e-01	1.569683e+00	2.506036e-01	2.050296e-01
-9.099995e-01	-8.399999e-01	1.549573e+00	2.736587e-01	2.169552e-01
-8.399999e-01	-7.700009e-01	1.441881e+00	2.646418e-01	2.074153e-01
-7.700009e-01	-7.000005e-01	1.318379e+00	2.496636e-01	1.939250e-01
-7.000005e-01	-6.299997e-01	1.170062e+00	2.255746e-01	1.743222e-01
-6.299998e-01	-5.599998e-01	1.068881e+00	2.200640e-01	1.669986e-01
-5.599998e-01	-4.899996e-01	8.640209e-01	1.763413e-01	1.341417e-01
-4.899995e-01	-4.200005e-01	6.960730e-01	1.495801e-01	1.122301e-01
-4.200004e-01	-3.499996e-01	4.795836e-01	1.111406e-01	8.180264e-02
-3.499996e-01	-2.800004e-01	2.390937e-01	7.271731e-02	5.036737e-02
-2.800004e-01	-2.100000e-01	3.530579e-02	1.297002e-02	8.673343e-03
-2.100000e-01	-1.400000e-01	1.616183e-03	5.936211e-04	3.969910e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-5.468373e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	-5.291811e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	-5.114811e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	-4.937704e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	-4.761033e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	-4.584053e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	-4.407062e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	-4.230322e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	-4.053376e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	-3.876576e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	-3.699779e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	-3.522330e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	-3.345913e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	-3.168989e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	-2.991825e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	-2.814747e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	-2.638309e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	-2.461133e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	-2.284160e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	-2.107319e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	-1.930493e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	-1.753130e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	-1.576680e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	-1.399522e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	-1.222520e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	-1.045307e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	-8.684999e-02	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	-6.916315e-02	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	-5.144868e-02	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	-3.374063e-02	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	-1.602711e-02	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.653423e-03	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.940170e-02	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	3.706216e-02	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	5.482375e-02	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	7.251067e-02	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	9.027312e-02	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.079602e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.257013e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.434580e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.611441e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.789191e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.966591e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	2.144113e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	2.321919e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.499344e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.677243e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	2.854870e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	3.032810e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.211078e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	3.388527e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	3.566493e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	3.744996e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	3.922802e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	4.101641e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	4.279363e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	4.457906e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	4.636068e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	4.814032e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	4.992301e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	5.170215e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	5.348115e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	5.525525e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	5.702951e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	5.879777e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	6.055994e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	6.231464e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	6.406600e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	6.580451e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	6.753234e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	6.924908e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	7.094854e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	7.263483e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	7.430166e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	7.594722e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	7.757315e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	7.917877e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	8.076166e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	8.232604e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	8.387592e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	8.541926e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	8.696742e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	8.853973e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	9.015994e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	9.186851e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	1.034905e+00	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.210933e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.224798e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	1.175326e+00	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	1.088397e+00	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	9.775780e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	8.516253e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	7.168613e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	5.783346e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	4.401621e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	3.059516e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.787147e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	5.204391e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	8.263567e+00	1.271560e-01	1.886402e-01
-6.929999e+00	-6.860001e+00	8.175220e+00	1.271611e-01	1.886478e-01
-6.860002e+00	-6.790000e+00	8.086084e+00	1.271539e-01	1.886373e-01
-6.790000e+00	-6.720000e+00	7.998010e+00	1.271615e-01	1.886484e-01
-6.720000e+00	-6.650000e+00	7.908818e+00	1.271539e-01	1.886374e-01
-6.650000e+00	-6.580000e+00	7.820498e+00	1.271575e-01	1.886425e-01
-6.580000e+00	-6.510000e+00	7.731615e+00	1.271540e-01	1.886374e-01
-6.510000e+00	-6.440000e+00	7.643236e+00	1.271585e-01	1.886441e-01
-6.440000e+00	-6.370000e+00	7.554586e+00	1.271577e-01	1.886430e-01
-6.370000e+00	-6.300000e+00	7.465876e+00	1.271567e-01	1.886414e-01
-6.300000e+00	-6.230000e+00	7.376997e+00	1.271530e-01	1.886360e-01
-6.230000e+00	-6.160000e+00	7.288777e+00	1.271583e-01	1.886438e-01
-6.160000e+00	-6.090000e+00	7.199936e+00	1.271559e-01	1.886402e-01
-6.090000e+00	-6.020000e+00	7.111409e+00	1.271571e-01	1.886420e-01
-6.020000e+00	-5.950000e+00	7.022648e+00	1.271547e-01	1.886384e-01
-5.949999e+00	-5.879999e+00	6.934141e+00	1.271561e-01	1.886405e-01
-5.879999e+00	-5.809999e+00	6.845571e+00	1.271581e-01	1.886435e-01
-5.809999e+00	-5.740001e+00	6.756821e+00	1.271559e-01	1.886404e-01
-5.740000e+00	-5.670000e+00	6.668317e+00	1.271574e-01	1.886424e-01
-5.670001e+00	-5.599999e+00	6.579399e+00	1.271528e-01	1.886358e-01
-5.600000e+00	-5.530000e+00	6.490995e+00	1.271561e-01	1.886404e-01
-5.530000e+00	-5.460000e+00	6.402284e+00	1.271546e-01	1.886384e-01
-5.460000e+00	-5.390000e+00	6.313512e+00	1.271521e-01	1.886346e-01
-5.390000e+00	-5.320000e+00	6.225024e+00	1.271541e-01	1.886376e-01
-5.320000e+00	-5.250000e+00	6.136537e+00	1.271564e-01	1.886409e-01
-5.250000e+00	-5.180000e+00	6.047785e+00	1.271539e-01	1.886374e-01
-5.180000e+00	-5.110000e+00	5.959200e+00	1.271539e-01	1.886371e-01
-5.110000e+00	-5.040000e+00	5.870229e+00	1.271478e-01	1.886284e-01
-5.040000e+00	-4.970000e+00	5.781774e+00	1.271499e-01	1.886314e-01
-4.970000e+00	-4.899998e+00	5.693084e+00	1.271479e-01	1.886284e-01
-4.899998e+00	-4.830000e+00	5.604770e+00	1.271539e-01	1.886371e-01
-4.830000e+00	-4.760000e+00	5.515778e+00	1.271468e-01	1.886270e-01
-4.760000e+00	-4.690000e+00	5.427188e+00	1.271449e-01	1.886239e-01
-4.690000e+00	-4.620000e+00	5.338483e+00	1.271438e-01	1.886224e-01
-4.620000e+00	-4.550000e+00	5.249996e+00	1.271441e-01	1.886227e-01
-4.550000e+00	-4.480000e+00	5.161189e+00	1.271397e-01	1.886163e-01
-4.480000e+00	-4.410000e+00	5.072682e+00	1.271403e-01	1.886171e-01
-4.410000e+00	-4.340000e+00	4.983720e+00	1.271312e-01	1.886036e-01
-4.340000e+00	-4.270000e+00	4.895148e+00	1.271294e-01	1.886009e-01
-4.270000e+00	-4.200000e+00	4.806667e+00	1.271310e-01	1.886033e-01
-4.200000e+00	-4.130000e+00	4.717629e+00	1.271183e-01	1.885845e-01
-4.130000e+00	-4.060000e+00	4.629135e+00	1.271178e-01	1.885838e-01
-4.060000e+00	-3.990002e+00	4.540606e+00	1.271167e-01	1.885820e-01
-3.990001e+00	-3.920001e+00	4.451652e+00	1.271041e-01	1.885636e-01
-3.920001e+00	-3.849999e+00	4.362851e+00	1.270921e-01	1.885456e-01
-3.849999e+00	-3.779999e+00	4.274262e+00	1.270889e-01	1.885410e-01
-3.779999e+00	-3.710001e+00	4.185573e+00	1.270797e-01	1.885273e-01
-3.710001e+00	-3.639999e+00	4.096801e+00	1.270676e-01	1.885094e-01
-3.639999e+00	-3.570001e+00	4.008041e+00	1.270552e-01	1.884910e-01
-3.570001e+00	-3.499999e+00	3.919254e+00	1.270383e-01	1.884659e-01
-3.500000e+00	-3.430000e+00	3.830437e+00	1.270219e-01	1.884417e-01
-3.430000e+00	-3.360000e+00	3.741505e+00	1.269971e-01	1.884048e-01
-3.360000e+00	-3.290000e+00	3.652824e+00	1.269801e-01	1.883799e-01
-3.290000e+00	-3.220000e+00	3.563845e+00	1.269491e-01	1.883338e-01
-3.220000e+00	-3.150000e+00	3.475388e+00	1.269325e-01	1.883090e-01
-3.150000e+00	-3.080000e+00	3.386199e+00	1.268899e-01	1.882461e-01
-3.080000e+00	-3.010000e+00	3.297514e+00	1.268589e-01	1.882000e-01
-3.010000e+00	-2.940002e+00	3.208641e+00	1.268178e-01	1.881390e-01
-2.940001e+00	-2.870001e+00	3.119564e+00	1.267644e-01	1.880601e-01
-2.870001e+00	-2.800001e+00	3.030794e+00	1.267158e-01	1.879879e-01
-2.800001e+00	-2.729999e+00	2.941829e+00	1.266539e-01	1.878963e-01
-2.729999e+00	-2.660000e+00	2.853025e+00	1.265914e-01	1.878037e-01
-2.660001e+00	-2.589999e+00	2.763873e+00	1.265458e-01	1.877318e-01
-2.590000e+00	-2.520000e+00	2.631857e+00	1.338754e-01	1.976431e-01
-2.520000e+00	-2.450000e+00	2.436580e+00	1.520114e-01	2.221864e-01
-2.450000e+00	-2.380000e+00	2.206767e+00	1.760671e-01	2.547308e-01
-2.380000e+00	-2.310000e+00	1.987609e+00	1.982925e-01	2.848061e-01
-2.310000e+00	-2.240000e+00	1.797480e+00	2.155496e-01	3.081497e-01
-2.240000e+00	-2.170000e+00	1.592752e+00	2.352853e-01	3.348398e-01
-2.170000e+00	-2.100000e+00	1.439488e+00	2.462275e-01	3.496375e-01
-2.100000e+00	-2.030000e+00	1.305201e+00	2.539255e-01	3.600323e-01
-2.030000e+00	-1.960000e+00	1.175811e+00	2.607998e-01	3.693281e-01
-1.960000e+00	-1.890000e+00	1.130719e+00	2.532495e-01	3.590843e-01
-1.890000e+00	-1.820000e+00	1.147829e+00	2.350485e-01	3.344089e-01
-1.820000e+00	-1.750000e+00	1.144698e+00	2.203454e-01	3.144798e-01
-1.750000e+00	-1.680000e+00	1.171155e+00	2.006371e-01	2.877818e-01
-1.680000e+00	-1.610000e+00	1.180715e+00	1.838724e-01	2.650644e-01
-1.610000e+00	-1.540000e+00	1.212680e+00	1.633210e-01	2.372156e-01
-1.540000e+00	-1.470000e+00	1.228157e+00	1.456904e-01	2.133303e-01
-1.470000e+00	-1.400000e+00	1.247381e+00	1.275084e-01	1.887049e-01
-1.400000e+00	-1.330000e+00	1.269453e+00	1.089537e-01	1.635739e-01
-1.330000e+00	-1.260000e+00	1.283603e+00	9.190160e-02	1.404936e-01
-1.260000e+00	-1.190000e+00	1.305293e+00	7.371432e-02	1.158854e-01
-1.190000e+00	-1.120000e+00	1.325913e+00	5.589408e-02	9.179253e-02
-1.120000e+00	-1.050000e+00	1.345154e+00	3.852952e-02	6.834306e-02
-1.050000e+00	-9.799997e-01	1.487701e+00	1.994902e-02	4.406097e-02
-9.799994e-01	-9.099996e-01	1.645167e+00	8.827567e-03	1.720230e-02
-9.099995e-01	-8.399999e-01	1.617021e+00	1.611515e-02	1.443268e-02
-8.399999e-01	-7.700009e-01	1.524983e+00	2.721352e-02	2.457386e-02
-7.700009e-01	-7.000005e-01	1.395267e+00	3.359094e-02	3.043992e-02
-7.000005e-01	-6.299997e-01	1.241768e+00	3.600638e-02	3.269026e-02
-6.299998e-01	-5.599998e-01	1.073599e+00	3.529074e-02	3.198411e-02
-5.599998e-01	-4.899996e-01	8.970033e-01	3.266809e-02	2.889860e-02
-4.899995e-01	-4.200005e-01	7.176774e-01	2.767595e-02	2.411348e-02
-4.200004e-01	-3.499996e-01	5.403128e-01	2.115199e-02	1.826210e-02
-3.499996e-01	-2.800004e-01	3.692974e-01	1.390741e-02	1.196084e-02
-2.800004e-01	-2.100000e-01	2.090662e-01	6.803735e-03	5.863507e-03
-2.100000e-01	-1.400000e-01	5.703105e-02	1.126280e-03	9.741879e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d22-x13-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	2.040658e-09	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	2.038958e-09	0.000000e+00
-2.660001e+00	-2.589999e+00	5.664519e-04	1.480644e-04	1.107458e-04
-2.590000e+00	-2.520000e+00	2.839910e-02	7.575004e-03	5.610959e-03
-2.520000e+00	-2.450000e+00	1.028918e-01	2.750368e-02	2.038663e-02
-2.450000e+00	-2.380000e+00	1.792768e-01	4.844583e-02	3.577741e-02
-2.380000e+00	-2.310000e+00	2.542280e-01	6.883034e-02	5.081729e-02
-2.310000e+00	-2.240000e+00	3.427008e-01	9.304049e-02	6.864534e-02
-2.240000e+00	-2.170000e+00	4.378580e-01	1.188498e-01	8.771249e-02
-2.170000e+00	-2.100000e+00	5.347379e-01	1.449130e-01	1.069970e-01
-2.100000e+00	-2.030000e+00	5.954368e-01	1.620178e-01	1.194634e-01
-2.030000e+00	-1.960000e+00	6.903818e-01	1.875811e-01	1.383875e-01
-1.960000e+00	-1.890000e+00	7.021967e-01	1.914351e-01	1.410893e-01
-1.890000e+00	-1.820000e+00	7.141776e-01	1.948428e-01	1.435722e-01
-1.820000e+00	-1.750000e+00	7.133988e-01	1.948398e-01	1.435321e-01
-1.750000e+00	-1.680000e+00	7.155453e-01	1.952562e-01	1.438685e-01
-1.680000e+00	-1.610000e+00	7.266721e-01	1.982395e-01	1.460819e-01
-1.610000e+00	-1.540000e+00	7.321107e-01	1.997414e-01	1.471866e-01
-1.540000e+00	-1.470000e+00	7.318736e-01	1.995081e-01	1.470535e-01
-1.470000e+00	-1.400000e+00	7.221334e-01	1.970613e-01	1.452152e-01
-1.400000e+00	-1.330000e+00	7.242531e-01	1.976941e-01	1.456561e-01
-1.330000e+00	-1.260000e+00	7.333634e-01	2.001907e-01	1.475042e-01
-1.260000e+00	-1.190000e+00	7.309677e-01	1.995087e-01	1.470112e-01
-1.190000e+00	-1.120000e+00	7.322272e-01	2.000015e-01	1.473411e-01
-1.120000e+00	-1.050000e+00	7.529379e-01	2.056930e-01	1.515333e-01
-1.050000e+00	-9.799997e-01	7.760836e-01	2.124563e-01	1.564400e-01
-9.799994e-01	-9.099996e-01	7.337150e-01	2.009944e-01	1.479832e-01
-9.099995e-01	-8.399999e-01	6.636409e-01	1.818825e-01	1.338940e-01
-8.399999e-01	-7.700009e-01	5.942000e-01	1.628544e-01	1.198849e-01
-7.700009e-01	-7.000005e-01	5.267349e-01	1.445476e-01	1.063744e-01
-7.000005e-01	-6.299997e-01	4.582055e-01	1.258386e-01	9.259043e-02
-6.299998e-01	-5.599998e-01	3.874339e-01	1.065137e-01	7.834916e-02
-5.599998e-01	-4.899996e-01	3.145531e-01	8.663374e-02	6.369853e-02
-4.899995e-01	-4.200005e-01	2.362049e-01	6.520091e-02	4.791373e-02
-4.200004e-01	-3.499996e-01	1.442708e-01	3.995155e-02	2.933459e-02
-3.499996e-01	-2.800004e-01	3.327859e-02	9.244251e-03	6.783317e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	7.064694e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	7.064135e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	7.064550e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	7.064350e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	7.063771e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	7.064362e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	7.064346e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	7.064162e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	7.064444e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	7.064386e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	7.064248e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	7.064137e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	7.063883e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	7.064323e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	7.064458e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	7.064025e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	7.064329e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	7.064412e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	7.064114e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	7.063762e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	7.064346e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	7.064410e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	7.064141e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	7.064254e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	7.064252e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	7.064013e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	7.063825e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	7.063752e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	7.064418e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	7.063594e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	7.063897e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	7.063794e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	7.063803e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	7.063170e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	7.063840e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	7.063512e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	7.062563e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	7.063442e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	7.062773e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	7.062746e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	7.062473e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	7.061856e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	7.062365e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	7.061272e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	7.060533e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	7.060560e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	7.060283e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	7.058890e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	7.058549e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	7.057724e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	7.056835e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	7.055631e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	7.054583e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	7.052983e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	7.051514e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	7.049664e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	7.047708e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	7.045532e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	7.042710e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	7.039957e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	7.036424e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	7.033051e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	7.028793e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	7.024468e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	7.019239e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	7.013665e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	7.007340e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	7.000540e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	6.993072e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	6.984912e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	6.976155e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	6.966552e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	6.956565e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	6.946125e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	6.934999e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	6.923918e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	6.913038e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	6.902585e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.893167e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.885607e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.880936e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.880167e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	6.885438e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	6.898490e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	6.922677e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	7.259071e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	6.925155e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	6.197528e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	5.476159e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.763530e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.063473e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.380468e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.720215e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.089996e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.498394e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	9.556709e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	4.723191e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	7.981837e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.270674e-07	1.135305e-07	6.812023e-08
-2.940001e+00	-2.870001e+00	6.813023e-08	4.539480e-08	2.272507e-08
-2.870001e+00	-2.800001e+00	4.542488e-08	4.544070e-08	2.271417e-08
-2.800001e+00	-2.729999e+00	3.405995e-07	0.000000e+00	2.270083e-07
-2.729999e+00	-2.660000e+00	1.361289e-06	5.469150e-07	3.623025e-07
-2.660001e+00	-2.589999e+00	1.099256e-03	3.551112e-04	2.502945e-04
-2.590000e+00	-2.520000e+00	1.011296e-01	3.459616e-02	2.408514e-02
-2.520000e+00	-2.450000e+00	3.435810e-01	1.177387e-01	8.194648e-02
-2.450000e+00	-2.380000e+00	6.485685e-01	2.253009e-01	1.562275e-01
-2.380000e+00	-2.310000e+00	9.708115e-01	3.392460e-01	2.348732e-01
-2.310000e+00	-2.240000e+00	1.231124e+00	4.295276e-01	2.974372e-01
-2.240000e+00	-2.170000e+00	1.581597e+00	5.529718e-01	3.827461e-01
-2.170000e+00	-2.100000e+00	1.855387e+00	6.466815e-01	4.478855e-01
-2.100000e+00	-2.030000e+00	2.195666e+00	7.697570e-01	5.323548e-01
-2.030000e+00	-1.960000e+00	2.564180e+00	8.971818e-01	6.207155e-01
-1.960000e+00	-1.890000e+00	2.398529e+00	8.157222e-01	5.674674e-01
-1.890000e+00	-1.820000e+00	2.196655e+00	7.120865e-01	5.005660e-01
-1.820000e+00	-1.750000e+00	2.140863e+00	6.711854e-01	4.749035e-01
-1.750000e+00	-1.680000e+00	1.793938e+00	5.165567e-01	3.725705e-01
-1.680000e+00	-1.610000e+00	1.874786e+00	5.253986e-01	3.811012e-01
-1.610000e+00	-1.540000e+00	1.622814e+00	4.029653e-01	3.012738e-01
-1.540000e+00	-1.470000e+00	1.537130e+00	3.512485e-01	2.683021e-01
-1.470000e+00	-1.400000e+00	1.414738e+00	2.824230e-01	2.241771e-01
-1.400000e+00	-1.330000e+00	1.437386e+00	2.800834e-01	2.238612e-01
-1.330000e+00	-1.260000e+00	1.465960e+00	2.912482e-01	2.311933e-01
-1.260000e+00	-1.190000e+00	1.419616e+00	2.685512e-01	2.166850e-01
-1.190000e+00	-1.120000e+00	1.540801e+00	3.132546e-01	2.472171e-01
-1.120000e+00	-1.050000e+00	1.522810e+00	2.996463e-01	2.389474e-01
-1.050000e+00	-9.799997e-01	1.605606e+00	3.228818e-01	2.558356e-01
-9.799994e-01	-9.099996e-01	1.636897e+00	3.519676e-01	2.734629e-01
-9.099995e-01	-8.399999e-01	1.597659e+00	3.633447e-01	2.778231e-01
-8.399999e-01	-7.700009e-01	1.476184e+00	3.402324e-01	2.593266e-01
-7.700009e-01	-7.000005e-01	1.344241e+00	3.163003e-01	2.397101e-01
-7.000005e-01	-6.299997e-01	1.221728e+00	2.969425e-01	2.230037e-01
-6.299998e-01	-5.599998e-01	1.044647e+00	2.531614e-01	1.903890e-01
-5.599998e-01	-4.899996e-01	8.336132e-01	1.993433e-01	1.505616e-01
-4.899995e-01	-4.200005e-01	6.795922e-01	1.708524e-01	1.273398e-01
-4.200004e-01	-3.499996e-01	4.533730e-01	1.188312e-01	8.763970e-02
-3.499996e-01	-2.800004e-01	1.969074e-01	6.348855e-02	4.454869e-02
-2.800004e-01	-2.100000e-01	2.521312e-02	9.878112e-03	6.652869e-03
-2.100000e-01	-1.400000e-01	1.163550e-03	4.574620e-04	3.077781e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	-4.837807e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	-4.686906e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	-4.533336e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	-4.382094e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	-4.231545e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	-4.078258e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	-3.926506e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	-3.774653e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	-3.622577e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	-3.470834e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	-3.319034e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	-3.166790e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	-3.015841e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	-2.862581e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	-2.711040e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	-2.559435e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	-2.407205e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	-2.255431e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	-2.103656e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	-1.951794e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	-1.799193e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	-1.647476e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	-1.495517e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	-1.344004e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	-1.190941e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	-1.039969e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	-8.878311e-02	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	-7.357224e-02	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	-5.836502e-02	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	-4.315323e-02	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	-2.796587e-02	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	-1.276041e-02	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	2.469236e-03	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.760929e-02	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	3.290789e-02	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	4.810250e-02	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	6.323037e-02	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	7.855779e-02	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	9.372966e-02	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.089704e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.241911e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.393854e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.547044e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.698602e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.851010e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.003752e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.156514e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	2.308419e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.461152e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	2.614015e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.766639e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.919097e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	3.072104e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	3.224634e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	3.377456e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	3.530130e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	3.682905e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	3.835686e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.988050e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	4.140693e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	4.292876e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	4.445166e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	4.596990e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	4.748772e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	4.899767e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	5.050630e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	5.200588e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	5.350109e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	5.498703e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	5.646424e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	5.793099e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	5.938286e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	6.082415e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	6.224973e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	6.365759e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	6.504999e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	6.642619e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	6.778564e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.913129e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	7.046780e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	7.180277e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.314442e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	7.451323e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	7.592753e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	7.742514e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	8.668183e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	9.986128e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.002777e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.581206e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	8.845953e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	7.927042e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	6.892310e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	5.791277e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.663530e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.541677e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.454505e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.425953e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	4.093877e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	6.691270e+00	3.290570e-02	6.025572e-02
-6.929999e+00	-6.860001e+00	6.623456e+00	3.290318e-02	6.024794e-02
-6.860002e+00	-6.790000e+00	6.556574e+00	3.290508e-02	6.025270e-02
-6.790000e+00	-6.720000e+00	6.488711e+00	3.290406e-02	6.025409e-02
-6.720000e+00	-6.650000e+00	6.421059e+00	3.290152e-02	6.024337e-02
-6.650000e+00	-6.580000e+00	6.354231e+00	3.290421e-02	6.025075e-02
-6.580000e+00	-6.510000e+00	6.286613e+00	3.290406e-02	6.025369e-02
-6.510000e+00	-6.440000e+00	6.219266e+00	3.290328e-02	6.024923e-02
-6.440000e+00	-6.370000e+00	6.152051e+00	3.290454e-02	6.025344e-02
-6.370000e+00	-6.300000e+00	6.084681e+00	3.290430e-02	6.025186e-02
-6.300000e+00	-6.230000e+00	6.017163e+00	3.290366e-02	6.025086e-02
-6.230000e+00	-6.160000e+00	5.949798e+00	3.290316e-02	6.024884e-02
-6.160000e+00	-6.090000e+00	5.882170e+00	3.290201e-02	6.024577e-02
-6.090000e+00	-6.020000e+00	5.815205e+00	3.290401e-02	6.025132e-02
-6.020000e+00	-5.950000e+00	5.747843e+00	3.290461e-02	6.025355e-02
-5.949999e+00	-5.879999e+00	5.680176e+00	3.290263e-02	6.024825e-02
-5.879999e+00	-5.809999e+00	5.613061e+00	3.290403e-02	6.025137e-02
-5.809999e+00	-5.740001e+00	5.545733e+00	3.290442e-02	6.025227e-02
-5.740000e+00	-5.670000e+00	5.478162e+00	3.290305e-02	6.024882e-02
-5.670001e+00	-5.599999e+00	5.410554e+00	3.290143e-02	6.024511e-02
-5.600000e+00	-5.530000e+00	5.343622e+00	3.290411e-02	6.025170e-02
-5.530000e+00	-5.460000e+00	5.276188e+00	3.290436e-02	6.025387e-02
-5.460000e+00	-5.390000e+00	5.208761e+00	3.290318e-02	6.024906e-02
-5.390000e+00	-5.320000e+00	5.141378e+00	3.290367e-02	6.025109e-02
-5.320000e+00	-5.250000e+00	5.074103e+00	3.290366e-02	6.025145e-02
-5.250000e+00	-5.180000e+00	5.006507e+00	3.290257e-02	6.024869e-02
-5.180000e+00	-5.110000e+00	4.939098e+00	3.290172e-02	6.024583e-02
-5.110000e+00	-5.040000e+00	4.871668e+00	3.290136e-02	6.024593e-02
-5.040000e+00	-4.970000e+00	4.804671e+00	3.290441e-02	6.025375e-02
-4.970000e+00	-4.899998e+00	4.736856e+00	3.290062e-02	6.024496e-02
-4.899998e+00	-4.830000e+00	4.669724e+00	3.290204e-02	6.024699e-02
-4.830000e+00	-4.760000e+00	4.602283e+00	3.290155e-02	6.024666e-02
-4.760000e+00	-4.690000e+00	4.534900e+00	3.290155e-02	6.024817e-02
-4.690000e+00	-4.620000e+00	4.467272e+00	3.289870e-02	6.023901e-02
-4.620000e+00	-4.550000e+00	4.400262e+00	3.290172e-02	6.024868e-02
-4.550000e+00	-4.480000e+00	4.332710e+00	3.290019e-02	6.024589e-02
-4.480000e+00	-4.410000e+00	4.264951e+00	3.289590e-02	6.023296e-02
-4.410000e+00	-4.340000e+00	4.198011e+00	3.289984e-02	6.024621e-02
-4.340000e+00	-4.270000e+00	4.130372e+00	3.289679e-02	6.023799e-02
-4.270000e+00	-4.200000e+00	4.063033e+00	3.289664e-02	6.023867e-02
-4.200000e+00	-4.130000e+00	3.995611e+00	3.289539e-02	6.023564e-02
-4.130000e+00	-4.060000e+00	3.927965e+00	3.289252e-02	6.023023e-02
-4.060000e+00	-3.990002e+00	3.860946e+00	3.289482e-02	6.023708e-02
-3.990001e+00	-3.920001e+00	3.793116e+00	3.288979e-02	6.022563e-02
-3.920001e+00	-3.849999e+00	3.725545e+00	3.288638e-02	6.021808e-02
-3.849999e+00	-3.779999e+00	3.658290e+00	3.288646e-02	6.022014e-02
-3.779999e+00	-3.710001e+00	3.590930e+00	3.288514e-02	6.021871e-02
-3.710001e+00	-3.639999e+00	3.523081e+00	3.287870e-02	6.020489e-02
-3.639999e+00	-3.570001e+00	3.455746e+00	3.287710e-02	6.020255e-02
-3.570001e+00	-3.499999e+00	3.388188e+00	3.287321e-02	6.019727e-02
-3.500000e+00	-3.430000e+00	3.320686e+00	3.286909e-02	6.018910e-02
-3.430000e+00	-3.360000e+00	3.253047e+00	3.286348e-02	6.017889e-02
-3.360000e+00	-3.290000e+00	3.185557e+00	3.285859e-02	6.017037e-02
-3.290000e+00	-3.220000e+00	3.117838e+00	3.285112e-02	6.015726e-02
-3.220000e+00	-3.150000e+00	3.050270e+00	3.284428e-02	6.014471e-02
-3.150000e+00	-3.080000e+00	2.982567e+00	3.283563e-02	6.013011e-02
-3.080000e+00	-3.010000e+00	2.914942e+00	3.282653e-02	6.011317e-02
-3.010000e+00	-2.940002e+00	2.847282e+00	3.281637e-02	6.009544e-02
-2.940001e+00	-2.870001e+00	2.779451e+00	3.280321e-02	6.007196e-02
-2.870001e+00	-2.800001e+00	2.711770e+00	3.279037e-02	6.004899e-02
-2.800001e+00	-2.729999e+00	2.643877e+00	3.277388e-02	6.002029e-02
-2.729999e+00	-2.660000e+00	2.576182e+00	3.275815e-02	5.999244e-02
-2.660001e+00	-2.589999e+00	2.507443e+00	3.286462e-02	6.017938e-02
-2.590000e+00	-2.520000e+00	2.396656e+00	3.913514e-02	7.130149e-02
-2.520000e+00	-2.450000e+00	2.223891e+00	5.921520e-02	9.868350e-02
-2.450000e+00	-2.380000e+00	2.052834e+00	7.945452e-02	1.260226e-01
-2.380000e+00	-2.310000e+00	1.898052e+00	9.644873e-02	1.489089e-01
-2.310000e+00	-2.240000e+00	1.743917e+00	1.134667e-01	1.718900e-01
-2.240000e+00	-2.170000e+00	1.598381e+00	1.288459e-01	1.926371e-01
-2.170000e+00	-2.100000e+00	1.466595e+00	1.411638e-01	2.091348e-01
-2.100000e+00	-2.030000e+00	1.376312e+00	1.457821e-01	2.155121e-01
-2.030000e+00	-1.960000e+00	1.280135e+00	1.514003e-01	2.230453e-01
-1.960000e+00	-1.890000e+00	1.271138e+00	1.401660e-01	2.080370e-01
-1.890000e+00	-1.820000e+00	1.273779e+00	1.264767e-01	1.895953e-01
-1.820000e+00	-1.750000e+00	1.289322e+00	1.102354e-01	1.676893e-01
-1.750000e+00	-1.680000e+00	1.300424e+00	9.474812e-02	1.467318e-01
-1.680000e+00	-1.610000e+00	1.307710e+00	8.013459e-02	1.269742e-01
-1.610000e+00	-1.540000e+00	1.319844e+00	6.460412e-02	1.059818e-01
-1.540000e+00	-1.470000e+00	1.335720e+00	4.835697e-02	8.399819e-02
-1.470000e+00	-1.400000e+00	1.358456e+00	3.269100e-02	6.066933e-02
-1.400000e+00	-1.330000e+00	1.373043e+00	2.097975e-02	3.943173e-02
-1.330000e+00	-1.260000e+00	1.386367e+00	9.732418e-03	2.130820e-02
-1.260000e+00	-1.190000e+00	1.406566e+00	1.521160e-02	1.662142e-02
-1.190000e+00	-1.120000e+00	1.426351e+00	2.559231e-02	3.292365e-02
-1.120000e+00	-1.050000e+00	1.442613e+00	4.634780e-02	4.835283e-02
-1.050000e+00	-9.799997e-01	1.563654e+00	7.017506e-02	6.700764e-02
-9.799994e-01	-9.099996e-01	1.659250e+00	8.683508e-02	7.886374e-02
-9.099995e-01	-8.399999e-01	1.595325e+00	9.514224e-02	8.349830e-02
-8.399999e-01	-7.700009e-01	1.482750e+00	9.773938e-02	8.391548e-02
-7.700009e-01	-7.000005e-01	1.341874e+00	9.540710e-02	8.070684e-02
-7.000005e-01	-6.299997e-01	1.183553e+00	8.901377e-02	7.451342e-02
-6.299998e-01	-5.599998e-01	1.014977e+00	7.936791e-02	6.594689e-02
-5.599998e-01	-4.899996e-01	8.414549e-01	6.726885e-02	5.560986e-02
-4.899995e-01	-4.200005e-01	6.676559e-01	5.359603e-02	4.416684e-02
-4.200004e-01	-3.499996e-01	4.978109e-01	3.925175e-02	3.230181e-02
-3.499996e-01	-2.800004e-01	3.359843e-01	2.513775e-02	2.070087e-02
-2.800004e-01	-2.100000e-01	1.862135e-01	1.219749e-02	1.007957e-02
-2.100000e-01	-1.400000e-01	4.813024e-02	2.010829e-03	1.669023e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d22-x14-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	6.830284e-09	0.000000e+00
-4.200000e+00	-4.130000e+00	1.107731e-02	2.572679e-03	1.901444e-03
-4.130000e+00	-4.060000e+00	3.661057e-02	8.486683e-03	6.268901e-03
-4.060000e+00	-3.990002e+00	7.469240e-02	1.731117e-02	1.278994e-02
-3.990001e+00	-3.920001e+00	1.326038e-01	3.075106e-02	2.271771e-02
-3.920001e+00	-3.849999e+00	1.919282e-01	4.451418e-02	3.288486e-02
-3.849999e+00	-3.779999e+00	2.455935e-01	5.696256e-02	4.207799e-02
-3.779999e+00	-3.710001e+00	3.079192e-01	7.142762e-02	5.276536e-02
-3.710001e+00	-3.639999e+00	3.624670e-01	8.408528e-02	6.211524e-02
-3.639999e+00	-3.570001e+00	3.774907e-01	8.757626e-02	6.469287e-02
-3.570001e+00	-3.499999e+00	4.116461e-01	9.543890e-02	7.050844e-02
-3.500000e+00	-3.430000e+00	4.158855e-01	9.645972e-02	7.125666e-02
-3.430000e+00	-3.360000e+00	4.103422e-01	9.515359e-02	7.029703e-02
-3.360000e+00	-3.290000e+00	4.075964e-01	9.454776e-02	6.984377e-02
-3.290000e+00	-3.220000e+00	4.155269e-01	9.637596e-02	7.119736e-02
-3.220000e+00	-3.150000e+00	4.214919e-01	9.774857e-02	7.221143e-02
-3.150000e+00	-3.080000e+00	4.084121e-01	9.470371e-02	6.996409e-02
-3.080000e+00	-3.010000e+00	4.192690e-01	9.723319e-02	7.183294e-02
-3.010000e+00	-2.940002e+00	4.226405e-01	9.802341e-02	7.241290e-02
-2.940001e+00	-2.870001e+00	4.085726e-01	9.476628e-02	7.000662e-02
-2.870001e+00	-2.800001e+00	4.139153e-01	9.598930e-02	7.091336e-02
-2.800001e+00	-2.729999e+00	4.221329e-01	9.790646e-02	7.232812e-02
-2.729999e+00	-2.660000e+00	4.134596e-01	9.589018e-02	7.083572e-02
-2.660001e+00	-2.589999e+00	4.131788e-01	9.580079e-02	7.077977e-02
-2.590000e+00	-2.520000e+00	4.188447e-01	9.714295e-02	7.176088e-02
-2.520000e+00	-2.450000e+00	4.135947e-01	9.591023e-02	7.085783e-02
-2.450000e+00	-2.380000e+00	4.174383e-01	9.680189e-02	7.151268e-02
-2.380000e+00	-2.310000e+00	4.174259e-01	9.679921e-02	7.151271e-02
-2.310000e+00	-2.240000e+00	4.136763e-01	9.594665e-02	7.088334e-02
-2.240000e+00	-2.170000e+00	4.177507e-01	9.688433e-02	7.157039e-02
-2.170000e+00	-2.100000e+00	4.164415e-01	9.658197e-02	7.134941e-02
-2.100000e+00	-2.030000e+00	4.153632e-01	9.632060e-02	7.115971e-02
-2.030000e+00	-1.960000e+00	4.076774e-01	9.455442e-02	6.985002e-02
-1.960000e+00	-1.890000e+00	4.142256e-01	9.606559e-02	7.096784e-02
-1.890000e+00	-1.820000e+00	4.167372e-01	9.664638e-02	7.139809e-02
-1.820000e+00	-1.750000e+00	4.193340e-01	9.725630e-02	7.184739e-02
-1.750000e+00	-1.680000e+00	4.189573e-01	9.715159e-02	7.177298e-02
-1.680000e+00	-1.610000e+00	4.139286e-01	9.600719e-02	7.092370e-02
-1.610000e+00	-1.540000e+00	4.256549e-01	9.871243e-02	7.292434e-02
-1.540000e+00	-1.470000e+00	4.242547e-01	9.838567e-02	7.268358e-02
-1.470000e+00	-1.400000e+00	4.247973e-01	9.851264e-02	7.277762e-02
-1.400000e+00	-1.330000e+00	4.324322e-01	1.002832e-01	7.408544e-02
-1.330000e+00	-1.260000e+00	4.343082e-01	1.007169e-01	7.440567e-02
-1.260000e+00	-1.190000e+00	4.445124e-01	1.030856e-01	7.615569e-02
-1.190000e+00	-1.120000e+00	4.561711e-01	1.057940e-01	7.815520e-02
-1.120000e+00	-1.050000e+00	4.695776e-01	1.089060e-01	8.045411e-02
-1.050000e+00	-9.799997e-01	4.865058e-01	1.128296e-01	8.335246e-02
-9.799994e-01	-9.099996e-01	4.622127e-01	1.071960e-01	7.919079e-02
-9.099995e-01	-8.399999e-01	4.186991e-01	9.710075e-02	7.173381e-02
-8.399999e-01	-7.700009e-01	3.800020e-01	8.812269e-02	6.510200e-02
-7.700009e-01	-7.000005e-01	3.362037e-01	7.797091e-02	5.760104e-02
-7.000005e-01	-6.299997e-01	2.947901e-01	6.836288e-02	5.050410e-02
-6.299998e-01	-5.599998e-01	2.503872e-01	5.806959e-02	4.289859e-02
-5.599998e-01	-4.899996e-01	2.030899e-01	4.709777e-02	3.479419e-02
-4.899995e-01	-4.200005e-01	1.505927e-01	3.492371e-02	2.580002e-02
-4.200004e-01	-3.499996e-01	8.977541e-02	2.081907e-02	1.538059e-02
-3.499996e-01	-2.800004e-01	2.028241e-02	4.703728e-03	3.474917e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	4.037500e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	4.037886e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	4.037613e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	4.037424e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	4.037760e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	4.037725e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	4.037466e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	4.038003e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	4.037383e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	4.037524e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	4.038072e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	4.037566e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	4.037470e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	4.037624e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	4.037733e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	4.037661e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	4.037560e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	4.037823e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	4.037702e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	4.037355e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	4.037923e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	4.037479e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	4.037512e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	4.037608e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	4.037835e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	4.037555e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	4.037505e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	4.037544e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	4.037567e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	4.037450e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	4.037569e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	4.037462e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	4.037372e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	4.037416e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	4.037494e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	4.037303e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	4.037375e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	4.037069e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	4.037232e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	4.037125e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	4.036885e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	4.036918e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	4.036900e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	4.036575e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	4.036284e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	4.036341e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	4.036231e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	4.035871e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	4.035507e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	4.035265e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	4.035061e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	4.034436e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	4.034373e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	4.033600e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	4.032949e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	4.032394e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	4.031970e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	4.031033e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	4.030014e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	4.029067e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	4.027699e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	4.026821e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	4.025196e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	4.023789e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	4.021939e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	4.020181e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	4.017957e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	4.015785e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	4.013323e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	4.010614e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.007863e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.004838e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.001828e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.998659e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.995428e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.992410e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.989671e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.987279e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	3.985554e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	3.984879e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	3.985607e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.988333e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	3.993765e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.002763e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.016633e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	4.456216e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	4.513714e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	4.098917e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.685438e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	3.273627e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.864478e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.458775e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.057489e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.661830e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.272799e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	8.912741e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	5.168274e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.485936e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	7.600448e-08	2.537693e-14	2.280135e-08
-4.830000e+00	-4.760000e+00	0.000000e+00	7.601384e-09	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	7.599495e-09	0.000000e+00
-4.690000e+00	-4.620000e+00	8.364840e-08	0.000000e+00	8.364840e-08
-4.620000e+00	-4.550000e+00	3.802570e-08	1.140702e-07	3.172062e-15
-4.550000e+00	-4.480000e+00	1.140827e-06	4.563306e-07	2.357724e-07
-4.480000e+00	-4.410000e+00	2.510173e-07	1.444738e-07	6.084723e-08
-4.410000e+00	-4.340000e+00	5.323204e-08	3.041436e-08	7.613214e-09
-4.340000e+00	-4.270000e+00	9.575953e-07	6.763306e-07	1.899959e-07
-4.270000e+00	-4.200000e+00	6.165856e-06	1.777695e-06	1.672621e-06
-4.200000e+00	-4.130000e+00	2.568340e-02	7.938224e-03	5.490370e-03
-4.130000e+00	-4.060000e+00	1.260576e-01	4.130240e-02	2.822536e-02
-4.060000e+00	-3.990002e+00	3.005634e-01	1.002055e-01	6.823997e-02
-3.990001e+00	-3.920001e+00	5.059136e-01	1.678389e-01	1.144001e-01
-3.920001e+00	-3.849999e+00	7.552423e-01	2.513557e-01	1.712262e-01
-3.849999e+00	-3.779999e+00	9.626754e-01	3.203182e-01	2.182117e-01
-3.779999e+00	-3.710001e+00	1.211022e+00	4.030535e-01	2.745615e-01
-3.710001e+00	-3.639999e+00	1.392536e+00	4.624919e-01	3.151624e-01
-3.639999e+00	-3.570001e+00	1.521984e+00	5.078702e-01	3.457899e-01
-3.570001e+00	-3.499999e+00	1.588661e+00	5.278114e-01	3.596490e-01
-3.500000e+00	-3.430000e+00	1.642008e+00	5.468526e-01	3.724550e-01
-3.430000e+00	-3.360000e+00	1.680857e+00	5.618469e-01	3.823936e-01
-3.360000e+00	-3.290000e+00	1.648371e+00	5.504988e-01	3.747153e-01
-3.290000e+00	-3.220000e+00	1.681086e+00	5.611990e-01	3.820566e-01
-3.220000e+00	-3.150000e+00	1.708634e+00	5.706135e-01	3.884236e-01
-3.150000e+00	-3.080000e+00	1.752317e+00	5.884874e-01	4.001504e-01
-3.080000e+00	-3.010000e+00	1.768458e+00	5.928396e-01	4.032615e-01
-3.010000e+00	-2.940002e+00	1.809393e+00	6.051464e-01	4.117934e-01
-2.940001e+00	-2.870001e+00	1.590944e+00	5.107489e-01	3.502535e-01
-2.870001e+00	-2.800001e+00	1.367456e+00	4.118620e-01	2.859678e-01
-2.800001e+00	-2.729999e+00	1.248425e+00	3.514504e-01	2.475250e-01
-2.729999e+00	-2.660000e+00	1.003741e+00	2.469355e-01	1.791779e-01
-2.660001e+00	-2.589999e+00	8.135153e-01	1.631637e-01	1.247484e-01
-2.590000e+00	-2.520000e+00	5.089609e-01	3.882269e-02	4.180970e-02
-2.520000e+00	-2.450000e+00	5.084733e-01	3.324662e-02	3.711841e-02
-2.450000e+00	-2.380000e+00	6.199697e-01	6.860642e-02	6.368286e-02
-2.380000e+00	-2.310000e+00	6.370669e-01	7.798126e-02	6.761514e-02
-2.310000e+00	-2.240000e+00	6.094369e-01	6.352624e-02	6.070078e-02
-2.240000e+00	-2.170000e+00	6.042545e-01	6.343532e-02	6.000711e-02
-2.170000e+00	-2.100000e+00	5.047826e-01	3.163427e-02	3.507196e-02
-2.100000e+00	-2.030000e+00	6.526257e-01	7.996751e-02	7.179527e-02
-2.030000e+00	-1.960000e+00	6.187270e-01	6.849588e-02	6.402724e-02
-1.960000e+00	-1.890000e+00	6.753093e-01	8.805255e-02	7.727444e-02
-1.890000e+00	-1.820000e+00	6.520730e-01	7.943895e-02	7.148647e-02
-1.820000e+00	-1.750000e+00	6.642871e-01	8.346397e-02	7.422410e-02
-1.750000e+00	-1.680000e+00	6.615862e-01	8.225688e-02	7.343968e-02
-1.680000e+00	-1.610000e+00	6.830100e-01	9.018702e-02	7.874637e-02
-1.610000e+00	-1.540000e+00	7.209837e-01	1.023307e-01	8.707914e-02
-1.540000e+00	-1.470000e+00	6.989609e-01	9.393933e-02	8.152287e-02
-1.470000e+00	-1.400000e+00	7.279105e-01	1.041059e-01	8.835956e-02
-1.400000e+00	-1.330000e+00	7.647143e-01	1.156526e-01	9.631870e-02
-1.330000e+00	-1.260000e+00	7.405876e-01	1.045404e-01	8.913915e-02
-1.260000e+00	-1.190000e+00	7.768585e-01	1.148701e-01	9.638517e-02
-1.190000e+00	-1.120000e+00	7.669589e-01	1.068148e-01	9.152047e-02
-1.120000e+00	-1.050000e+00	8.053658e-01	1.152259e-01	9.780533e-02
-1.050000e+00	-9.799997e-01	8.580393e-01	1.278853e-01	1.070675e-01
-9.799994e-01	-9.099996e-01	8.489987e-01	1.342312e-01	1.101817e-01
-9.099995e-01	-8.399999e-01	8.081910e-01	1.356597e-01	1.092454e-01
-8.399999e-01	-7.700009e-01	7.256884e-01	1.205357e-01	9.739759e-02
-7.700009e-01	-7.000005e-01	6.604027e-01	1.129291e-01	9.042576e-02
-7.000005e-01	-6.299997e-01	5.897375e-01	1.033568e-01	8.215128e-02
-6.299998e-01	-5.599998e-01	5.251753e-01	9.684972e-02	7.581581e-02
-5.599998e-01	-4.899996e-01	4.175348e-01	7.526835e-02	5.932428e-02
-4.899995e-01	-4.200005e-01	3.219452e-01	6.044151e-02	4.706550e-02
-4.200004e-01	-3.499996e-01	1.947556e-01	3.703642e-02	2.873534e-02
-3.499996e-01	-2.800004e-01	8.340797e-02	2.286648e-02	1.618749e-02
-2.800004e-01	-2.100000e-01	1.091750e-02	4.010625e-03	2.682007e-03
-2.100000e-01	-1.400000e-01	6.473917e-04	2.377884e-04	1.590232e-04
-1.400000e-01	-7.000002e-02	1.252190e-08	4.560193e-09	3.058428e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.224976e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	1.269291e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	1.313547e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.357409e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.401993e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.446377e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	1.490073e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	1.534982e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.578632e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	1.623084e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.667485e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	1.711359e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	1.755796e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	1.799776e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	1.844370e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	1.888416e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	1.932615e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	1.977033e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	2.021109e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	2.065118e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	2.109813e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	2.153657e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	2.197906e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	2.242266e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	2.286748e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	2.330689e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	2.374904e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	2.419193e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	2.463490e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	2.507655e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	2.551967e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	2.596169e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	2.640372e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	2.684705e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	2.729047e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	2.773187e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	2.817574e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	2.861588e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	2.906104e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	2.950333e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	2.994454e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	3.038914e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	3.083232e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	3.127379e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	3.171571e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	3.216077e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	3.260410e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	3.304671e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	3.348825e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.393232e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	3.437647e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	3.481705e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	3.526379e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	3.570418e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	3.614573e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	3.658914e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	3.703460e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	3.747515e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.791596e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	3.835766e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	3.879623e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	3.924006e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.967723e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	4.011718e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	4.055319e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	4.099077e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	4.142390e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	4.185787e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	4.228919e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	4.271799e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.314572e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.357072e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.399442e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.441567e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	4.483421e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	4.525297e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.567208e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.609153e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.651376e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.694293e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.738209e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.783675e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.831487e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.882576e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.938444e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	5.601888e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	6.189914e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.969614e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	5.588720e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	5.112752e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.575748e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.999001e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	3.397610e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.783229e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	2.164723e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.549235e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	9.411969e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	3.340266e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	2.155497e+00	6.357498e-02	9.431584e-02
-6.929999e+00	-6.860001e+00	2.133585e+00	6.358186e-02	9.432593e-02
-6.860002e+00	-6.790000e+00	2.111270e+00	6.357707e-02	9.431890e-02
-6.790000e+00	-6.720000e+00	2.089025e+00	6.357483e-02	9.431546e-02
-6.720000e+00	-6.650000e+00	2.067053e+00	6.357986e-02	9.432297e-02
-6.650000e+00	-6.580000e+00	2.044894e+00	6.357933e-02	9.432217e-02
-6.580000e+00	-6.510000e+00	2.022601e+00	6.357598e-02	9.431710e-02
-6.510000e+00	-6.440000e+00	2.000694e+00	6.358313e-02	9.432790e-02
-6.440000e+00	-6.370000e+00	1.978238e+00	6.357419e-02	9.431451e-02
-6.370000e+00	-6.300000e+00	1.956160e+00	6.357623e-02	9.431756e-02
-6.300000e+00	-6.230000e+00	1.934309e+00	6.358587e-02	9.433172e-02
-6.230000e+00	-6.160000e+00	1.911837e+00	6.357669e-02	9.431828e-02
-6.160000e+00	-6.090000e+00	1.889610e+00	6.357403e-02	9.431449e-02
-6.090000e+00	-6.020000e+00	1.867601e+00	6.357878e-02	9.432121e-02
-6.020000e+00	-5.950000e+00	1.845449e+00	6.357878e-02	9.432145e-02
-5.949999e+00	-5.879999e+00	1.823282e+00	6.357850e-02	9.432092e-02
-5.879999e+00	-5.809999e+00	1.801126e+00	6.357794e-02	9.431994e-02
-5.809999e+00	-5.740001e+00	1.778983e+00	6.357951e-02	9.432264e-02
-5.740000e+00	-5.670000e+00	1.756828e+00	6.357914e-02	9.432187e-02
-5.670001e+00	-5.599999e+00	1.734521e+00	6.357375e-02	9.431386e-02
-5.600000e+00	-5.530000e+00	1.712626e+00	6.358274e-02	9.432720e-02
-5.530000e+00	-5.460000e+00	1.690231e+00	6.357484e-02	9.431561e-02
-5.460000e+00	-5.390000e+00	1.668117e+00	6.357603e-02	9.431728e-02
-5.390000e+00	-5.320000e+00	1.645995e+00	6.357717e-02	9.431902e-02
-5.320000e+00	-5.250000e+00	1.623972e+00	6.358154e-02	9.432538e-02
-5.250000e+00	-5.180000e+00	1.601668e+00	6.357652e-02	9.431803e-02
-5.180000e+00	-5.110000e+00	1.579486e+00	6.357549e-02	9.431653e-02
-5.110000e+00	-5.040000e+00	1.557383e+00	6.357703e-02	9.431868e-02
-5.040000e+00	-4.970000e+00	1.535225e+00	6.357691e-02	9.431858e-02
-4.970000e+00	-4.899998e+00	1.512991e+00	6.357400e-02	9.431441e-02
-4.899998e+00	-4.830000e+00	1.490922e+00	6.357707e-02	9.431879e-02
-4.830000e+00	-4.760000e+00	1.468714e+00	6.357480e-02	9.431551e-02
-4.760000e+00	-4.690000e+00	1.446550e+00	6.357396e-02	9.431418e-02
-4.690000e+00	-4.620000e+00	1.424410e+00	6.357432e-02	9.431477e-02
-4.620000e+00	-4.550000e+00	1.402278e+00	6.357517e-02	9.431607e-02
-4.550000e+00	-4.480000e+00	1.380066e+00	6.357224e-02	9.431173e-02
-4.480000e+00	-4.410000e+00	1.357941e+00	6.357309e-02	9.431302e-02
-4.410000e+00	-4.340000e+00	1.335704e+00	6.356877e-02	9.430655e-02
-4.340000e+00	-4.270000e+00	1.313605e+00	6.357063e-02	9.430941e-02
-4.270000e+00	-4.200000e+00	1.291437e+00	6.356922e-02	9.430730e-02
-4.200000e+00	-4.130000e+00	1.253097e+00	6.633117e-02	9.804381e-02
-4.130000e+00	-4.060000e+00	1.188474e+00	7.360328e-02	1.078895e-01
-4.060000e+00	-3.990002e+00	1.106290e+00	8.388747e-02	1.218097e-01
-3.990001e+00	-3.920001e+00	9.994820e-01	9.837930e-02	1.414244e-01
-3.920001e+00	-3.849999e+00	8.971681e-01	1.121070e-01	1.600103e-01
-3.849999e+00	-3.779999e+00	8.018191e-01	1.246534e-01	1.769973e-01
-3.779999e+00	-3.710001e+00	7.085706e-01	1.368418e-01	1.934946e-01
-3.710001e+00	-3.639999e+00	6.279609e-01	1.468425e-01	2.070302e-01
-3.639999e+00	-3.570001e+00	6.030109e-01	1.473138e-01	2.076698e-01
-3.570001e+00	-3.499999e+00	5.593042e-01	1.509570e-01	2.125898e-01
-3.500000e+00	-3.430000e+00	5.598078e-01	1.471005e-01	2.073801e-01
-3.430000e+00	-3.360000e+00	5.627307e-01	1.427737e-01	2.015161e-01
-3.360000e+00	-3.290000e+00	5.769554e-01	1.365566e-01	1.931047e-01
-3.290000e+00	-3.220000e+00	5.723757e-01	1.335136e-01	1.889799e-01
-3.220000e+00	-3.150000e+00	5.697041e-01	1.301510e-01	1.844281e-01
-3.150000e+00	-3.080000e+00	5.900471e-01	1.228470e-01	1.745349e-01
-3.080000e+00	-3.010000e+00	5.835468e-01	1.201702e-01	1.709113e-01
-3.010000e+00	-2.940002e+00	5.863237e-01	1.158744e-01	1.650999e-01
-2.940001e+00	-2.870001e+00	6.042362e-01	1.089855e-01	1.557716e-01
-2.870001e+00	-2.800001e+00	6.028660e-01	1.053984e-01	1.509105e-01
-2.800001e+00	-2.729999e+00	6.007800e-01	1.019291e-01	1.462141e-01
-2.729999e+00	-2.660000e+00	6.122159e-01	9.616085e-02	1.384072e-01
-2.660001e+00	-2.589999e+00	6.174974e-01	9.141473e-02	1.319679e-01
-2.590000e+00	-2.520000e+00	6.168115e-01	8.772452e-02	1.269812e-01
-2.520000e+00	-2.450000e+00	6.276394e-01	8.203240e-02	1.192647e-01
-2.450000e+00	-2.380000e+00	6.291312e-01	7.795501e-02	1.137466e-01
-2.380000e+00	-2.310000e+00	6.338529e-01	7.331069e-02	1.074529e-01
-2.310000e+00	-2.240000e+00	6.417820e-01	6.813353e-02	1.004393e-01
-2.240000e+00	-2.170000e+00	6.432121e-01	6.405547e-02	9.492046e-02
-2.170000e+00	-2.100000e+00	6.503080e-01	5.901019e-02	8.808293e-02
-2.100000e+00	-2.030000e+00	6.548963e-01	5.439701e-02	8.183003e-02
-2.030000e+00	-1.960000e+00	6.641310e-01	4.899363e-02	7.451292e-02
-1.960000e+00	-1.890000e+00	6.637343e-01	4.524515e-02	6.943198e-02
-1.890000e+00	-1.820000e+00	6.673392e-01	4.081517e-02	6.342761e-02
-1.820000e+00	-1.750000e+00	6.711061e-01	3.636900e-02	5.740422e-02
-1.750000e+00	-1.680000e+00	6.766696e-01	3.162330e-02	5.097240e-02
-1.680000e+00	-1.610000e+00	6.836747e-01	2.665705e-02	4.424628e-02
-1.610000e+00	-1.540000e+00	6.837829e-01	2.288174e-02	3.912986e-02
-1.540000e+00	-1.470000e+00	6.900836e-01	1.807345e-02	3.261751e-02
-1.470000e+00	-1.400000e+00	6.951973e-01	1.350381e-02	2.643049e-02
-1.400000e+00	-1.330000e+00	6.985913e-01	9.267690e-03	2.069833e-02
-1.330000e+00	-1.260000e+00	7.049432e-01	5.631603e-03	1.434856e-02
-1.260000e+00	-1.190000e+00	7.093258e-01	4.715977e-03	8.544705e-03
-1.190000e+00	-1.120000e+00	7.148348e-01	5.189648e-03	4.194476e-03
-1.120000e+00	-1.050000e+00	7.218575e-01	1.013624e-02	8.726940e-03
-1.050000e+00	-9.799997e-01	8.143523e-01	1.691197e-02	1.549191e-02
-9.799994e-01	-9.099996e-01	8.755673e-01	2.265422e-02	2.115009e-02
-9.099995e-01	-8.399999e-01	8.296296e-01	2.546687e-02	2.370830e-02
-8.399999e-01	-7.700009e-01	7.669735e-01	2.672656e-02	2.481140e-02
-7.700009e-01	-7.000005e-01	6.954613e-01	2.688562e-02	2.482942e-02
-7.000005e-01	-6.299997e-01	6.176646e-01	2.628378e-02	2.376572e-02
-6.299998e-01	-5.599998e-01	5.362217e-01	2.452510e-02	2.185257e-02
-5.599998e-01	-4.899996e-01	4.526151e-01	2.179738e-02	1.922981e-02
-4.899995e-01	-4.200005e-01	3.681371e-01	1.831852e-02	1.606034e-02
-4.200004e-01	-3.499996e-01	2.838205e-01	1.430553e-02	1.250574e-02
-3.499996e-01	-2.800004e-01	2.006170e-01	9.986671e-03	8.735836e-03
-2.800004e-01	-2.100000e-01	1.193588e-01	5.613593e-03	4.935595e-03
-2.100000e-01	-1.400000e-01	4.033047e-02	1.552579e-03	1.373975e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d22-x14-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	2.040680e-09	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	2.040088e-09	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	2.038929e-09	0.000000e+00
-4.410000e+00	-4.340000e+00	2.040184e-09	3.822340e-13	2.040184e-09
-4.340000e+00	-4.270000e+00	2.039043e-09	1.530514e-12	2.039043e-09
-4.270000e+00	-4.200000e+00	1.725594e-03	4.657160e-04	3.449614e-04
-4.200000e+00	-4.130000e+00	1.346204e-02	3.600286e-03	2.665003e-03
-4.130000e+00	-4.060000e+00	4.850209e-02	1.268235e-02	9.456910e-03
-4.060000e+00	-3.990002e+00	9.046450e-02	2.426529e-02	1.796134e-02
-3.990001e+00	-3.920001e+00	1.368146e-01	3.671227e-02	2.716720e-02
-3.920001e+00	-3.849999e+00	1.863976e-01	5.032069e-02	3.718160e-02
-3.849999e+00	-3.779999e+00	2.392823e-01	6.461077e-02	4.774626e-02
-3.779999e+00	-3.710001e+00	2.792212e-01	7.555074e-02	5.579271e-02
-3.710001e+00	-3.639999e+00	3.335983e-01	9.021348e-02	6.664853e-02
-3.639999e+00	-3.570001e+00	3.441279e-01	9.316768e-02	6.879297e-02
-3.570001e+00	-3.499999e+00	3.593053e-01	9.769601e-02	7.205916e-02
-3.500000e+00	-3.430000e+00	3.515173e-01	9.590037e-02	7.067190e-02
-3.430000e+00	-3.360000e+00	3.557923e-01	9.724684e-02	7.162734e-02
-3.360000e+00	-3.290000e+00	3.566890e-01	9.721011e-02	7.164117e-02
-3.290000e+00	-3.220000e+00	3.616248e-01	9.859795e-02	7.267178e-02
-3.220000e+00	-3.150000e+00	3.558093e-01	9.715085e-02	7.157126e-02
-3.150000e+00	-3.080000e+00	3.543144e-01	9.682161e-02	7.130791e-02
-3.080000e+00	-3.010000e+00	3.634930e-01	9.907058e-02	7.302658e-02
-3.010000e+00	-2.940002e+00	3.620373e-01	9.883418e-02	7.281951e-02
-2.940001e+00	-2.870001e+00	3.601878e-01	9.843621e-02	7.250212e-02
-2.870001e+00	-2.800001e+00	3.650057e-01	9.958978e-02	7.338238e-02
-2.800001e+00	-2.729999e+00	3.537676e-01	9.644514e-02	7.108645e-02
-2.729999e+00	-2.660000e+00	3.602230e-01	9.824420e-02	7.240084e-02
-2.660001e+00	-2.589999e+00	3.612725e-01	9.856445e-02	7.262930e-02
-2.590000e+00	-2.520000e+00	3.663892e-01	9.990641e-02	7.363080e-02
-2.520000e+00	-2.450000e+00	3.611829e-01	9.853021e-02	7.260586e-02
-2.450000e+00	-2.380000e+00	3.595107e-01	9.808628e-02	7.228453e-02
-2.380000e+00	-2.310000e+00	3.598376e-01	9.823234e-02	7.237583e-02
-2.310000e+00	-2.240000e+00	3.664505e-01	9.992535e-02	7.364293e-02
-2.240000e+00	-2.170000e+00	3.613138e-01	9.861635e-02	7.265680e-02
-2.170000e+00	-2.100000e+00	3.622799e-01	9.878828e-02	7.280306e-02
-2.100000e+00	-2.030000e+00	3.642881e-01	9.945606e-02	7.327986e-02
-2.030000e+00	-1.960000e+00	3.609141e-01	9.854796e-02	7.260991e-02
-1.960000e+00	-1.890000e+00	3.648577e-01	9.964087e-02	7.340917e-02
-1.890000e+00	-1.820000e+00	3.595562e-01	9.810575e-02	7.229199e-02
-1.820000e+00	-1.750000e+00	3.679529e-01	1.003905e-01	7.397890e-02
-1.750000e+00	-1.680000e+00	3.645250e-01	9.944203e-02	7.328167e-02
-1.680000e+00	-1.610000e+00	3.664015e-01	9.997120e-02	7.367002e-02
-1.610000e+00	-1.540000e+00	3.639648e-01	9.934131e-02	7.319812e-02
-1.540000e+00	-1.470000e+00	3.664204e-01	1.000633e-01	7.372047e-02
-1.470000e+00	-1.400000e+00	3.685132e-01	1.006475e-01	7.414954e-02
-1.400000e+00	-1.330000e+00	3.725502e-01	1.016953e-01	7.493544e-02
-1.330000e+00	-1.260000e+00	3.759776e-01	1.027979e-01	7.571256e-02
-1.260000e+00	-1.190000e+00	3.854886e-01	1.054559e-01	7.766658e-02
-1.190000e+00	-1.120000e+00	3.954915e-01	1.082876e-01	7.973414e-02
-1.120000e+00	-1.050000e+00	4.046557e-01	1.109266e-01	8.165449e-02
-1.050000e+00	-9.799997e-01	4.209088e-01	1.155164e-01	8.501786e-02
-9.799994e-01	-9.099996e-01	3.956579e-01	1.087392e-01	7.999824e-02
-9.099995e-01	-8.399999e-01	3.617157e-01	9.945998e-02	7.316230e-02
-8.399999e-01	-7.700009e-01	3.244507e-01	8.928785e-02	6.566694e-02
-7.700009e-01	-7.000005e-01	2.903278e-01	7.995387e-02	5.879078e-02
-7.000005e-01	-6.299997e-01	2.522353e-01	6.957150e-02	5.113622e-02
-6.299998e-01	-5.599998e-01	2.136201e-01	5.896835e-02	4.333356e-02
-5.599998e-01	-4.899996e-01	1.732437e-01	4.789586e-02	3.518683e-02
-4.899995e-01	-4.200005e-01	1.279492e-01	3.546069e-02	2.603122e-02
-4.200004e-01	-3.499996e-01	7.644158e-02	2.121671e-02	1.557129e-02
-3.499996e-01	-2.800004e-01	1.694681e-02	4.712071e-03	3.456900e-03
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	3.532020e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	3.532566e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	3.531980e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	3.531849e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	3.532620e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	3.531691e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	3.532479e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	3.531817e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	3.532364e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	3.532182e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	3.532084e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	3.532160e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	3.532054e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	3.532172e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	3.532168e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	3.532022e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	3.532134e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	3.532206e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	3.532077e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	3.532115e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	3.532133e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	3.532083e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	3.532091e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	3.532157e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	3.532014e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	3.532109e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	3.532055e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	3.532039e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	3.531974e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	3.532001e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	3.532041e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	3.531978e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	3.531891e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	3.531993e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	3.531879e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	3.531807e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	3.531740e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	3.531761e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	3.531621e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	3.531658e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	3.531491e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	3.531417e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	3.531346e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	3.531268e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	3.530928e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	3.530861e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	3.530834e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	3.530464e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	3.530294e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.529973e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	3.529671e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	3.529354e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	3.528953e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	3.528468e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	3.527999e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	3.527359e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	3.526799e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	3.526078e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.525156e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	3.524320e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	3.523144e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	3.522191e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.520765e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	3.519439e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	3.517792e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	3.516065e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	3.514104e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	3.512120e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	3.509773e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.507435e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.504738e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.501964e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	3.499167e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.496171e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.493161e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.490276e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.487637e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.485294e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	3.483503e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	3.482635e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	3.482945e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.485054e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	3.489472e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.497141e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.509042e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.867192e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.895164e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.533480e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.173101e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.814457e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.458458e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.105934e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.757911e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.415674e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.080407e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	7.533045e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	4.345962e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.242920e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	2.270626e-07	9.082502e-08	6.811877e-08
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	4.541100e-08	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.362622e-07	0.000000e+00	6.816220e-08
-4.760000e+00	-4.690000e+00	1.362582e-07	2.261621e-08	4.546766e-08
-4.690000e+00	-4.620000e+00	6.807918e-08	4.548126e-08	2.266499e-08
-4.620000e+00	-4.550000e+00	1.634901e-06	6.107322e-07	4.314242e-07
-4.550000e+00	-4.480000e+00	2.724990e-07	6.940451e-12	1.816413e-07
-4.480000e+00	-4.410000e+00	2.519691e-06	1.046598e-06	6.576147e-07
-4.410000e+00	-4.340000e+00	2.248602e-06	8.829350e-07	6.375085e-07
-4.340000e+00	-4.270000e+00	5.469971e-07	3.069989e-07	1.040805e-07
-4.270000e+00	-4.200000e+00	2.018621e-03	5.828375e-04	4.232610e-04
-4.200000e+00	-4.130000e+00	3.892599e-02	1.325749e-02	9.232867e-03
-4.130000e+00	-4.060000e+00	1.570975e-01	5.265139e-02	3.685902e-02
-4.060000e+00	-3.990002e+00	3.121264e-01	1.072671e-01	7.460336e-02
-3.990001e+00	-3.920001e+00	5.006787e-01	1.728268e-01	1.200497e-01
-3.920001e+00	-3.849999e+00	6.856970e-01	2.389583e-01	1.655737e-01
-3.849999e+00	-3.779999e+00	8.449769e-01	2.932486e-01	2.033779e-01
-3.779999e+00	-3.710001e+00	1.027734e+00	3.579542e-01	2.480354e-01
-3.710001e+00	-3.639999e+00	1.164049e+00	4.050333e-01	2.806525e-01
-3.639999e+00	-3.570001e+00	1.213632e+00	4.233705e-01	2.931600e-01
-3.570001e+00	-3.499999e+00	1.301592e+00	4.558783e-01	3.153787e-01
-3.500000e+00	-3.430000e+00	1.346414e+00	4.744160e-01	3.277044e-01
-3.430000e+00	-3.360000e+00	1.289509e+00	4.518755e-01	3.125299e-01
-3.360000e+00	-3.290000e+00	1.294278e+00	4.536581e-01	3.137244e-01
-3.290000e+00	-3.220000e+00	1.312794e+00	4.609069e-01	3.186090e-01
-3.220000e+00	-3.150000e+00	1.321864e+00	4.650819e-01	3.212979e-01
-3.150000e+00	-3.080000e+00	1.340342e+00	4.720353e-01	3.260512e-01
-3.080000e+00	-3.010000e+00	1.381151e+00	4.866036e-01	3.360891e-01
-3.010000e+00	-2.940002e+00	1.419361e+00	4.986185e-01	3.445414e-01
-2.940001e+00	-2.870001e+00	1.223538e+00	4.103217e-01	2.862502e-01
-2.870001e+00	-2.800001e+00	1.175133e+00	3.752506e-01	2.644264e-01
-2.800001e+00	-2.729999e+00	9.890440e-01	2.908541e-01	2.088545e-01
-2.729999e+00	-2.660000e+00	8.724818e-01	2.306558e-01	1.699439e-01
-2.660001e+00	-2.589999e+00	9.240316e-01	2.427749e-01	1.786143e-01
-2.590000e+00	-2.520000e+00	7.815046e-01	1.717835e-01	1.325547e-01
-2.520000e+00	-2.450000e+00	5.959551e-01	9.417404e-02	8.079204e-02
-2.450000e+00	-2.380000e+00	5.923360e-01	9.180448e-02	7.921282e-02
-2.380000e+00	-2.310000e+00	6.529476e-01	1.113601e-01	9.317351e-02
-2.310000e+00	-2.240000e+00	7.953208e-01	1.732015e-01	1.336635e-01
-2.240000e+00	-2.170000e+00	7.081555e-01	1.368231e-01	1.095257e-01
-2.170000e+00	-2.100000e+00	7.357480e-01	1.453880e-01	1.157304e-01
-2.100000e+00	-2.030000e+00	7.107629e-01	1.377534e-01	1.102110e-01
-2.030000e+00	-1.960000e+00	7.290095e-01	1.439828e-01	1.145552e-01
-1.960000e+00	-1.890000e+00	7.503933e-01	1.527183e-01	1.204364e-01
-1.890000e+00	-1.820000e+00	7.473140e-01	1.514353e-01	1.195477e-01
-1.820000e+00	-1.750000e+00	7.812136e-01	1.633808e-01	1.277626e-01
-1.750000e+00	-1.680000e+00	7.881899e-01	1.668751e-01	1.300604e-01
-1.680000e+00	-1.610000e+00	7.962505e-01	1.678075e-01	1.310068e-01
-1.610000e+00	-1.540000e+00	7.280401e-01	1.415643e-01	1.132174e-01
-1.540000e+00	-1.470000e+00	7.954792e-01	1.658762e-01	1.300019e-01
-1.470000e+00	-1.400000e+00	8.232882e-01	1.766043e-01	1.372231e-01
-1.400000e+00	-1.330000e+00	7.490489e-01	1.464947e-01	1.169710e-01
-1.330000e+00	-1.260000e+00	8.487855e-01	1.833518e-01	1.421865e-01
-1.260000e+00	-1.190000e+00	8.140950e-01	1.660197e-01	1.310372e-01
-1.190000e+00	-1.120000e+00	8.134610e-01	1.624601e-01	1.290748e-01
-1.120000e+00	-1.050000e+00	8.903762e-01	1.887335e-01	1.472594e-01
-1.050000e+00	-9.799997e-01	9.213552e-01	1.946417e-01	1.521249e-01
-9.799994e-01	-9.099996e-01	8.695975e-01	1.845972e-01	1.440575e-01
-9.099995e-01	-8.399999e-01	8.182213e-01	1.786653e-01	1.382958e-01
-8.399999e-01	-7.700009e-01	7.553204e-01	1.657708e-01	1.282233e-01
-7.700009e-01	-7.000005e-01	6.979305e-01	1.582140e-01	1.212112e-01
-7.000005e-01	-6.299997e-01	6.094849e-01	1.380108e-01	1.058174e-01
-6.299998e-01	-5.599998e-01	5.061425e-01	1.125432e-01	8.677230e-02
-5.599998e-01	-4.899996e-01	4.297676e-01	9.883924e-02	7.551410e-02
-4.899995e-01	-4.200005e-01	3.276622e-01	7.698468e-02	5.846538e-02
-4.200004e-01	-3.499996e-01	1.950867e-01	4.524401e-02	3.451598e-02
-3.499996e-01	-2.800004e-01	7.102865e-02	2.098103e-02	1.502254e-02
-2.800004e-01	-2.100000e-01	7.785507e-03	3.059761e-03	2.058904e-03
-2.100000e-01	-1.400000e-01	4.624774e-04	1.821872e-04	1.225014e-04
-1.400000e-01	-7.000002e-02	1.312249e-08	5.469593e-09	3.621429e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	9.818414e-02	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	1.020180e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	1.057728e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.095492e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.134335e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.171292e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	1.210078e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	1.247431e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.285965e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	1.323711e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.361615e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	1.399718e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	1.437512e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	1.475628e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	1.513686e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	1.551468e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	1.589571e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	1.627561e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	1.665527e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	1.703545e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	1.741549e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	1.779400e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	1.817422e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	1.855513e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.893429e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.931372e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.969433e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	2.007423e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	2.045326e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	2.083464e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	2.121361e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	2.159315e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	2.197362e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	2.235503e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	2.273395e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	2.311314e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	2.349271e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	2.387462e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	2.425396e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	2.463389e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	2.501399e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	2.539469e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	2.577451e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	2.615535e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	2.653407e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.691481e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.729625e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	2.767519e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.805605e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	2.843493e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.881588e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.919647e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	2.957546e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	2.995525e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	3.033503e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	3.071372e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	3.109368e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	3.147276e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.184966e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	3.222855e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	3.260429e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	3.298267e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.335696e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	3.373262e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	3.410550e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	3.447800e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	3.484841e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	3.521871e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	3.558546e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.595216e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.631491e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.667635e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	3.703681e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.739414e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.774958e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.810483e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.846004e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.881564e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	3.917369e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	3.953767e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	3.990988e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.029643e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.070296e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.113930e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.161699e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	4.691150e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.129323e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	4.923562e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.594217e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.191902e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.742990e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.264128e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.767204e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.261546e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.754350e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.251555e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	7.569882e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	2.659855e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.842522e+00	1.645136e-02	3.012391e-02
-6.929999e+00	-6.860001e+00	1.825911e+00	1.645385e-02	3.013055e-02
-6.860002e+00	-6.790000e+00	1.808804e+00	1.645117e-02	3.012376e-02
-6.790000e+00	-6.720000e+00	1.791911e+00	1.645058e-02	3.012174e-02
-6.720000e+00	-6.650000e+00	1.775418e+00	1.645410e-02	3.013118e-02
-6.650000e+00	-6.580000e+00	1.758148e+00	1.644985e-02	3.012013e-02
-6.580000e+00	-6.510000e+00	1.741643e+00	1.645344e-02	3.012998e-02
-6.510000e+00	-6.440000e+00	1.724561e+00	1.645045e-02	3.012066e-02
-6.440000e+00	-6.370000e+00	1.707894e+00	1.645290e-02	3.012910e-02
-6.370000e+00	-6.300000e+00	1.691027e+00	1.645212e-02	3.012511e-02
-6.300000e+00	-6.230000e+00	1.674113e+00	1.645165e-02	3.012491e-02
-6.230000e+00	-6.160000e+00	1.657310e+00	1.645199e-02	3.012574e-02
-6.160000e+00	-6.090000e+00	1.640415e+00	1.645151e-02	3.012448e-02
-6.090000e+00	-6.020000e+00	1.623622e+00	1.645205e-02	3.012593e-02
-6.020000e+00	-5.950000e+00	1.606800e+00	1.645204e-02	3.012544e-02
-5.949999e+00	-5.879999e+00	1.589856e+00	1.645134e-02	3.012493e-02
-5.879999e+00	-5.809999e+00	1.573094e+00	1.645188e-02	3.012515e-02
-5.809999e+00	-5.740001e+00	1.556270e+00	1.645221e-02	3.012613e-02
-5.740000e+00	-5.670000e+00	1.539387e+00	1.645162e-02	3.012468e-02
-5.670001e+00	-5.599999e+00	1.522558e+00	1.645179e-02	3.012518e-02
-5.600000e+00	-5.530000e+00	1.505717e+00	1.645186e-02	3.012560e-02
-5.530000e+00	-5.460000e+00	1.488846e+00	1.645164e-02	3.012508e-02
-5.460000e+00	-5.390000e+00	1.472006e+00	1.645167e-02	3.012533e-02
-5.390000e+00	-5.320000e+00	1.455217e+00	1.645199e-02	3.012526e-02
-5.320000e+00	-5.250000e+00	1.438307e+00	1.645131e-02	3.012441e-02
-5.250000e+00	-5.180000e+00	1.421491e+00	1.645176e-02	3.012540e-02
-5.180000e+00	-5.110000e+00	1.404630e+00	1.645149e-02	3.012530e-02
-5.110000e+00	-5.040000e+00	1.387800e+00	1.645143e-02	3.012453e-02
-5.040000e+00	-4.970000e+00	1.370930e+00	1.645113e-02	3.012398e-02
-4.970000e+00	-4.899998e+00	1.354105e+00	1.645125e-02	3.012456e-02
-4.899998e+00	-4.830000e+00	1.337271e+00	1.645144e-02	3.012482e-02
-4.830000e+00	-4.760000e+00	1.320400e+00	1.645114e-02	3.012466e-02
-4.760000e+00	-4.690000e+00	1.303542e+00	1.645073e-02	3.012382e-02
-4.690000e+00	-4.620000e+00	1.286753e+00	1.645121e-02	3.012450e-02
-4.620000e+00	-4.550000e+00	1.269877e+00	1.645069e-02	3.012326e-02
-4.550000e+00	-4.480000e+00	1.252993e+00	1.645033e-02	3.012347e-02
-4.480000e+00	-4.410000e+00	1.236136e+00	1.645002e-02	3.012282e-02
-4.410000e+00	-4.340000e+00	1.219330e+00	1.645013e-02	3.012281e-02
-4.340000e+00	-4.270000e+00	1.202433e+00	1.644945e-02	3.012243e-02
-4.270000e+00	-4.200000e+00	1.183543e+00	1.675478e-02	3.067830e-02
-4.200000e+00	-4.130000e+00	1.149179e+00	1.930899e-02	3.520228e-02
-4.130000e+00	-4.060000e+00	1.084600e+00	2.814391e-02	4.734673e-02
-4.060000e+00	-3.990002e+00	1.010813e+00	3.939896e-02	6.257686e-02
-3.990001e+00	-3.920001e+00	9.321110e-01	5.134646e-02	7.861698e-02
-3.920001e+00	-3.849999e+00	8.574621e-01	6.284943e-02	9.420443e-02
-3.849999e+00	-3.779999e+00	7.798826e-01	7.469466e-02	1.101329e-01
-3.779999e+00	-3.710001e+00	7.223152e-01	8.273155e-02	1.210044e-01
-3.710001e+00	-3.639999e+00	6.573587e-01	9.217943e-02	1.337193e-01
-3.639999e+00	-3.570001e+00	6.406960e-01	9.212195e-02	1.336703e-01
-3.570001e+00	-3.499999e+00	6.285808e-01	9.153870e-02	1.330317e-01
-3.500000e+00	-3.430000e+00	6.411638e-01	8.600182e-02	1.256759e-01
-3.430000e+00	-3.360000e+00	6.384363e-01	8.329365e-02	1.220611e-01
-3.360000e+00	-3.290000e+00	6.389534e-01	7.964029e-02	1.170499e-01
-3.290000e+00	-3.220000e+00	6.394655e-01	7.634886e-02	1.126326e-01
-3.220000e+00	-3.150000e+00	6.473938e-01	7.150316e-02	1.061249e-01
-3.150000e+00	-3.080000e+00	6.524554e-01	6.721064e-02	1.003522e-01
-3.080000e+00	-3.010000e+00	6.495068e-01	6.439839e-02	9.649992e-02
-3.010000e+00	-2.940002e+00	6.545604e-01	6.016064e-02	9.082062e-02
-2.940001e+00	-2.870001e+00	6.614742e-01	5.547865e-02	8.451243e-02
-2.870001e+00	-2.800001e+00	6.609195e-01	5.221572e-02	8.008261e-02
-2.800001e+00	-2.729999e+00	6.734168e-01	4.637838e-02	7.217758e-02
-2.729999e+00	-2.660000e+00	6.724461e-01	4.325571e-02	6.796994e-02
-2.660001e+00	-2.589999e+00	6.755520e-01	3.932389e-02	6.267134e-02
-2.590000e+00	-2.520000e+00	6.760838e-01	3.586350e-02	5.798533e-02
-2.520000e+00	-2.450000e+00	6.833141e-01	3.112658e-02	5.160186e-02
-2.450000e+00	-2.380000e+00	6.886135e-01	2.677840e-02	4.573428e-02
-2.380000e+00	-2.310000e+00	6.922405e-01	2.271585e-02	4.025194e-02
-2.310000e+00	-2.240000e+00	6.917563e-01	1.944738e-02	3.582504e-02
-2.240000e+00	-2.170000e+00	6.989463e-01	1.582704e-02	2.944364e-02
-2.170000e+00	-2.100000e+00	7.019265e-01	1.290222e-02	2.411196e-02
-2.100000e+00	-2.030000e+00	7.054781e-01	9.890491e-03	1.875433e-02
-2.030000e+00	-1.960000e+00	7.109020e-01	6.604546e-03	1.309637e-02
-1.960000e+00	-1.890000e+00	7.125874e-01	5.265600e-03	9.588068e-03
-1.890000e+00	-1.820000e+00	7.180278e-01	6.761790e-03	5.685027e-03
-1.820000e+00	-1.750000e+00	7.182668e-01	7.859168e-03	9.040118e-03
-1.750000e+00	-1.680000e+00	7.237249e-01	9.298619e-03	1.342148e-02
-1.680000e+00	-1.610000e+00	7.267748e-01	1.379531e-02	1.730051e-02
-1.610000e+00	-1.540000e+00	7.314418e-01	1.944002e-02	2.148363e-02
-1.540000e+00	-1.470000e+00	7.347764e-01	2.469311e-02	2.537857e-02
-1.470000e+00	-1.400000e+00	7.386538e-01	3.005590e-02	2.935472e-02
-1.400000e+00	-1.330000e+00	7.421899e-01	3.529769e-02	3.323938e-02
-1.330000e+00	-1.260000e+00	7.465006e-01	4.062978e-02	3.720639e-02
-1.260000e+00	-1.190000e+00	7.502595e-01	4.575918e-02	4.102050e-02
-1.190000e+00	-1.120000e+00	7.552045e-01	5.111089e-02	4.500688e-02
-1.120000e+00	-1.050000e+00	7.618576e-01	5.680089e-02	4.925157e-02
-1.050000e+00	-9.799997e-01	8.445374e-01	6.685314e-02	5.769005e-02
-9.799994e-01	-9.099996e-01	8.859678e-01	7.181844e-02	6.164152e-02
-9.099995e-01	-8.399999e-01	8.290805e-01	6.994837e-02	5.949817e-02
-8.399999e-01	-7.700009e-01	7.604178e-01	6.664453e-02	5.629581e-02
-7.700009e-01	-7.000005e-01	6.843637e-01	6.190203e-02	5.203157e-02
-7.000005e-01	-6.299997e-01	6.043098e-01	5.609962e-02	4.698667e-02
-6.299998e-01	-5.599998e-01	5.216564e-01	4.935029e-02	4.124446e-02
-5.599998e-01	-4.899996e-01	4.378207e-01	4.188727e-02	3.497928e-02
-4.899995e-01	-4.200005e-01	3.539904e-01	3.395859e-02	2.837512e-02
-4.200004e-01	-3.499996e-01	2.711024e-01	2.579726e-02	2.160316e-02
-3.499996e-01	-2.800004e-01	1.901006e-01	1.766468e-02	1.485562e-02
-2.800004e-01	-2.100000e-01	1.117797e-01	9.834736e-03	8.329216e-03
-2.100000e-01	-1.400000e-01	3.653681e-02	2.699156e-03	2.304823e-03
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d22-x15-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.799938e-01	4.175095e-02	3.084088e-02
-6.929999e+00	-6.860001e+00	1.866441e-01	4.329558e-02	3.198517e-02
-6.860002e+00	-6.790000e+00	1.989713e-01	4.615675e-02	3.409550e-02
-6.790000e+00	-6.720000e+00	1.949127e-01	4.518625e-02	3.338402e-02
-6.720000e+00	-6.650000e+00	1.998180e-01	4.636483e-02	3.424803e-02
-6.650000e+00	-6.580000e+00	2.088263e-01	4.842165e-02	3.577485e-02
-6.580000e+00	-6.510000e+00	2.096348e-01	4.863497e-02	3.592334e-02
-6.510000e+00	-6.440000e+00	2.016510e-01	4.676365e-02	3.454895e-02
-6.440000e+00	-6.370000e+00	2.159841e-01	5.008565e-02	3.700049e-02
-6.370000e+00	-6.300000e+00	2.012227e-01	4.666839e-02	3.447927e-02
-6.300000e+00	-6.230000e+00	2.073375e-01	4.811012e-02	3.553402e-02
-6.230000e+00	-6.160000e+00	2.085609e-01	4.837293e-02	3.573524e-02
-6.160000e+00	-6.090000e+00	2.112001e-01	4.899082e-02	3.618933e-02
-6.090000e+00	-6.020000e+00	2.161652e-01	5.012579e-02	3.703065e-02
-6.020000e+00	-5.950000e+00	2.089295e-01	4.846183e-02	3.579778e-02
-5.949999e+00	-5.879999e+00	2.058518e-01	4.773207e-02	3.526702e-02
-5.879999e+00	-5.809999e+00	2.055761e-01	4.768433e-02	3.522664e-02
-5.809999e+00	-5.740001e+00	2.118823e-01	4.915127e-02	3.630769e-02
-5.740000e+00	-5.670000e+00	2.084082e-01	4.833078e-02	3.570276e-02
-5.670001e+00	-5.599999e+00	2.097969e-01	4.864078e-02	3.593767e-02
-5.600000e+00	-5.530000e+00	2.026724e-01	4.699625e-02	3.472181e-02
-5.530000e+00	-5.460000e+00	2.072981e-01	4.806638e-02	3.551156e-02
-5.460000e+00	-5.390000e+00	2.088132e-01	4.842931e-02	3.577256e-02
-5.390000e+00	-5.320000e+00	2.063295e-01	4.785202e-02	3.535146e-02
-5.320000e+00	-5.250000e+00	2.066765e-01	4.793885e-02	3.541439e-02
-5.250000e+00	-5.180000e+00	2.035386e-01	4.720147e-02	3.487189e-02
-5.180000e+00	-5.110000e+00	2.094962e-01	4.858604e-02	3.589153e-02
-5.110000e+00	-5.040000e+00	2.079417e-01	4.822243e-02	3.562288e-02
-5.040000e+00	-4.970000e+00	2.099587e-01	4.868325e-02	3.596880e-02
-4.970000e+00	-4.899998e+00	2.042209e-01	4.736410e-02	3.499125e-02
-4.899998e+00	-4.830000e+00	2.081934e-01	4.827589e-02	3.566572e-02
-4.830000e+00	-4.760000e+00	2.048277e-01	4.750778e-02	3.509537e-02
-4.760000e+00	-4.690000e+00	2.066905e-01	4.794450e-02	3.541488e-02
-4.690000e+00	-4.620000e+00	2.110920e-01	4.895899e-02	3.616949e-02
-4.620000e+00	-4.550000e+00	2.063234e-01	4.785220e-02	3.535010e-02
-4.550000e+00	-4.480000e+00	2.067253e-01	4.792770e-02	3.541002e-02
-4.480000e+00	-4.410000e+00	2.114042e-01	4.902683e-02	3.621758e-02
-4.410000e+00	-4.340000e+00	2.081336e-01	4.826831e-02	3.565972e-02
-4.340000e+00	-4.270000e+00	2.108517e-01	4.890444e-02	3.612662e-02
-4.270000e+00	-4.200000e+00	2.049577e-01	4.752467e-02	3.511079e-02
-4.200000e+00	-4.130000e+00	2.049210e-01	4.753059e-02	3.511158e-02
-4.130000e+00	-4.060000e+00	2.113217e-01	4.900244e-02	3.620241e-02
-4.060000e+00	-3.990002e+00	2.103467e-01	4.878091e-02	3.603628e-02
-3.990001e+00	-3.920001e+00	2.118970e-01	4.914329e-02	3.630351e-02
-3.920001e+00	-3.849999e+00	2.064483e-01	4.786798e-02	3.536593e-02
-3.849999e+00	-3.779999e+00	2.093276e-01	4.854898e-02	3.586492e-02
-3.779999e+00	-3.710001e+00	2.083140e-01	4.830989e-02	3.568977e-02
-3.710001e+00	-3.639999e+00	2.090367e-01	4.847505e-02	3.581058e-02
-3.639999e+00	-3.570001e+00	2.056369e-01	4.770401e-02	3.523935e-02
-3.570001e+00	-3.499999e+00	2.105369e-01	4.882871e-02	3.607336e-02
-3.500000e+00	-3.430000e+00	2.053347e-01	4.761133e-02	3.517312e-02
-3.430000e+00	-3.360000e+00	2.101878e-01	4.874357e-02	3.600975e-02
-3.360000e+00	-3.290000e+00	2.086416e-01	4.839416e-02	3.575052e-02
-3.290000e+00	-3.220000e+00	2.045587e-01	4.744815e-02	3.505033e-02
-3.220000e+00	-3.150000e+00	2.037662e-01	4.725507e-02	3.491125e-02
-3.150000e+00	-3.080000e+00	2.073472e-01	4.807863e-02	3.551927e-02
-3.080000e+00	-3.010000e+00	2.071129e-01	4.803192e-02	3.548324e-02
-3.010000e+00	-2.940002e+00	2.076389e-01	4.814496e-02	3.556968e-02
-2.940001e+00	-2.870001e+00	2.050375e-01	4.754746e-02	3.512656e-02
-2.870001e+00	-2.800001e+00	2.112978e-01	4.901326e-02	3.620674e-02
-2.800001e+00	-2.729999e+00	2.121954e-01	4.921268e-02	3.635572e-02
-2.729999e+00	-2.660000e+00	2.105323e-01	4.881722e-02	3.606556e-02
-2.660001e+00	-2.589999e+00	2.087183e-01	4.840620e-02	3.575973e-02
-2.590000e+00	-2.520000e+00	2.098926e-01	4.867725e-02	3.596033e-02
-2.520000e+00	-2.450000e+00	2.096342e-01	4.861764e-02	3.591648e-02
-2.450000e+00	-2.380000e+00	2.102021e-01	4.875168e-02	3.601477e-02
-2.380000e+00	-2.310000e+00	2.131663e-01	4.944038e-02	3.652314e-02
-2.310000e+00	-2.240000e+00	2.120677e-01	4.917589e-02	3.633010e-02
-2.240000e+00	-2.170000e+00	2.138958e-01	4.960599e-02	3.664672e-02
-2.170000e+00	-2.100000e+00	2.137755e-01	4.957447e-02	3.662374e-02
-2.100000e+00	-2.030000e+00	2.148409e-01	4.982410e-02	3.680779e-02
-2.030000e+00	-1.960000e+00	2.167050e-01	5.025831e-02	3.712799e-02
-1.960000e+00	-1.890000e+00	2.188202e-01	5.074617e-02	3.748960e-02
-1.890000e+00	-1.820000e+00	2.203608e-01	5.110434e-02	3.775326e-02
-1.820000e+00	-1.750000e+00	2.235615e-01	5.184578e-02	3.830160e-02
-1.750000e+00	-1.680000e+00	2.237397e-01	5.189197e-02	3.833468e-02
-1.680000e+00	-1.610000e+00	2.280628e-01	5.289118e-02	3.907356e-02
-1.610000e+00	-1.540000e+00	2.304782e-01	5.345242e-02	3.948766e-02
-1.540000e+00	-1.470000e+00	2.344937e-01	5.438048e-02	4.017439e-02
-1.470000e+00	-1.400000e+00	2.393226e-01	5.550101e-02	4.100145e-02
-1.400000e+00	-1.330000e+00	2.457390e-01	5.699335e-02	4.210392e-02
-1.330000e+00	-1.260000e+00	2.504731e-01	5.808655e-02	4.291173e-02
-1.260000e+00	-1.190000e+00	2.593499e-01	6.014671e-02	4.443375e-02
-1.190000e+00	-1.120000e+00	2.668729e-01	6.189382e-02	4.572354e-02
-1.120000e+00	-1.050000e+00	2.769754e-01	6.423480e-02	4.745400e-02
-1.050000e+00	-9.799997e-01	2.731246e-01	6.333830e-02	4.679174e-02
-9.799994e-01	-9.099996e-01	2.461068e-01	5.707315e-02	4.216348e-02
-9.099995e-01	-8.399999e-01	2.187831e-01	5.073711e-02	3.748243e-02
-8.399999e-01	-7.700009e-01	1.875587e-01	4.349681e-02	3.213344e-02
-7.700009e-01	-7.000005e-01	1.503504e-01	3.486783e-02	2.575909e-02
-7.000005e-01	-6.299997e-01	1.021276e-01	2.368490e-02	1.749716e-02
-6.299998e-01	-5.599998e-01	1.850254e-02	4.290454e-03	3.169892e-03
-5.599998e-01	-4.899996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	2.018900e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	2.018875e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	2.018765e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	2.018862e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	2.018812e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	2.018863e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	2.018781e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	2.018885e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	2.018856e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	2.018823e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	2.018845e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	2.018681e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	2.018857e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	2.018853e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	2.018942e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	2.018783e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	2.018800e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	2.018953e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	2.018796e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	2.018766e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	2.018941e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	2.018781e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	2.018811e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	2.018968e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	2.018720e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	2.018989e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	2.018831e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	2.018772e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	2.018886e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	2.018800e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	2.018924e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	2.018748e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	2.018853e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	2.018968e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	2.018849e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	2.018959e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	2.018817e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	2.019083e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	2.018910e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	2.018849e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	2.018937e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	2.019094e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	2.019057e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	2.019120e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	2.019213e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.019082e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.019348e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	2.019061e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.019739e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	2.019420e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.019707e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.019705e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	2.020012e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	2.020191e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	2.020453e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	2.020762e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	2.021116e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.021590e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.021998e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.022623e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.023269e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.024195e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.025119e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.026317e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.027715e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.029316e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.031281e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.033580e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.036341e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.039579e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.043491e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	2.048038e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	2.053586e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	2.060122e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.067891e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.077228e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.088375e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.101811e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	2.117823e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.137225e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	2.160661e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.189113e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	2.223846e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	2.266393e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	2.537957e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.210757e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.016405e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.814850e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.601111e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.366616e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.096126e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.760255e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.296524e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	5.519933e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.580017e-07	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	7.169307e-01	2.389475e-01	1.627269e-01
-6.929999e+00	-6.860001e+00	7.648863e-01	2.556052e-01	1.739828e-01
-6.860002e+00	-6.790000e+00	7.549654e-01	2.504487e-01	1.707024e-01
-6.790000e+00	-6.720000e+00	7.800789e-01	2.600856e-01	1.771060e-01
-6.720000e+00	-6.650000e+00	8.192868e-01	2.739836e-01	1.864490e-01
-6.650000e+00	-6.580000e+00	8.019554e-01	2.662727e-01	1.814682e-01
-6.580000e+00	-6.510000e+00	7.967566e-01	2.642900e-01	1.801462e-01
-6.510000e+00	-6.440000e+00	8.171992e-01	2.728174e-01	1.857314e-01
-6.440000e+00	-6.370000e+00	8.345748e-01	2.772549e-01	1.889295e-01
-6.370000e+00	-6.300000e+00	8.255173e-01	2.759999e-01	1.878426e-01
-6.300000e+00	-6.230000e+00	8.431074e-01	2.817351e-01	1.917489e-01
-6.230000e+00	-6.160000e+00	8.446337e-01	2.820396e-01	1.919905e-01
-6.160000e+00	-6.090000e+00	8.264231e-01	2.750023e-01	1.873359e-01
-6.090000e+00	-6.020000e+00	8.557954e-01	2.850791e-01	1.941481e-01
-6.020000e+00	-5.950000e+00	8.619223e-01	2.883576e-01	1.962204e-01
-5.949999e+00	-5.879999e+00	8.495995e-01	2.841651e-01	1.933891e-01
-5.879999e+00	-5.809999e+00	8.624612e-01	2.890272e-01	1.966112e-01
-5.809999e+00	-5.740001e+00	8.443285e-01	2.814803e-01	1.916727e-01
-5.740000e+00	-5.670000e+00	8.574850e-01	2.867487e-01	1.951439e-01
-5.670001e+00	-5.599999e+00	8.610526e-01	2.879323e-01	1.959456e-01
-5.600000e+00	-5.530000e+00	8.661975e-01	2.907288e-01	1.977193e-01
-5.530000e+00	-5.460000e+00	8.849336e-01	2.970961e-01	2.020225e-01
-5.460000e+00	-5.390000e+00	8.763268e-01	2.936291e-01	1.997470e-01
-5.390000e+00	-5.320000e+00	8.894889e-01	2.988509e-01	2.031920e-01
-5.320000e+00	-5.250000e+00	9.193092e-01	3.097418e-01	2.104883e-01
-5.250000e+00	-5.180000e+00	9.532331e-01	3.226783e-01	2.190745e-01
-5.180000e+00	-5.110000e+00	1.010588e+00	3.428893e-01	2.326949e-01
-5.110000e+00	-5.040000e+00	1.082984e+00	3.696827e-01	2.505878e-01
-5.040000e+00	-4.970000e+00	8.988414e-01	2.796435e-01	1.928997e-01
-4.970000e+00	-4.899998e+00	3.011381e-01	3.281479e-02	3.006515e-02
-4.899998e+00	-4.830000e+00	1.407264e-01	9.723370e-03	2.830515e-02
-4.830000e+00	-4.760000e+00	2.008667e-01	2.305138e-03	5.779587e-03
-4.760000e+00	-4.690000e+00	2.347352e-01	1.291067e-02	1.390283e-02
-4.690000e+00	-4.620000e+00	2.094795e-01	1.070288e-03	6.947568e-03
-4.620000e+00	-4.550000e+00	2.978499e-01	3.186291e-02	2.877001e-02
-4.550000e+00	-4.480000e+00	2.565098e-01	1.760693e-02	1.883989e-02
-4.480000e+00	-4.410000e+00	2.133911e-01	2.326562e-03	8.046940e-03
-4.410000e+00	-4.340000e+00	3.167037e-01	3.753387e-02	3.349141e-02
-4.340000e+00	-4.270000e+00	2.822621e-01	2.328681e-02	2.478034e-02
-4.270000e+00	-4.200000e+00	3.107040e-01	3.544419e-02	3.246437e-02
-4.200000e+00	-4.130000e+00	3.030893e-01	3.428094e-02	3.021372e-02
-4.130000e+00	-4.060000e+00	2.481688e-01	1.444791e-02	1.630105e-02
-4.060000e+00	-3.990002e+00	3.540679e-01	4.942677e-02	4.225249e-02
-3.990001e+00	-3.920001e+00	2.569826e-01	1.581410e-02	1.857771e-02
-3.920001e+00	-3.849999e+00	3.638820e-01	5.586632e-02	4.534278e-02
-3.849999e+00	-3.779999e+00	3.379379e-01	4.427478e-02	3.877021e-02
-3.779999e+00	-3.710001e+00	3.159819e-01	3.571337e-02	3.312343e-02
-3.710001e+00	-3.639999e+00	3.080627e-01	3.349719e-02	3.125840e-02
-3.639999e+00	-3.570001e+00	3.118544e-01	3.481742e-02	3.235633e-02
-3.570001e+00	-3.499999e+00	3.278928e-01	4.000823e-02	3.599352e-02
-3.500000e+00	-3.430000e+00	2.499153e-01	1.350229e-02	1.720804e-02
-3.430000e+00	-3.360000e+00	3.341394e-01	4.236154e-02	3.755963e-02
-3.360000e+00	-3.290000e+00	3.165760e-01	3.660925e-02	3.361719e-02
-3.290000e+00	-3.220000e+00	3.179051e-01	3.782918e-02	3.400308e-02
-3.220000e+00	-3.150000e+00	3.581517e-01	5.230530e-02	4.406824e-02
-3.150000e+00	-3.080000e+00	3.331463e-01	4.264047e-02	3.763518e-02
-3.080000e+00	-3.010000e+00	3.617692e-01	5.276109e-02	4.448026e-02
-3.010000e+00	-2.940002e+00	2.920899e-01	2.726324e-02	2.741170e-02
-2.940001e+00	-2.870001e+00	3.425697e-01	4.593037e-02	3.988371e-02
-2.870001e+00	-2.800001e+00	3.106126e-01	3.354446e-02	3.168028e-02
-2.800001e+00	-2.729999e+00	3.761693e-01	5.720379e-02	4.756113e-02
-2.729999e+00	-2.660000e+00	3.685623e-01	5.500676e-02	4.597929e-02
-2.660001e+00	-2.589999e+00	3.579357e-01	5.117270e-02	4.344034e-02
-2.590000e+00	-2.520000e+00	3.368643e-01	4.296266e-02	3.800691e-02
-2.520000e+00	-2.450000e+00	3.608906e-01	5.183840e-02	4.392610e-02
-2.450000e+00	-2.380000e+00	3.891441e-01	6.203736e-02	5.074637e-02
-2.380000e+00	-2.310000e+00	3.267029e-01	3.849349e-02	3.511615e-02
-2.310000e+00	-2.240000e+00	3.484107e-01	4.629433e-02	4.034252e-02
-2.240000e+00	-2.170000e+00	3.707969e-01	5.433279e-02	4.572709e-02
-2.170000e+00	-2.100000e+00	3.901279e-01	6.138238e-02	5.045323e-02
-2.100000e+00	-2.030000e+00	3.481383e-01	4.540448e-02	3.982754e-02
-2.030000e+00	-1.960000e+00	3.774305e-01	5.515423e-02	4.647900e-02
-1.960000e+00	-1.890000e+00	3.387069e-01	4.053554e-02	3.672931e-02
-1.890000e+00	-1.820000e+00	3.873242e-01	5.759700e-02	4.824458e-02
-1.820000e+00	-1.750000e+00	3.964865e-01	6.024371e-02	5.008736e-02
-1.750000e+00	-1.680000e+00	4.074119e-01	6.360717e-02	5.241975e-02
-1.680000e+00	-1.610000e+00	3.935473e-01	5.728133e-02	4.832788e-02
-1.610000e+00	-1.540000e+00	4.017838e-01	5.866465e-02	4.943934e-02
-1.540000e+00	-1.470000e+00	4.030770e-01	5.758171e-02	4.891570e-02
-1.470000e+00	-1.400000e+00	4.209063e-01	6.249659e-02	5.237712e-02
-1.400000e+00	-1.330000e+00	4.578481e-01	7.403689e-02	6.033252e-02
-1.330000e+00	-1.260000e+00	4.472840e-01	6.764319e-02	5.634358e-02
-1.260000e+00	-1.190000e+00	4.344596e-01	5.988835e-02	5.151205e-02
-1.190000e+00	-1.120000e+00	4.815160e-01	7.406899e-02	6.136193e-02
-1.120000e+00	-1.050000e+00	5.046302e-01	7.852298e-02	6.480305e-02
-1.050000e+00	-9.799997e-01	4.942618e-01	7.643250e-02	6.320740e-02
-9.799994e-01	-9.099996e-01	4.528531e-01	7.182010e-02	5.890282e-02
-9.099995e-01	-8.399999e-01	4.049216e-01	6.457638e-02	5.287692e-02
-8.399999e-01	-7.700009e-01	3.639050e-01	6.159210e-02	4.948184e-02
-7.700009e-01	-7.000005e-01	2.849513e-01	4.678733e-02	3.794852e-02
-7.000005e-01	-6.299997e-01	2.119912e-01	3.857844e-02	3.032047e-02
-6.299998e-01	-5.599998e-01	8.104367e-02	2.269722e-02	1.599254e-02
-5.599998e-01	-4.899996e-01	9.259550e-03	3.401582e-03	2.274720e-03
-4.899995e-01	-4.200005e-01	8.291623e-04	3.045526e-04	2.036724e-04
-4.200004e-01	-3.499996e-01	9.160078e-07	3.364263e-07	2.249942e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.602427e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	1.613438e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	1.624417e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.635559e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.646557e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.657666e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	1.668658e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	1.679805e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.690850e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	1.701831e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.712940e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	1.723821e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	1.735060e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	1.746116e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	1.757248e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	1.768150e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	1.779240e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	1.790437e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	1.801337e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	1.812353e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	1.823611e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	1.834493e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	1.845597e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	1.856783e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.867629e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.878953e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.889836e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.900851e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.912017e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.922987e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.934184e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.945093e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.956242e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.967435e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.978364e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.989567e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	2.000490e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	2.011824e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	2.022729e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	2.033758e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	2.044916e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	2.056170e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	2.067206e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	2.078382e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	2.089570e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.100535e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.111929e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	2.122741e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.134562e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	2.145379e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.156798e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.167968e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	2.179432e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	2.190797e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	2.202277e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	2.213777e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	2.225377e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.237138e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.248798e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.260762e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.272742e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.285076e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.297414e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.310129e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.323063e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.336270e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.349907e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.364007e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.378650e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.393911e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.409967e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	2.426856e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	2.444942e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	2.464292e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.485157e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.507966e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.533042e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.560943e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	2.592152e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.627606e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	2.668159e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.715125e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	2.770156e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	2.835305e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.179451e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	4.122433e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.986377e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.780889e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.525133e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	3.218819e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.848534e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.381177e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.743068e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	7.567258e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.180533e-05	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	3.217362e-01	7.669180e-02	1.079466e-01
-6.929999e+00	-6.860001e+00	3.092171e-01	7.789744e-02	1.095748e-01
-6.860002e+00	-6.790000e+00	2.964222e-01	7.912901e-02	1.112470e-01
-6.790000e+00	-6.720000e+00	2.986751e-01	7.777713e-02	1.094065e-01
-6.720000e+00	-6.650000e+00	2.893462e-01	7.845414e-02	1.103341e-01
-6.650000e+00	-6.580000e+00	2.816393e-01	7.881122e-02	1.108082e-01
-6.580000e+00	-6.510000e+00	2.827125e-01	7.768437e-02	1.092958e-01
-6.510000e+00	-6.440000e+00	2.899310e-01	7.549396e-02	1.063172e-01
-6.440000e+00	-6.370000e+00	2.742805e-01	7.721895e-02	1.086557e-01
-6.370000e+00	-6.300000e+00	2.944247e-01	7.282811e-02	1.027083e-01
-6.300000e+00	-6.230000e+00	2.874584e-01	7.307924e-02	1.030633e-01
-6.230000e+00	-6.160000e+00	2.876275e-01	7.208512e-02	1.017061e-01
-6.160000e+00	-6.090000e+00	2.864899e-01	7.134113e-02	1.007031e-01
-6.090000e+00	-6.020000e+00	2.826825e-01	7.103506e-02	1.002851e-01
-6.020000e+00	-5.950000e+00	2.932880e-01	6.828309e-02	9.656588e-02
-5.949999e+00	-5.879999e+00	2.958894e-01	6.687272e-02	9.464360e-02
-5.879999e+00	-5.809999e+00	2.969010e-01	6.576062e-02	9.314565e-02
-5.809999e+00	-5.740001e+00	2.934865e-01	6.540299e-02	9.266557e-02
-5.740000e+00	-5.670000e+00	2.987886e-01	6.352888e-02	9.012669e-02
-5.670001e+00	-5.599999e+00	2.978093e-01	6.274150e-02	8.905302e-02
-5.600000e+00	-5.530000e+00	3.076154e-01	6.012722e-02	8.551513e-02
-5.530000e+00	-5.460000e+00	3.037918e-01	5.982166e-02	8.510290e-02
-5.460000e+00	-5.390000e+00	3.031370e-01	5.899131e-02	8.398887e-02
-5.390000e+00	-5.320000e+00	3.077752e-01	5.725413e-02	8.162927e-02
-5.320000e+00	-5.250000e+00	3.083776e-01	5.619577e-02	8.019823e-02
-5.250000e+00	-5.180000e+00	3.098084e-01	5.500968e-02	7.859064e-02
-5.180000e+00	-5.110000e+00	3.063172e-01	5.464831e-02	7.810424e-02
-5.110000e+00	-5.040000e+00	3.092325e-01	5.319685e-02	7.613972e-02
-5.040000e+00	-4.970000e+00	3.093754e-01	5.222914e-02	7.482451e-02
-4.970000e+00	-4.899998e+00	3.160779e-01	5.013149e-02	7.198771e-02
-4.899998e+00	-4.830000e+00	3.135537e-01	4.961605e-02	7.128932e-02
-4.830000e+00	-4.760000e+00	3.172284e-01	4.803418e-02	6.915088e-02
-4.760000e+00	-4.690000e+00	3.168653e-01	4.715242e-02	6.796105e-02
-4.690000e+00	-4.620000e+00	3.144522e-01	4.662283e-02	6.723874e-02
-4.620000e+00	-4.550000e+00	3.193709e-01	4.482286e-02	6.480414e-02
-4.550000e+00	-4.480000e+00	3.201342e-01	4.374208e-02	6.333719e-02
-4.480000e+00	-4.410000e+00	3.181309e-01	4.313420e-02	6.251864e-02
-4.410000e+00	-4.340000e+00	3.208326e-01	4.173587e-02	6.062439e-02
-4.340000e+00	-4.270000e+00	3.211252e-01	4.073018e-02	5.926485e-02
-4.270000e+00	-4.200000e+00	3.269013e-01	3.878434e-02	5.662740e-02
-4.200000e+00	-4.130000e+00	3.288329e-01	3.751223e-02	5.490920e-02
-4.130000e+00	-4.060000e+00	3.251732e-01	3.719247e-02	5.447345e-02
-4.060000e+00	-3.990002e+00	3.273286e-01	3.587331e-02	5.268990e-02
-3.990001e+00	-3.920001e+00	3.273671e-01	3.492137e-02	5.140205e-02
-3.920001e+00	-3.849999e+00	3.329884e-01	3.300891e-02	4.880919e-02
-3.849999e+00	-3.779999e+00	3.321026e-01	3.221005e-02	4.773096e-02
-3.779999e+00	-3.710001e+00	3.334159e-01	3.104473e-02	4.615272e-02
-3.710001e+00	-3.639999e+00	3.348309e-01	2.984031e-02	4.452277e-02
-3.639999e+00	-3.570001e+00	3.383238e-01	2.832531e-02	4.247526e-02
-3.570001e+00	-3.499999e+00	3.362801e-01	2.771088e-02	4.164011e-02
-3.500000e+00	-3.430000e+00	3.401737e-01	2.609970e-02	3.946064e-02
-3.430000e+00	-3.360000e+00	3.390711e-01	2.534190e-02	3.843454e-02
-3.360000e+00	-3.290000e+00	3.412365e-01	2.403541e-02	3.666756e-02
-3.290000e+00	-3.220000e+00	3.449952e-01	2.244758e-02	3.451941e-02
-3.220000e+00	-3.150000e+00	3.466775e-01	2.121771e-02	3.285273e-02
-3.150000e+00	-3.080000e+00	3.458911e-01	2.040981e-02	3.175988e-02
-3.080000e+00	-3.010000e+00	3.475699e-01	1.918685e-02	3.010610e-02
-3.010000e+00	-2.940002e+00	3.482780e-01	1.813151e-02	2.867713e-02
-2.940001e+00	-2.870001e+00	3.511108e-01	1.670995e-02	2.675469e-02
-2.870001e+00	-2.800001e+00	3.496128e-01	1.604151e-02	2.585280e-02
-2.800001e+00	-2.729999e+00	3.505194e-01	1.495476e-02	2.438212e-02
-2.729999e+00	-2.660000e+00	3.528540e-01	1.363306e-02	2.259382e-02
-2.660001e+00	-2.589999e+00	3.550825e-01	1.233246e-02	2.083661e-02
-2.590000e+00	-2.520000e+00	3.563521e-01	1.120259e-02	1.930937e-02
-2.520000e+00	-2.450000e+00	3.580127e-01	1.001141e-02	1.769993e-02
-2.450000e+00	-2.380000e+00	3.593224e-01	8.886131e-03	1.618038e-02
-2.380000e+00	-2.310000e+00	3.599144e-01	7.893125e-03	1.484054e-02
-2.310000e+00	-2.240000e+00	3.621305e-01	6.630263e-03	1.313492e-02
-2.240000e+00	-2.170000e+00	3.632364e-01	5.572139e-03	1.170873e-02
-2.170000e+00	-2.100000e+00	3.653546e-01	4.351106e-03	1.006280e-02
-2.100000e+00	-2.030000e+00	3.670842e-01	3.215289e-03	8.533526e-03
-2.030000e+00	-1.960000e+00	3.687718e-01	2.826347e-03	7.036359e-03
-1.960000e+00	-1.890000e+00	3.706610e-01	2.589092e-03	5.527790e-03
-1.890000e+00	-1.820000e+00	3.730542e-01	2.309980e-03	3.937338e-03
-1.820000e+00	-1.750000e+00	3.750429e-01	2.114646e-03	2.481741e-03
-1.750000e+00	-1.680000e+00	3.785406e-01	3.041572e-03	2.600919e-03
-1.680000e+00	-1.610000e+00	3.811663e-01	4.268020e-03	3.720145e-03
-1.610000e+00	-1.540000e+00	3.849470e-01	5.616042e-03	4.985597e-03
-1.540000e+00	-1.470000e+00	3.889320e-01	6.974474e-03	6.230652e-03
-1.470000e+00	-1.400000e+00	3.936139e-01	8.365928e-03	7.522931e-03
-1.400000e+00	-1.330000e+00	3.990324e-01	9.810428e-03	8.858369e-03
-1.330000e+00	-1.260000e+00	4.059345e-01	1.143279e-02	1.034844e-02
-1.260000e+00	-1.190000e+00	4.137454e-01	1.306978e-02	1.187063e-02
-1.190000e+00	-1.120000e+00	4.236696e-01	1.497488e-02	1.360707e-02
-1.120000e+00	-1.050000e+00	4.750475e-01	1.845692e-02	1.697181e-02
-1.050000e+00	-9.799997e-01	6.065546e-01	2.487050e-02	2.325276e-02
-9.799994e-01	-9.099996e-01	5.788624e-01	2.596444e-02	2.376723e-02
-9.099995e-01	-8.399999e-01	5.436483e-01	2.634738e-02	2.374537e-02
-8.399999e-01	-7.700009e-01	5.028763e-01	2.606428e-02	2.321271e-02
-7.700009e-01	-7.000005e-01	4.560784e-01	2.504047e-02	2.210090e-02
-7.000005e-01	-6.299997e-01	4.012112e-01	2.312886e-02	2.027807e-02
-6.299998e-01	-5.599998e-01	3.337027e-01	2.003656e-02	1.748287e-02
-5.599998e-01	-4.899996e-01	2.420966e-01	1.479774e-02	1.290664e-02
-4.899995e-01	-4.200005e-01	1.038963e-01	6.318988e-03	5.508835e-03
-4.200004e-01	-3.499996e-01	1.198816e-05	4.126089e-08	3.593251e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/FO_d22-x15-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=0
LegendXPos=0.4
LegendYPos=0.5
Rebin=4
RatioPlotMode=difference
RatioPlotTitle=FO-Exp.
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlot=1
RatioPlotReference=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=red
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_LO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.588072e-01	4.290978e-02	3.169341e-02
-6.929999e+00	-6.860001e+00	1.803716e-01	4.891643e-02	3.611352e-02
-6.860002e+00	-6.790000e+00	1.681051e-01	4.554591e-02	3.362577e-02
-6.790000e+00	-6.720000e+00	1.700146e-01	4.610624e-02	3.402642e-02
-6.720000e+00	-6.650000e+00	1.768853e-01	4.820924e-02	3.552856e-02
-6.650000e+00	-6.580000e+00	1.758937e-01	4.804506e-02	3.538924e-02
-6.580000e+00	-6.510000e+00	1.756877e-01	4.763345e-02	3.515430e-02
-6.510000e+00	-6.440000e+00	1.820902e-01	4.971003e-02	3.663113e-02
-6.440000e+00	-6.370000e+00	1.765107e-01	4.821025e-02	3.551556e-02
-6.370000e+00	-6.300000e+00	1.767446e-01	4.824306e-02	3.554182e-02
-6.300000e+00	-6.230000e+00	1.864374e-01	5.076989e-02	3.743494e-02
-6.230000e+00	-6.160000e+00	1.834957e-01	4.999661e-02	3.685754e-02
-6.160000e+00	-6.090000e+00	1.786641e-01	4.875303e-02	3.592345e-02
-6.090000e+00	-6.020000e+00	1.787444e-01	4.886120e-02	3.598353e-02
-6.020000e+00	-5.950000e+00	1.787395e-01	4.872104e-02	3.591046e-02
-5.949999e+00	-5.879999e+00	1.800679e-01	4.919835e-02	3.624530e-02
-5.879999e+00	-5.809999e+00	1.746970e-01	4.779252e-02	3.518235e-02
-5.809999e+00	-5.740001e+00	1.788606e-01	4.874141e-02	3.592760e-02
-5.740000e+00	-5.670000e+00	1.801446e-01	4.914511e-02	3.621241e-02
-5.670001e+00	-5.599999e+00	1.807295e-01	4.931568e-02	3.633575e-02
-5.600000e+00	-5.530000e+00	1.808440e-01	4.945052e-02	3.641942e-02
-5.530000e+00	-5.460000e+00	1.788384e-01	4.885591e-02	3.599438e-02
-5.460000e+00	-5.390000e+00	1.837090e-01	5.008746e-02	3.691679e-02
-5.390000e+00	-5.320000e+00	1.771618e-01	4.825362e-02	3.556458e-02
-5.320000e+00	-5.250000e+00	1.804704e-01	4.922376e-02	3.627952e-02
-5.250000e+00	-5.180000e+00	1.815877e-01	4.965514e-02	3.657024e-02
-5.180000e+00	-5.110000e+00	1.789045e-01	4.878589e-02	3.595035e-02
-5.110000e+00	-5.040000e+00	1.811532e-01	4.939182e-02	3.640138e-02
-5.040000e+00	-4.970000e+00	1.867609e-01	5.095967e-02	3.755511e-02
-4.970000e+00	-4.899998e+00	1.835353e-01	5.006456e-02	3.689105e-02
-4.899998e+00	-4.830000e+00	1.825727e-01	4.987994e-02	3.674192e-02
-4.830000e+00	-4.760000e+00	1.812752e-01	4.938063e-02	3.640729e-02
-4.760000e+00	-4.690000e+00	1.818445e-01	4.967577e-02	3.659141e-02
-4.690000e+00	-4.620000e+00	1.753429e-01	4.786963e-02	3.526948e-02
-4.620000e+00	-4.550000e+00	1.748537e-01	4.764088e-02	3.511942e-02
-4.550000e+00	-4.480000e+00	1.756371e-01	4.798398e-02	3.534606e-02
-4.480000e+00	-4.410000e+00	1.815231e-01	4.957955e-02	3.652433e-02
-4.410000e+00	-4.340000e+00	1.843559e-01	5.025039e-02	3.703681e-02
-4.340000e+00	-4.270000e+00	1.813684e-01	4.935673e-02	3.639415e-02
-4.270000e+00	-4.200000e+00	1.777079e-01	4.852104e-02	3.574463e-02
-4.200000e+00	-4.130000e+00	1.809593e-01	4.945113e-02	3.642342e-02
-4.130000e+00	-4.060000e+00	1.813326e-01	4.949727e-02	3.647322e-02
-4.060000e+00	-3.990002e+00	1.794736e-01	4.893196e-02	3.606336e-02
-3.990001e+00	-3.920001e+00	1.806290e-01	4.933358e-02	3.634439e-02
-3.920001e+00	-3.849999e+00	1.816990e-01	4.957212e-02	3.652825e-02
-3.849999e+00	-3.779999e+00	1.792821e-01	4.887724e-02	3.602139e-02
-3.779999e+00	-3.710001e+00	1.826188e-01	4.980065e-02	3.670454e-02
-3.710001e+00	-3.639999e+00	1.824863e-01	4.976683e-02	3.667685e-02
-3.639999e+00	-3.570001e+00	1.812030e-01	4.942355e-02	3.641796e-02
-3.570001e+00	-3.499999e+00	1.822441e-01	4.975900e-02	3.666084e-02
-3.500000e+00	-3.430000e+00	1.806896e-01	4.931470e-02	3.633385e-02
-3.430000e+00	-3.360000e+00	1.792297e-01	4.891987e-02	3.604358e-02
-3.360000e+00	-3.290000e+00	1.832134e-01	4.998724e-02	3.683884e-02
-3.290000e+00	-3.220000e+00	1.828959e-01	4.988627e-02	3.676614e-02
-3.220000e+00	-3.150000e+00	1.813328e-01	4.948162e-02	3.646353e-02
-3.150000e+00	-3.080000e+00	1.787125e-01	4.881994e-02	3.596147e-02
-3.080000e+00	-3.010000e+00	1.813775e-01	4.949283e-02	3.647046e-02
-3.010000e+00	-2.940002e+00	1.817755e-01	4.956758e-02	3.653438e-02
-2.940001e+00	-2.870001e+00	1.801946e-01	4.920213e-02	3.624949e-02
-2.870001e+00	-2.800001e+00	1.821083e-01	4.969808e-02	3.661959e-02
-2.800001e+00	-2.729999e+00	1.828598e-01	4.994683e-02	3.679915e-02
-2.729999e+00	-2.660000e+00	1.844286e-01	5.026089e-02	3.705120e-02
-2.660001e+00	-2.589999e+00	1.819941e-01	4.966109e-02	3.659118e-02
-2.590000e+00	-2.520000e+00	1.841968e-01	5.030027e-02	3.705992e-02
-2.520000e+00	-2.450000e+00	1.833209e-01	4.999453e-02	3.684439e-02
-2.450000e+00	-2.380000e+00	1.838029e-01	5.019151e-02	3.697992e-02
-2.380000e+00	-2.310000e+00	1.849921e-01	5.054080e-02	3.723047e-02
-2.310000e+00	-2.240000e+00	1.843711e-01	5.031945e-02	3.707737e-02
-2.240000e+00	-2.170000e+00	1.863590e-01	5.085580e-02	3.747634e-02
-2.170000e+00	-2.100000e+00	1.857342e-01	5.073682e-02	3.737831e-02
-2.100000e+00	-2.030000e+00	1.845114e-01	5.037714e-02	3.711420e-02
-2.030000e+00	-1.960000e+00	1.869263e-01	5.108663e-02	3.763215e-02
-1.960000e+00	-1.890000e+00	1.876319e-01	5.129698e-02	3.778254e-02
-1.890000e+00	-1.820000e+00	1.897233e-01	5.186414e-02	3.820270e-02
-1.820000e+00	-1.750000e+00	1.933860e-01	5.289455e-02	3.895446e-02
-1.750000e+00	-1.680000e+00	1.955880e-01	5.353027e-02	3.941873e-02
-1.680000e+00	-1.610000e+00	1.959775e-01	5.368226e-02	3.952304e-02
-1.610000e+00	-1.540000e+00	1.993982e-01	5.461699e-02	4.021221e-02
-1.540000e+00	-1.470000e+00	2.040373e-01	5.590999e-02	4.116063e-02
-1.470000e+00	-1.400000e+00	2.070329e-01	5.681452e-02	4.181185e-02
-1.400000e+00	-1.330000e+00	2.121108e-01	5.820405e-02	4.283679e-02
-1.330000e+00	-1.260000e+00	2.172895e-01	5.970733e-02	4.393016e-02
-1.260000e+00	-1.190000e+00	2.216760e-01	6.100468e-02	4.486505e-02
-1.190000e+00	-1.120000e+00	2.277981e-01	6.276457e-02	4.614831e-02
-1.120000e+00	-1.050000e+00	2.377800e-01	6.559825e-02	4.821917e-02
-1.050000e+00	-9.799997e-01	2.327958e-01	6.431583e-02	4.725898e-02
-9.799994e-01	-9.099996e-01	2.101580e-01	5.808645e-02	4.267702e-02
-9.099995e-01	-8.399999e-01	1.860828e-01	5.149260e-02	3.782056e-02
-8.399999e-01	-7.700009e-01	1.584724e-01	4.393614e-02	3.225489e-02
-7.700009e-01	-7.000005e-01	1.278169e-01	3.549075e-02	2.604395e-02
-7.000005e-01	-6.299997e-01	8.682333e-02	2.412854e-02	1.770447e-02
-6.299998e-01	-5.599998e-01	1.546620e-02	4.302397e-03	3.155797e-03
-5.599998e-01	-4.899996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=blue
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=0
Title=$\Sigma_\text{exp LO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.766041e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	1.766161e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	1.766010e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.766047e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.766126e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.766030e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	1.766076e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	1.766102e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.766111e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	1.766040e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.766052e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	1.766110e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	1.766058e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	1.765984e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	1.766135e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	1.766113e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	1.765965e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	1.766154e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	1.766069e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	1.766037e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	1.766076e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	1.766123e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	1.766015e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	1.766119e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.766068e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.766044e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.766099e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.766060e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.766099e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.766031e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.766112e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.766101e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.766047e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.766129e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.766143e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.766056e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.766105e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.766084e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.766137e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.766115e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.766102e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.766177e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.766203e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.766256e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.766147e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.766287e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.766314e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.766353e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.766360e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.766484e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.766588e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.766623e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.766769e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.766904e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.767087e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.767277e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.767469e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.767873e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.768129e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.768583e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.769076e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	1.769651e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	1.770368e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	1.771264e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.772308e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.773468e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.774990e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	1.776733e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	1.778816e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	1.781352e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	1.784481e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.787946e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.792431e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	1.797679e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.803981e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	1.811575e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.820766e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	1.831827e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	1.845323e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.861598e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	1.881520e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	1.905853e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	1.935795e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	1.972747e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	2.197971e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	2.743320e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	2.573404e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.397706e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.212167e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.009661e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	1.777552e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.491224e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.097921e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.676408e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.035929e-07	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	6.068520e-01	2.123589e-01	1.469745e-01
-6.929999e+00	-6.860001e+00	6.390659e-01	2.222831e-01	1.540602e-01
-6.860002e+00	-6.790000e+00	6.178094e-01	2.163266e-01	1.496717e-01
-6.790000e+00	-6.720000e+00	6.340465e-01	2.228029e-01	1.540073e-01
-6.720000e+00	-6.650000e+00	6.456325e-01	2.262620e-01	1.564883e-01
-6.650000e+00	-6.580000e+00	6.508001e-01	2.276061e-01	1.575075e-01
-6.580000e+00	-6.510000e+00	6.664508e-01	2.339268e-01	1.617383e-01
-6.510000e+00	-6.440000e+00	6.267336e-01	2.187412e-01	1.514322e-01
-6.440000e+00	-6.370000e+00	6.479942e-01	2.276955e-01	1.573646e-01
-6.370000e+00	-6.300000e+00	6.708336e-01	2.358772e-01	1.630241e-01
-6.300000e+00	-6.230000e+00	6.757130e-01	2.370021e-01	1.638857e-01
-6.230000e+00	-6.160000e+00	6.504910e-01	2.279607e-01	1.576317e-01
-6.160000e+00	-6.090000e+00	6.456423e-01	2.268630e-01	1.567753e-01
-6.090000e+00	-6.020000e+00	6.468588e-01	2.272126e-01	1.570394e-01
-6.020000e+00	-5.950000e+00	6.629995e-01	2.330169e-01	1.610373e-01
-5.949999e+00	-5.879999e+00	6.584933e-01	2.313551e-01	1.599020e-01
-5.879999e+00	-5.809999e+00	6.552422e-01	2.307359e-01	1.593570e-01
-5.809999e+00	-5.740001e+00	6.579844e-01	2.310426e-01	1.596978e-01
-5.740000e+00	-5.670000e+00	6.649621e-01	2.335831e-01	1.614566e-01
-5.670001e+00	-5.599999e+00	6.767596e-01	2.377522e-01	1.643315e-01
-5.600000e+00	-5.530000e+00	6.650825e-01	2.339380e-01	1.616364e-01
-5.530000e+00	-5.460000e+00	6.859807e-01	2.420368e-01	1.671277e-01
-5.460000e+00	-5.390000e+00	7.112705e-01	2.503912e-01	1.730035e-01
-5.390000e+00	-5.320000e+00	7.030661e-01	2.485098e-01	1.714979e-01
-5.320000e+00	-5.250000e+00	7.246631e-01	2.564885e-01	1.769706e-01
-5.250000e+00	-5.180000e+00	7.431090e-01	2.634560e-01	1.817102e-01
-5.180000e+00	-5.110000e+00	7.833396e-01	2.787553e-01	1.920944e-01
-5.110000e+00	-5.040000e+00	8.502176e-01	3.042413e-01	2.093824e-01
-5.040000e+00	-4.970000e+00	6.577311e-01	2.094482e-01	1.475759e-01
-4.970000e+00	-4.899998e+00	3.011847e-01	4.665917e-02	4.037715e-02
-4.899998e+00	-4.830000e+00	1.796875e-01	3.908931e-03	8.342425e-03
-4.830000e+00	-4.760000e+00	3.368503e-01	6.293863e-02	5.088256e-02
-4.760000e+00	-4.690000e+00	3.989470e-01	8.303770e-02	6.526618e-02
-4.690000e+00	-4.620000e+00	2.847911e-01	4.273703e-02	3.723300e-02
-4.620000e+00	-4.550000e+00	3.517188e-01	6.817990e-02	5.459256e-02
-4.550000e+00	-4.480000e+00	3.354138e-01	6.374229e-02	5.119915e-02
-4.480000e+00	-4.410000e+00	2.664213e-01	3.309991e-02	3.118581e-02
-4.410000e+00	-4.340000e+00	3.001825e-01	4.732296e-02	4.050569e-02
-4.340000e+00	-4.270000e+00	3.379892e-01	6.072949e-02	4.995611e-02
-4.270000e+00	-4.200000e+00	3.774593e-01	7.770920e-02	6.108785e-02
-4.200000e+00	-4.130000e+00	3.534212e-01	6.628016e-02	5.372891e-02
-4.130000e+00	-4.060000e+00	3.911817e-01	8.343741e-02	6.478483e-02
-4.060000e+00	-3.990002e+00	3.403597e-01	6.159574e-02	5.046104e-02
-3.990001e+00	-3.920001e+00	3.039875e-01	4.876002e-02	4.159381e-02
-3.920001e+00	-3.849999e+00	3.776214e-01	7.881297e-02	6.157288e-02
-3.849999e+00	-3.779999e+00	3.961029e-01	8.511028e-02	6.598126e-02
-3.779999e+00	-3.710001e+00	4.044602e-01	8.847274e-02	6.824692e-02
-3.710001e+00	-3.639999e+00	3.080321e-01	5.043910e-02	4.267526e-02
-3.639999e+00	-3.570001e+00	3.564579e-01	6.869799e-02	5.509725e-02
-3.570001e+00	-3.499999e+00	3.493922e-01	6.573111e-02	5.310515e-02
-3.500000e+00	-3.430000e+00	3.965352e-01	8.417497e-02	6.559002e-02
-3.430000e+00	-3.360000e+00	3.438917e-01	6.537253e-02	5.258725e-02
-3.360000e+00	-3.290000e+00	4.640120e-01	1.104416e-01	8.327508e-02
-3.290000e+00	-3.220000e+00	3.595580e-01	6.860996e-02	5.530471e-02
-3.220000e+00	-3.150000e+00	3.657204e-01	7.416436e-02	5.841280e-02
-3.150000e+00	-3.080000e+00	3.293475e-01	5.783327e-02	4.779157e-02
-3.080000e+00	-3.010000e+00	3.789214e-01	7.755197e-02	6.110061e-02
-3.010000e+00	-2.940002e+00	4.012898e-01	8.633324e-02	6.697421e-02
-2.940001e+00	-2.870001e+00	3.198839e-01	5.425499e-02	4.539152e-02
-2.870001e+00	-2.800001e+00	4.218318e-01	9.364761e-02	7.198464e-02
-2.800001e+00	-2.729999e+00	3.717943e-01	7.354995e-02	5.854391e-02
-2.729999e+00	-2.660000e+00	4.236227e-01	9.436147e-02	7.247416e-02
-2.660001e+00	-2.589999e+00	4.095168e-01	8.939137e-02	6.904857e-02
-2.590000e+00	-2.520000e+00	4.342771e-01	9.799718e-02	7.496900e-02
-2.520000e+00	-2.450000e+00	4.078028e-01	8.769218e-02	6.803191e-02
-2.450000e+00	-2.380000e+00	4.126544e-01	8.900867e-02	6.903443e-02
-2.380000e+00	-2.310000e+00	3.716368e-01	7.275327e-02	5.809698e-02
-2.310000e+00	-2.240000e+00	3.845766e-01	7.724500e-02	6.120933e-02
-2.240000e+00	-2.170000e+00	3.786230e-01	7.530775e-02	5.986104e-02
-2.170000e+00	-2.100000e+00	3.929714e-01	8.065358e-02	6.349279e-02
-2.100000e+00	-2.030000e+00	3.679701e-01	7.020307e-02	5.655878e-02
-2.030000e+00	-1.960000e+00	4.072192e-01	8.562321e-02	6.692994e-02
-1.960000e+00	-1.890000e+00	3.958156e-01	7.948543e-02	6.302381e-02
-1.890000e+00	-1.820000e+00	4.304252e-01	9.399563e-02	7.264081e-02
-1.820000e+00	-1.750000e+00	4.289321e-01	9.192427e-02	7.148090e-02
-1.750000e+00	-1.680000e+00	4.324044e-01	9.288898e-02	7.217374e-02
-1.680000e+00	-1.610000e+00	4.215064e-01	8.688636e-02	6.838408e-02
-1.610000e+00	-1.540000e+00	4.455122e-01	9.560326e-02	7.430257e-02
-1.540000e+00	-1.470000e+00	4.270325e-01	8.642415e-02	6.837697e-02
-1.470000e+00	-1.400000e+00	4.585432e-01	9.659651e-02	7.557258e-02
-1.400000e+00	-1.330000e+00	4.495771e-01	9.207414e-02	7.265472e-02
-1.330000e+00	-1.260000e+00	4.753179e-01	1.003496e-01	7.847991e-02
-1.260000e+00	-1.190000e+00	4.744673e-01	9.753494e-02	7.691922e-02
-1.190000e+00	-1.120000e+00	4.905474e-01	1.006954e-01	7.948732e-02
-1.120000e+00	-1.050000e+00	5.296165e-01	1.133487e-01	8.833255e-02
-1.050000e+00	-9.799997e-01	5.027636e-01	1.058806e-01	8.290299e-02
-9.799994e-01	-9.099996e-01	4.453216e-01	9.332871e-02	7.316977e-02
-9.099995e-01	-8.399999e-01	4.163870e-01	8.858432e-02	6.921976e-02
-8.399999e-01	-7.700009e-01	3.770414e-01	8.502056e-02	6.531941e-02
-7.700009e-01	-7.000005e-01	3.062734e-01	6.784650e-02	5.241572e-02
-7.000005e-01	-6.299997e-01	2.118353e-01	4.800571e-02	3.690280e-02
-6.299998e-01	-5.599998e-01	6.883136e-02	2.050814e-02	1.465420e-02
-5.599998e-01	-4.899996e-01	6.501279e-03	2.563452e-03	1.723254e-03
-4.899995e-01	-4.200005e-01	5.796817e-04	2.294463e-04	1.540588e-04
-4.200004e-01	-3.499996e-01	6.712320e-07	2.588656e-07	1.748193e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=orange
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.341160e-01	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	1.350716e-01	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	1.360115e-01	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.369646e-01	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.379176e-01	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.388645e-01	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	1.398121e-01	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	1.407710e-01	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.417149e-01	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	1.426585e-01	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.436120e-01	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	1.445655e-01	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	1.455101e-01	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	1.464513e-01	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	1.474148e-01	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	1.483654e-01	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	1.492984e-01	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	1.502674e-01	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	1.512088e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	1.521553e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	1.531086e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	1.540629e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	1.550020e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	1.559626e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.569068e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.578539e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.588097e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.597559e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.607099e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.616536e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.626107e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.635606e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.645054e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.654643e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.664165e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.673589e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.683144e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.692635e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.702204e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.711700e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.721205e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.730811e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.740347e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.749945e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.759368e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.769044e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.778621e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.788209e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.797783e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.807466e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.817147e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.826772e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.836511e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.846250e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.856059e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.865886e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.875730e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.885814e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.895750e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.905931e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.916164e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	1.926511e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	1.937036e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	1.947782e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.958706e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.969814e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.981321e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	1.993128e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.005347e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.018104e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.031568e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	2.045474e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	2.060558e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	2.076579e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.093857e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.112687e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.133437e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.156444e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	2.182363e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.211678e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	2.245407e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.284543e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	2.330587e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	2.385317e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	2.663511e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.407221e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.284508e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.108217e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.892955e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.638128e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.332719e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.949588e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.427935e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	6.198523e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	9.114504e-06	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=lilac
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots/Resum_expNLOCpower.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
RatioPlotReference=2
Title=$\Sigma_\text{exp NLO}^{C}$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	3.384096e-01	4.802506e-02	6.944735e-02
-6.929999e+00	-6.860001e+00	3.156373e-01	5.191452e-02	7.476176e-02
-6.860002e+00	-6.790000e+00	3.288564e-01	4.836244e-02	6.994204e-02
-6.790000e+00	-6.720000e+00	3.269855e-01	4.799497e-02	6.948722e-02
-6.720000e+00	-6.650000e+00	3.189800e-01	4.884079e-02	7.068287e-02
-6.650000e+00	-6.580000e+00	3.209988e-01	4.770931e-02	6.919674e-02
-6.580000e+00	-6.510000e+00	3.189455e-01	4.706063e-02	6.821955e-02
-6.510000e+00	-6.440000e+00	3.186743e-01	4.659744e-02	6.770988e-02
-6.440000e+00	-6.370000e+00	3.249138e-01	4.452842e-02	6.492328e-02
-6.370000e+00	-6.300000e+00	3.242143e-01	4.380072e-02	6.393361e-02
-6.300000e+00	-6.230000e+00	3.171277e-01	4.436084e-02	6.466720e-02
-6.230000e+00	-6.160000e+00	3.195202e-01	4.304681e-02	6.289176e-02
-6.160000e+00	-6.090000e+00	3.254671e-01	4.106247e-02	6.022938e-02
-6.090000e+00	-6.020000e+00	3.260890e-01	4.015866e-02	5.903675e-02
-6.020000e+00	-5.950000e+00	3.273372e-01	3.902891e-02	5.747464e-02
-5.949999e+00	-5.879999e+00	3.279338e-01	3.816058e-02	5.632976e-02
-5.879999e+00	-5.809999e+00	3.316462e-01	3.656010e-02	5.418285e-02
-5.809999e+00	-5.740001e+00	3.303581e-01	3.593807e-02	5.329619e-02
-5.740000e+00	-5.670000e+00	3.294477e-01	3.528200e-02	5.241737e-02
-5.670001e+00	-5.599999e+00	3.297945e-01	3.440686e-02	5.124524e-02
-5.600000e+00	-5.530000e+00	3.319965e-01	3.324308e-02	4.970835e-02
-5.530000e+00	-5.460000e+00	3.348095e-01	3.184967e-02	4.781460e-02
-5.460000e+00	-5.390000e+00	3.307757e-01	3.173137e-02	4.762714e-02
-5.390000e+00	-5.320000e+00	3.363299e-01	2.976374e-02	4.496278e-02
-5.320000e+00	-5.250000e+00	3.368052e-01	2.892453e-02	4.384638e-02
-5.250000e+00	-5.180000e+00	3.358862e-01	2.831260e-02	4.304441e-02
-5.180000e+00	-5.110000e+00	3.385789e-01	2.687818e-02	4.107897e-02
-5.110000e+00	-5.040000e+00	3.385987e-01	2.608449e-02	4.001877e-02
-5.040000e+00	-4.970000e+00	3.352050e-01	2.594975e-02	3.984000e-02
-4.970000e+00	-4.899998e+00	3.393386e-01	2.426675e-02	3.756182e-02
-4.899998e+00	-4.830000e+00	3.411303e-01	2.314319e-02	3.606636e-02
-4.830000e+00	-4.760000e+00	3.428241e-01	2.190917e-02	3.436115e-02
-4.760000e+00	-4.690000e+00	3.432475e-01	2.105937e-02	3.325191e-02
-4.690000e+00	-4.620000e+00	3.495824e-01	1.897714e-02	3.043174e-02
-4.620000e+00	-4.550000e+00	3.505282e-01	1.793020e-02	2.900338e-02
-4.550000e+00	-4.480000e+00	3.506675e-01	1.710427e-02	2.790595e-02
-4.480000e+00	-4.410000e+00	3.482653e-01	1.677213e-02	2.746498e-02
-4.410000e+00	-4.340000e+00	3.468482e-01	1.616225e-02	2.661665e-02
-4.340000e+00	-4.270000e+00	3.497840e-01	1.473462e-02	2.467894e-02
-4.270000e+00	-4.200000e+00	3.535725e-01	1.322283e-02	2.266924e-02
-4.200000e+00	-4.130000e+00	3.520191e-01	1.272231e-02	2.200228e-02
-4.130000e+00	-4.060000e+00	3.534959e-01	1.159633e-02	2.047107e-02
-4.060000e+00	-3.990002e+00	3.556022e-01	1.033461e-02	1.876308e-02
-3.990001e+00	-3.920001e+00	3.560090e-01	9.472464e-03	1.759168e-02
-3.920001e+00	-3.849999e+00	3.565925e-01	8.773288e-03	1.627427e-02
-3.849999e+00	-3.779999e+00	3.586768e-01	7.855421e-03	1.459050e-02
-3.779999e+00	-3.710001e+00	3.582879e-01	7.298660e-03	1.359708e-02
-3.710001e+00	-3.639999e+00	3.591019e-01	6.562416e-03	1.227753e-02
-3.639999e+00	-3.570001e+00	3.605125e-01	5.741343e-03	1.076366e-02
-3.570001e+00	-3.499999e+00	3.617047e-01	4.954777e-03	9.401193e-03
-3.500000e+00	-3.430000e+00	3.631734e-01	4.127063e-03	7.863408e-03
-3.430000e+00	-3.360000e+00	3.650461e-01	3.235229e-03	6.482190e-03
-3.360000e+00	-3.290000e+00	3.645318e-01	2.701053e-03	5.795805e-03
-3.290000e+00	-3.220000e+00	3.656579e-01	2.699753e-03	4.798286e-03
-3.220000e+00	-3.150000e+00	3.674190e-01	3.078572e-03	3.681218e-03
-3.150000e+00	-3.080000e+00	3.695585e-01	3.466331e-03	3.087563e-03
-3.080000e+00	-3.010000e+00	3.696105e-01	3.761626e-03	3.927754e-03
-3.010000e+00	-2.940002e+00	3.704743e-01	4.091575e-03	4.913504e-03
-2.940001e+00	-2.870001e+00	3.722896e-01	4.452933e-03	6.074063e-03
-2.870001e+00	-2.800001e+00	3.725357e-01	4.749967e-03	6.941349e-03
-2.800001e+00	-2.729999e+00	3.735826e-01	5.866647e-03	7.939518e-03
-2.729999e+00	-2.660000e+00	3.740449e-01	7.112124e-03	8.858259e-03
-2.660001e+00	-2.589999e+00	3.760066e-01	8.698582e-03	1.004166e-02
-2.590000e+00	-2.520000e+00	3.767030e-01	9.922184e-03	1.095477e-02
-2.520000e+00	-2.450000e+00	3.781680e-01	1.141154e-02	1.205736e-02
-2.450000e+00	-2.380000e+00	3.793394e-01	1.274717e-02	1.305558e-02
-2.380000e+00	-2.310000e+00	3.803689e-01	1.405525e-02	1.403225e-02
-2.310000e+00	-2.240000e+00	3.819965e-01	1.553235e-02	1.513025e-02
-2.240000e+00	-2.170000e+00	3.829650e-01	1.680460e-02	1.607911e-02
-2.170000e+00	-2.100000e+00	3.848057e-01	1.827328e-02	1.717901e-02
-2.100000e+00	-2.030000e+00	3.869135e-01	1.982197e-02	1.833527e-02
-2.030000e+00	-1.960000e+00	3.881498e-01	2.108747e-02	1.928585e-02
-1.960000e+00	-1.890000e+00	3.900244e-01	2.249954e-02	2.034739e-02
-1.890000e+00	-1.820000e+00	3.917838e-01	2.385932e-02	2.136923e-02
-1.820000e+00	-1.750000e+00	3.934419e-01	2.514588e-02	2.234199e-02
-1.750000e+00	-1.680000e+00	3.959280e-01	2.660090e-02	2.344252e-02
-1.680000e+00	-1.610000e+00	3.991313e-01	2.819903e-02	2.465136e-02
-1.610000e+00	-1.540000e+00	4.022069e-01	2.970717e-02	2.579658e-02
-1.540000e+00	-1.470000e+00	4.057302e-01	3.124943e-02	2.697306e-02
-1.470000e+00	-1.400000e+00	4.103310e-01	3.298387e-02	2.829881e-02
-1.400000e+00	-1.330000e+00	4.155518e-01	3.479016e-02	2.968141e-02
-1.330000e+00	-1.260000e+00	4.220024e-01	3.677839e-02	3.120962e-02
-1.260000e+00	-1.190000e+00	4.300520e-01	3.903891e-02	3.294928e-02
-1.190000e+00	-1.120000e+00	4.397483e-01	4.154944e-02	3.488469e-02
-1.120000e+00	-1.050000e+00	4.878399e-01	4.721945e-02	3.966021e-02
-1.050000e+00	-9.799997e-01	6.056511e-01	5.755200e-02	4.883658e-02
-9.799994e-01	-9.099996e-01	5.743216e-01	5.584471e-02	4.721563e-02
-9.099995e-01	-8.399999e-01	5.371748e-01	5.350773e-02	4.511373e-02
-8.399999e-01	-7.700009e-01	4.954541e-01	5.051715e-02	4.250171e-02
-7.700009e-01	-7.000005e-01	4.484503e-01	4.672491e-02	3.925126e-02
-7.000005e-01	-6.299997e-01	3.942348e-01	4.191848e-02	3.517334e-02
-6.299998e-01	-5.599998e-01	3.281263e-01	3.555326e-02	2.980550e-02
-5.599998e-01	-4.899996e-01	2.388601e-01	2.616833e-02	2.194268e-02
-4.899995e-01	-4.200005e-01	1.024894e-01	1.118060e-02	9.369695e-03
-4.200004e-01	-3.499996e-01	9.377952e-06	7.309549e-08	6.117600e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d21-x13-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.887110e-05	5.886312e-05	9.290470e-04
-1.400000e+00	-1.330000e+00	6.736991e-04	6.657445e-04	3.350257e-03
-1.330000e+00	-1.260000e+00	3.734460e-03	3.430431e-03	8.215877e-03
-1.260000e+00	-1.190000e+00	1.294408e-02	1.004160e-02	1.478070e-02
-1.190000e+00	-1.120000e+00	3.291653e-02	1.967843e-02	2.100089e-02
-1.120000e+00	-1.050000e+00	6.806012e-02	2.881042e-02	2.453819e-02
-1.050000e+00	-9.799997e-01	1.177221e-01	3.182530e-02	2.253246e-02
-9.799994e-01	-9.099996e-01	1.786455e-01	2.609383e-02	1.484852e-02
-9.099995e-01	-8.399999e-01	2.419269e-01	1.190903e-02	2.696211e-03
-8.399999e-01	-7.700009e-01	3.008247e-01	1.352153e-02	8.375131e-03
-7.700009e-01	-7.000005e-01	3.444297e-01	2.735304e-02	2.846680e-02
-7.000005e-01	-6.299997e-01	3.663785e-01	3.777061e-02	4.462684e-02
-6.299998e-01	-5.599998e-01	3.684702e-01	4.437708e-02	5.537736e-02
-5.599998e-01	-4.899996e-01	3.311681e-01	4.295119e-02	5.506734e-02
-4.899995e-01	-4.200005e-01	2.785136e-01	3.809743e-02	4.946590e-02
-4.200004e-01	-3.499996e-01	2.042577e-01	2.906698e-02	3.780889e-02
-3.499996e-01	-2.800004e-01	1.153661e-01	1.779667e-02	2.336061e-02
-2.800004e-01	-2.100000e-01	3.981470e-02	6.099958e-03	8.042343e-03
-2.100000e-01	-1.400000e-01	5.274319e-03	7.537525e-04	9.962479e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.985123e-01	1.882060e-01	1.574191e-01
-1.400000e+00	-1.330000e+00	3.746661e-01	2.385838e-01	1.292104e-01
-1.330000e+00	-1.260000e+00	5.480575e-01	1.803980e-01	8.330082e-02
-1.260000e+00	-1.190000e+00	7.150875e-01	1.045920e-01	4.052526e-02
-1.190000e+00	-1.120000e+00	8.447577e-01	3.331140e-02	2.254581e-03
-1.120000e+00	-1.050000e+00	9.376353e-01	3.108817e-02	2.121069e-02
-1.050000e+00	-9.799997e-01	9.978905e-01	5.346949e-02	5.818086e-02
-9.799994e-01	-9.099996e-01	1.005770e+00	6.609473e-02	7.836891e-02
-9.099995e-01	-8.399999e-01	9.853927e-01	7.158912e-02	8.693596e-02
-8.399999e-01	-7.700009e-01	9.204355e-01	6.907415e-02	8.317386e-02
-7.700009e-01	-7.000005e-01	8.391810e-01	6.294275e-02	7.483047e-02
-7.000005e-01	-6.299997e-01	7.386101e-01	5.363651e-02	6.247534e-02
-6.299998e-01	-5.599998e-01	6.557793e-01	4.908614e-02	5.694188e-02
-5.599998e-01	-4.899996e-01	5.340788e-01	3.795592e-02	4.333118e-02
-4.899995e-01	-4.200005e-01	4.242229e-01	3.091693e-02	3.568019e-02
-4.200004e-01	-3.499996e-01	2.921362e-01	2.222496e-02	2.648784e-02
-3.499996e-01	-2.800004e-01	1.548050e-01	1.565784e-02	2.044225e-02
-2.800004e-01	-2.100000e-01	3.444453e-02	1.881444e-03	2.661954e-03
-2.100000e-01	-1.400000e-01	2.792002e-03	2.035386e-04	1.629525e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.985711e-01	1.882649e-01	1.583446e-01
-1.400000e+00	-1.330000e+00	3.753398e-01	2.392495e-01	1.325449e-01
-1.330000e+00	-1.260000e+00	5.517919e-01	1.838278e-01	9.146953e-02
-1.260000e+00	-1.190000e+00	7.280316e-01	1.146274e-01	5.517811e-02
-1.190000e+00	-1.120000e+00	8.776742e-01	5.295861e-02	2.198009e-02
-1.120000e+00	-1.050000e+00	1.005695e+00	8.931145e-03	2.249597e-03
-1.050000e+00	-9.799997e-01	1.115613e+00	3.093702e-02	2.635556e-02
-9.799994e-01	-9.099996e-01	1.184416e+00	5.124621e-02	5.227508e-02
-9.099995e-01	-8.399999e-01	1.227320e+00	6.889291e-02	7.502693e-02
-8.399999e-01	-7.700009e-01	1.221260e+00	8.055603e-02	9.029672e-02
-7.700009e-01	-7.000005e-01	1.183611e+00	8.854964e-02	1.021270e-01
-7.000005e-01	-6.299997e-01	1.104989e+00	8.993816e-02	1.063029e-01
-6.299998e-01	-5.599998e-01	1.024249e+00	9.197161e-02	1.107967e-01
-5.599998e-01	-4.899996e-01	8.652469e-01	7.979196e-02	9.732913e-02
-4.899995e-01	-4.200005e-01	7.027364e-01	6.812647e-02	8.391273e-02
-4.200004e-01	-3.499996e-01	4.963939e-01	5.084942e-02	6.338225e-02
-3.499996e-01	-2.800004e-01	2.701712e-01	3.321969e-02	4.275441e-02
-2.800004e-01	-2.100000e-01	7.425923e-02	7.981402e-03	1.070430e-02
-2.100000e-01	-1.400000e-01	8.066321e-03	5.908000e-04	8.456672e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y04
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.586265e+00	9.437873e-02	9.951674e-02
-1.400000e+00	-1.330000e+00	1.612942e+00	1.070995e-01	1.187716e-01
-1.330000e+00	-1.260000e+00	1.510938e+00	9.973798e-02	1.103290e-01
-1.260000e+00	-1.190000e+00	1.533585e+00	1.171604e-01	1.370193e-01
-1.190000e+00	-1.120000e+00	1.481754e+00	1.197172e-01	1.427059e-01
-1.120000e+00	-1.050000e+00	1.454273e+00	1.262875e-01	1.538230e-01
-1.050000e+00	-9.799997e-01	1.395576e+00	1.277673e-01	1.579786e-01
-9.799994e-01	-9.099996e-01	1.293473e+00	1.203941e-01	1.495382e-01
-9.099995e-01	-8.399999e-01	1.194720e+00	1.134224e-01	1.416102e-01
-8.399999e-01	-7.700009e-01	1.073347e+00	1.021034e-01	1.275441e-01
-7.700009e-01	-7.000005e-01	9.579347e-01	9.189127e-02	1.150184e-01
-7.000005e-01	-6.299997e-01	8.354134e-01	8.029038e-02	1.005502e-01
-6.299998e-01	-5.599998e-01	7.515062e-01	7.667213e-02	9.744422e-02
-5.599998e-01	-4.899996e-01	6.026005e-01	6.042124e-02	7.646440e-02
-4.899995e-01	-4.200005e-01	4.807734e-01	5.076592e-02	6.503365e-02
-4.200004e-01	-3.499996e-01	3.279986e-01	3.757337e-02	4.899102e-02
-3.499996e-01	-2.800004e-01	1.619519e-01	2.533175e-02	3.485906e-02
-2.800004e-01	-2.100000e-01	2.379423e-02	4.607424e-03	6.515649e-03
-2.100000e-01	-1.400000e-01	1.088961e-03	2.108290e-04	2.981284e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d21-x13-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.077468e-02	6.845949e-03	9.481257e-03
-1.400000e+00	-1.330000e+00	2.433859e-02	1.226230e-02	1.384597e-02
-1.330000e+00	-1.260000e+00	4.718413e-02	1.796854e-02	1.744293e-02
-1.260000e+00	-1.190000e+00	8.035477e-02	2.195979e-02	1.895394e-02
-1.190000e+00	-1.120000e+00	1.263430e-01	2.313691e-02	1.799605e-02
-1.120000e+00	-1.050000e+00	1.782667e-01	1.935486e-02	1.334966e-02
-1.050000e+00	-9.799997e-01	2.350823e-01	1.152767e-02	6.210123e-03
-9.799994e-01	-9.099996e-01	2.928113e-01	9.158197e-03	8.485909e-03
-9.099995e-01	-8.399999e-01	3.383948e-01	1.956821e-02	2.263193e-02
-8.399999e-01	-7.700009e-01	3.710292e-01	2.867861e-02	3.543428e-02
-7.700009e-01	-7.000005e-01	3.883116e-01	3.569871e-02	4.553328e-02
-7.000005e-01	-6.299997e-01	3.871824e-01	3.981175e-02	5.175482e-02
-6.299998e-01	-5.599998e-01	3.618521e-01	3.984912e-02	5.225188e-02
-5.599998e-01	-4.899996e-01	3.156954e-01	3.608403e-02	4.752994e-02
-4.899995e-01	-4.200005e-01	2.592995e-01	3.061695e-02	4.035065e-02
-4.200004e-01	-3.499996e-01	1.859072e-01	2.242726e-02	2.956240e-02
-3.499996e-01	-2.800004e-01	9.871111e-02	1.201314e-02	1.576171e-02
-2.800004e-01	-2.100000e-01	3.617251e-02	4.014355e-03	5.168384e-03
-2.100000e-01	-1.400000e-01	5.110020e-03	4.818451e-04	6.328819e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.856326e-01	6.308591e-02	3.801640e-02
-1.400000e+00	-1.330000e+00	5.848192e-01	3.844501e-02	2.078445e-02
-1.330000e+00	-1.260000e+00	6.675320e-01	1.547706e-02	5.641438e-03
-1.260000e+00	-1.190000e+00	7.200719e-01	1.400033e-02	1.227448e-02
-1.190000e+00	-1.120000e+00	7.605305e-01	2.480257e-02	2.670319e-02
-1.120000e+00	-1.050000e+00	7.799500e-01	3.226178e-02	3.623213e-02
-1.050000e+00	-9.799997e-01	7.773032e-01	3.628630e-02	4.117112e-02
-9.799994e-01	-9.099996e-01	7.446874e-01	3.669875e-02	4.110064e-02
-9.099995e-01	-8.399999e-01	7.194652e-01	3.734356e-02	4.166401e-02
-8.399999e-01	-7.700009e-01	6.688830e-01	3.496100e-02	3.851850e-02
-7.700009e-01	-7.000005e-01	6.079230e-01	3.144072e-02	3.384933e-02
-7.000005e-01	-6.299997e-01	5.493952e-01	2.884911e-02	3.120680e-02
-6.299998e-01	-5.599998e-01	4.724237e-01	2.386069e-02	2.520463e-02
-5.599998e-01	-4.899996e-01	3.795481e-01	1.738366e-02	1.767117e-02
-4.899995e-01	-4.200005e-01	3.099174e-01	1.532311e-02	1.605540e-02
-4.200004e-01	-3.499996e-01	2.106910e-01	1.014634e-02	1.070000e-02
-3.499996e-01	-2.800004e-01	1.051993e-01	6.678113e-03	7.802170e-03
-2.800004e-01	-2.100000e-01	2.390576e-02	6.142489e-04	5.836914e-04
-2.100000e-01	-1.400000e-01	2.287669e-03	3.810310e-04	3.318307e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.964072e-01	6.978451e-02	4.705567e-02
-1.400000e+00	-1.330000e+00	6.091578e-01	5.028949e-02	3.381600e-02
-1.330000e+00	-1.260000e+00	7.147162e-01	3.247866e-02	2.045806e-02
-1.260000e+00	-1.190000e+00	8.004267e-01	1.732933e-02	8.327668e-03
-1.190000e+00	-1.120000e+00	8.868734e-01	6.806522e-03	4.161843e-03
-1.120000e+00	-1.050000e+00	9.582167e-01	1.891212e-02	1.687726e-02
-1.050000e+00	-9.799997e-01	1.012385e+00	3.021450e-02	2.964345e-02
-9.799994e-01	-9.099996e-01	1.037499e+00	4.008035e-02	4.055570e-02
-9.099995e-01	-8.399999e-01	1.057860e+00	5.181414e-02	5.512268e-02
-8.399999e-01	-7.700009e-01	1.039912e+00	5.834971e-02	6.480234e-02
-7.700009e-01	-7.000005e-01	9.962347e-01	6.246069e-02	7.144040e-02
-7.000005e-01	-6.299997e-01	9.365776e-01	6.491081e-02	7.677557e-02
-6.299998e-01	-5.599998e-01	8.342758e-01	6.010037e-02	7.172398e-02
-5.599998e-01	-4.899996e-01	6.952436e-01	5.021427e-02	6.024011e-02
-4.899995e-01	-4.200005e-01	5.692169e-01	4.383454e-02	5.346634e-02
-4.200004e-01	-3.499996e-01	3.965983e-01	3.116689e-02	3.861063e-02
-3.499996e-01	-2.800004e-01	2.039105e-01	1.826148e-02	2.356388e-02
-2.800004e-01	-2.100000e-01	6.007827e-02	3.764024e-03	4.882898e-03
-2.100000e-01	-1.400000e-01	7.397689e-03	1.751888e-04	2.518509e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x13-y09
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	1.442323e+00	9.692717e-02	1.123131e-01
-1.400000e+00	-1.330000e+00	1.436451e+00	1.022959e-01	1.203795e-01
-1.330000e+00	-1.260000e+00	1.399152e+00	1.044268e-01	1.242771e-01
-1.260000e+00	-1.190000e+00	1.307177e+00	9.678380e-02	1.147582e-01
-1.190000e+00	-1.120000e+00	1.288832e+00	1.028651e-01	1.239402e-01
-1.120000e+00	-1.050000e+00	1.205863e+00	9.729670e-02	1.173943e-01
-1.050000e+00	-9.799997e-01	1.130713e+00	9.340049e-02	1.132869e-01
-9.799994e-01	-9.099996e-01	1.040373e+00	8.696837e-02	1.056691e-01
-9.099995e-01	-8.399999e-01	9.648363e-01	8.281508e-02	1.011152e-01
-8.399999e-01	-7.700009e-01	8.701039e-01	7.442834e-02	9.069405e-02
-7.700009e-01	-7.000005e-01	7.780188e-01	6.750009e-02	8.247149e-02
-7.000005e-01	-6.299997e-01	6.967603e-01	6.269568e-02	7.716692e-02
-6.299998e-01	-5.599998e-01	5.904295e-01	5.251594e-02	6.440431e-02
-5.599998e-01	-4.899996e-01	4.681632e-01	4.056124e-02	4.941268e-02
-4.899995e-01	-4.200005e-01	3.788086e-01	3.538530e-02	4.368560e-02
-4.200004e-01	-3.499996e-01	2.509158e-01	2.493981e-02	3.109114e-02
-3.499996e-01	-2.800004e-01	1.082151e-01	1.466257e-02	1.910370e-02
-2.800004e-01	-2.100000e-01	1.379593e-02	2.446650e-03	3.282584e-03
-2.100000e-01	-1.400000e-01	6.365066e-04	1.133445e-04	1.522277e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d21-x14-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.755293e-24	1.755293e-24	1.219287e-13
-2.870001e+00	-2.800001e+00	1.707691e-19	1.707691e-19	9.339390e-12
-2.800001e+00	-2.729999e+00	6.081374e-16	6.081374e-16	3.216126e-10
-2.729999e+00	-2.660000e+00	2.823551e-13	2.823551e-13	6.160705e-09
-2.660001e+00	-2.589999e+00	3.261429e-11	3.261429e-11	7.233154e-08
-2.590000e+00	-2.520000e+00	1.405238e-09	1.405238e-09	5.731366e-07
-2.520000e+00	-2.450000e+00	2.950208e-08	2.950171e-08	3.325241e-06
-2.450000e+00	-2.380000e+00	3.625767e-07	3.624913e-07	1.505298e-05
-2.380000e+00	-2.310000e+00	2.862369e-06	2.857050e-06	5.373385e-05
-2.310000e+00	-2.240000e+00	1.625562e-05	1.611990e-05	1.602660e-04
-2.240000e+00	-2.170000e+00	7.026682e-05	6.847457e-05	4.041719e-04
-2.170000e+00	-2.100000e+00	2.411216e-04	2.268656e-04	8.738037e-04
-2.100000e+00	-2.030000e+00	7.082416e-04	6.288881e-04	1.710189e-03
-2.030000e+00	-1.960000e+00	1.745539e-03	1.424925e-03	2.909781e-03
-1.960000e+00	-1.890000e+00	3.879085e-03	2.835697e-03	4.593240e-03
-1.890000e+00	-1.820000e+00	7.557905e-03	4.813600e-03	6.450870e-03
-1.820000e+00	-1.750000e+00	1.375616e-02	7.437557e-03	8.543554e-03
-1.750000e+00	-1.680000e+00	2.253788e-02	1.004617e-02	1.015168e-02
-1.680000e+00	-1.610000e+00	3.456723e-02	1.235122e-02	1.123085e-02
-1.610000e+00	-1.540000e+00	5.147592e-02	1.421647e-02	1.176717e-02
-1.540000e+00	-1.470000e+00	7.011413e-02	1.420802e-02	1.078489e-02
-1.470000e+00	-1.400000e+00	9.359717e-02	1.295086e-02	8.882280e-03
-1.400000e+00	-1.330000e+00	1.160885e-01	9.618251e-03	5.703609e-03
-1.330000e+00	-1.260000e+00	1.413502e-01	5.033460e-03	1.747783e-03
-1.260000e+00	-1.190000e+00	1.677392e-01	3.995584e-03	1.436245e-03
-1.190000e+00	-1.120000e+00	1.839488e-01	8.445503e-03	7.534320e-03
-1.120000e+00	-1.050000e+00	2.081593e-01	1.383714e-02	1.462997e-02
-1.050000e+00	-9.799997e-01	2.217147e-01	1.808035e-02	2.062134e-02
-9.799994e-01	-9.099996e-01	2.261974e-01	2.093664e-02	2.486987e-02
-9.099995e-01	-8.399999e-01	2.335706e-01	2.408305e-02	2.944281e-02
-8.399999e-01	-7.700009e-01	2.222677e-01	2.398072e-02	2.962432e-02
-7.700009e-01	-7.000005e-01	2.170424e-01	2.507286e-02	3.131450e-02
-7.000005e-01	-6.299997e-01	1.961188e-01	2.295862e-02	2.877597e-02
-6.299998e-01	-5.599998e-01	1.812610e-01	2.229690e-02	2.801215e-02
-5.599998e-01	-4.899996e-01	1.490446e-01	1.821274e-02	2.278976e-02
-4.899995e-01	-4.200005e-01	1.135000e-01	1.355102e-02	1.676136e-02
-4.200004e-01	-3.499996e-01	7.663473e-02	9.047575e-03	1.097491e-02
-3.499996e-01	-2.800004e-01	3.916859e-02	4.938571e-03	6.001074e-03
-2.800004e-01	-2.100000e-01	1.425560e-02	1.631403e-03	1.878024e-03
-2.100000e-01	-1.400000e-01	2.848842e-03	2.864323e-04	3.069883e-04
-1.400000e-01	-7.000002e-02	3.272580e-09	6.324421e-10	8.772574e-10
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	9.101968e-10	9.101968e-10	3.027471e-05
-2.870001e+00	-2.800001e+00	1.141781e-07	1.141781e-07	1.776621e-04
-2.800001e+00	-2.729999e+00	3.713016e-06	3.713016e-06	7.469766e-04
-2.729999e+00	-2.660000e+00	4.751754e-05	4.751752e-05	2.266928e-03
-2.660001e+00	-2.589999e+00	3.312105e-04	3.311804e-04	5.585124e-03
-2.590000e+00	-2.520000e+00	1.473342e-03	1.470673e-03	1.127077e-02
-2.520000e+00	-2.450000e+00	4.702798e-03	4.643979e-03	1.926075e-02
-2.450000e+00	-2.380000e+00	1.211949e-02	1.156718e-02	2.980544e-02
-2.380000e+00	-2.310000e+00	2.560474e-02	2.276019e-02	4.021601e-02
-2.310000e+00	-2.240000e+00	4.837954e-02	3.843895e-02	5.130681e-02
-2.240000e+00	-2.170000e+00	7.723568e-02	5.243963e-02	5.598319e-02
-2.170000e+00	-2.100000e+00	1.157749e-01	6.505490e-02	5.949528e-02
-2.100000e+00	-2.030000e+00	1.669247e-01	7.559210e-02	6.174843e-02
-2.030000e+00	-1.960000e+00	2.206145e-01	7.743394e-02	5.762006e-02
-1.960000e+00	-1.890000e+00	2.858131e-01	7.593830e-02	5.235424e-02
-1.890000e+00	-1.820000e+00	3.384295e-01	6.455739e-02	4.176349e-02
-1.820000e+00	-1.750000e+00	4.053880e-01	5.355652e-02	3.193955e-02
-1.750000e+00	-1.680000e+00	4.591509e-01	3.850364e-02	2.047084e-02
-1.680000e+00	-1.610000e+00	5.158481e-01	2.304755e-02	8.919897e-03
-1.610000e+00	-1.540000e+00	5.505007e-01	7.692479e-03	1.528051e-03
-1.540000e+00	-1.470000e+00	5.863443e-01	1.197838e-02	6.942488e-03
-1.470000e+00	-1.400000e+00	6.142308e-01	2.032391e-02	1.849096e-02
-1.400000e+00	-1.330000e+00	6.320517e-01	2.703669e-02	2.773876e-02
-1.330000e+00	-1.260000e+00	6.306785e-01	3.113615e-02	3.342469e-02
-1.260000e+00	-1.190000e+00	6.405268e-01	3.575666e-02	4.040437e-02
-1.190000e+00	-1.120000e+00	6.158124e-01	3.568571e-02	4.018761e-02
-1.120000e+00	-1.050000e+00	5.866002e-01	3.437758e-02	3.813076e-02
-1.050000e+00	-9.799997e-01	5.761789e-01	3.615866e-02	4.103684e-02
-9.799994e-01	-9.099996e-01	5.375669e-01	3.372833e-02	3.738585e-02
-9.099995e-01	-8.399999e-01	4.928298e-01	3.021390e-02	3.326582e-02
-8.399999e-01	-7.700009e-01	4.466733e-01	2.668848e-02	2.836718e-02
-7.700009e-01	-7.000005e-01	3.952420e-01	2.250658e-02	2.341469e-02
-7.000005e-01	-6.299997e-01	3.535664e-01	2.013901e-02	2.137578e-02
-6.299998e-01	-5.599998e-01	3.050022e-01	1.758098e-02	1.820989e-02
-5.599998e-01	-4.899996e-01	2.447042e-01	1.288991e-02	1.309016e-02
-4.899995e-01	-4.200005e-01	1.924143e-01	1.073168e-02	1.126310e-02
-4.200004e-01	-3.499996e-01	1.198949e-01	5.815155e-03	6.245872e-03
-3.499996e-01	-2.800004e-01	5.922203e-02	4.272603e-03	5.310034e-03
-2.800004e-01	-2.100000e-01	1.450668e-02	1.913312e-04	4.074467e-04
-2.100000e-01	-1.400000e-01	2.145173e-03	2.165788e-04	1.376830e-04
-1.400000e-01	-7.000002e-02	5.164500e-09	9.969220e-10	1.408057e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	9.101968e-10	9.101968e-10	3.027471e-05
-2.870001e+00	-2.800001e+00	1.141781e-07	1.141781e-07	1.776621e-04
-2.800001e+00	-2.729999e+00	3.713016e-06	3.713016e-06	7.469769e-04
-2.729999e+00	-2.660000e+00	4.751754e-05	4.751752e-05	2.266934e-03
-2.660001e+00	-2.589999e+00	3.312105e-04	3.311805e-04	5.585196e-03
-2.590000e+00	-2.520000e+00	1.473344e-03	1.470674e-03	1.127134e-02
-2.520000e+00	-2.450000e+00	4.702828e-03	4.644008e-03	1.926406e-02
-2.450000e+00	-2.380000e+00	1.211985e-02	1.156754e-02	2.982041e-02
-2.380000e+00	-2.310000e+00	2.560761e-02	2.276305e-02	4.026946e-02
-2.310000e+00	-2.240000e+00	4.839580e-02	3.845507e-02	5.146620e-02
-2.240000e+00	-2.170000e+00	7.730594e-02	5.250810e-02	5.638503e-02
-2.170000e+00	-2.100000e+00	1.160160e-01	6.528168e-02	6.036256e-02
-2.100000e+00	-2.030000e+00	1.676329e-01	7.622063e-02	6.344640e-02
-2.030000e+00	-1.960000e+00	2.223601e-01	7.885749e-02	6.050523e-02
-1.960000e+00	-1.890000e+00	2.896922e-01	7.877041e-02	5.690561e-02
-1.890000e+00	-1.820000e+00	3.459874e-01	6.936161e-02	4.814213e-02
-1.820000e+00	-1.750000e+00	4.191441e-01	6.097509e-02	4.036851e-02
-1.750000e+00	-1.680000e+00	4.816888e-01	4.850765e-02	3.044019e-02
-1.680000e+00	-1.610000e+00	5.504154e-01	3.531149e-02	1.987243e-02
-1.610000e+00	-1.540000e+00	6.019766e-01	2.179254e-02	9.992263e-03
-1.540000e+00	-1.470000e+00	6.564585e-01	8.374901e-03	1.104650e-03
-1.470000e+00	-1.400000e+00	7.078279e-01	1.144163e-02	5.540101e-03
-1.400000e+00	-1.330000e+00	7.481402e-01	2.133308e-02	1.812050e-02
-1.330000e+00	-1.260000e+00	7.720287e-01	2.938837e-02	2.839123e-02
-1.260000e+00	-1.190000e+00	8.082661e-01	3.865372e-02	4.120833e-02
-1.190000e+00	-1.120000e+00	7.997613e-01	4.293462e-02	4.694357e-02
-1.120000e+00	-1.050000e+00	7.947595e-01	4.695246e-02	5.198323e-02
-1.050000e+00	-9.799997e-01	7.978936e-01	5.313440e-02	6.084823e-02
-9.799994e-01	-9.099996e-01	7.637642e-01	5.338955e-02	6.118888e-02
-9.099995e-01	-8.399999e-01	7.264004e-01	5.330662e-02	6.224492e-02
-8.399999e-01	-7.700009e-01	6.689409e-01	4.968079e-02	5.750214e-02
-7.700009e-01	-7.000005e-01	6.122844e-01	4.676416e-02	5.465754e-02
-7.000005e-01	-6.299997e-01	5.496852e-01	4.242567e-02	4.999620e-02
-6.299998e-01	-5.599998e-01	4.862633e-01	3.926485e-02	4.604469e-02
-5.599998e-01	-4.899996e-01	3.937487e-01	3.067528e-02	3.587992e-02
-4.899995e-01	-4.200005e-01	3.059143e-01	2.403622e-02	2.802445e-02
-4.200004e-01	-3.499996e-01	1.965296e-01	1.484124e-02	1.722078e-02
-3.499996e-01	-2.800004e-01	9.839062e-02	9.082645e-03	1.117936e-02
-2.800004e-01	-2.100000e-01	2.876228e-02	1.822734e-03	2.285471e-03
-2.100000e-01	-1.400000e-01	4.994015e-03	1.558356e-04	1.858256e-04
-1.400000e-01	-7.000002e-02	8.437080e-09	1.627184e-09	2.285316e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y04
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	7.991007e-01	1.227230e-01	6.209139e-02
-2.870001e+00	-2.800001e+00	1.004041e+00	6.575004e-02	2.193371e-02
-2.800001e+00	-2.729999e+00	1.227849e+00	3.232737e-02	2.018134e-02
-2.729999e+00	-2.660000e+00	7.893824e-01	1.187335e-01	6.006127e-02
-2.660001e+00	-2.589999e+00	8.554385e-01	1.003421e-01	4.689814e-02
-2.590000e+00	-2.520000e+00	7.222443e-01	1.382270e-01	7.349955e-02
-2.520000e+00	-2.450000e+00	6.719832e-01	1.471353e-01	8.030322e-02
-2.450000e+00	-2.380000e+00	9.570203e-01	6.067603e-02	1.972654e-02
-2.380000e+00	-2.310000e+00	8.791927e-01	7.298266e-02	2.910073e-02
-2.310000e+00	-2.240000e+00	1.120787e+00	3.091540e-02	2.030506e-02
-2.240000e+00	-2.170000e+00	8.404512e-01	6.077913e-02	2.216909e-02
-2.170000e+00	-2.100000e+00	8.770521e-01	4.243388e-02	1.232288e-02
-2.100000e+00	-2.030000e+00	1.100178e+00	4.138266e-02	3.457135e-02
-2.030000e+00	-1.960000e+00	1.045529e+00	3.905188e-02	3.277428e-02
-1.960000e+00	-1.890000e+00	1.161762e+00	6.569146e-02	6.747608e-02
-1.890000e+00	-1.820000e+00	1.004853e+00	4.102466e-02	3.629436e-02
-1.820000e+00	-1.750000e+00	1.099087e+00	6.617869e-02	7.002911e-02
-1.750000e+00	-1.680000e+00	1.033000e+00	5.942479e-02	6.167213e-02
-1.680000e+00	-1.610000e+00	1.040604e+00	6.701582e-02	7.331193e-02
-1.610000e+00	-1.540000e+00	1.002860e+00	6.605130e-02	7.300045e-02
-1.540000e+00	-1.470000e+00	9.660825e-01	6.521329e-02	7.276616e-02
-1.470000e+00	-1.400000e+00	9.586853e-01	7.055017e-02	8.140867e-02
-1.400000e+00	-1.330000e+00	9.107856e-01	6.743200e-02	7.795686e-02
-1.330000e+00	-1.260000e+00	8.622803e-01	6.468573e-02	7.515752e-02
-1.260000e+00	-1.190000e+00	8.587887e-01	7.023877e-02	8.403945e-02
-1.190000e+00	-1.120000e+00	7.676362e-01	5.874488e-02	6.872595e-02
-1.120000e+00	-1.050000e+00	7.285056e-01	5.746083e-02	6.791139e-02
-1.050000e+00	-9.799997e-01	7.051253e-01	5.936686e-02	7.162855e-02
-9.799994e-01	-9.099996e-01	6.376124e-01	5.259976e-02	6.308095e-02
-9.099995e-01	-8.399999e-01	5.873841e-01	4.942133e-02	5.963487e-02
-8.399999e-01	-7.700009e-01	5.175204e-01	4.195789e-02	5.003540e-02
-7.700009e-01	-7.000005e-01	4.651065e-01	3.833891e-02	4.596279e-02
-7.000005e-01	-6.299997e-01	4.108273e-01	3.437274e-02	4.138669e-02
-6.299998e-01	-5.599998e-01	3.628471e-01	3.194199e-02	3.904995e-02
-5.599998e-01	-4.899996e-01	2.866397e-01	2.435377e-02	2.945712e-02
-4.899995e-01	-4.200005e-01	2.195125e-01	1.943946e-02	2.381038e-02
-4.200004e-01	-3.499996e-01	1.321971e-01	1.183476e-02	1.453849e-02
-3.499996e-01	-2.800004e-01	5.645092e-02	7.831831e-03	1.057813e-02
-2.800004e-01	-2.100000e-01	7.360042e-03	1.425153e-03	2.015388e-03
-2.100000e-01	-1.400000e-01	4.362033e-04	8.445227e-05	1.194224e-04
-1.400000e-01	-7.000002e-02	8.437078e-09	1.627185e-09	2.285318e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d21-x14-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.984718e-07	1.917668e-07	2.342250e-06
-2.870001e+00	-2.800001e+00	9.036592e-07	8.594899e-07	7.838701e-06
-2.800001e+00	-2.729999e+00	3.506993e-06	3.271048e-06	2.240885e-05
-2.729999e+00	-2.660000e+00	1.226385e-05	1.115684e-05	5.799245e-05
-2.660001e+00	-2.589999e+00	3.771808e-05	3.320172e-05	1.329447e-04
-2.590000e+00	-2.520000e+00	1.078499e-04	9.083133e-05	2.860422e-04
-2.520000e+00	-2.450000e+00	2.720978e-04	2.162527e-04	5.479665e-04
-2.450000e+00	-2.380000e+00	6.287649e-04	4.645062e-04	9.726503e-04
-2.380000e+00	-2.310000e+00	1.347784e-03	9.106312e-04	1.615140e-03
-2.310000e+00	-2.240000e+00	2.623170e-03	1.595038e-03	2.452473e-03
-2.240000e+00	-2.170000e+00	4.864405e-03	2.620434e-03	3.567797e-03
-2.170000e+00	-2.100000e+00	8.229689e-03	3.863768e-03	4.742424e-03
-2.100000e+00	-2.030000e+00	1.330306e-02	5.363376e-03	6.032684e-03
-2.030000e+00	-1.960000e+00	2.061616e-02	7.019613e-03	7.322780e-03
-1.960000e+00	-1.890000e+00	3.006991e-02	8.484695e-03	8.299747e-03
-1.890000e+00	-1.820000e+00	4.195843e-02	9.612977e-03	8.897316e-03
-1.820000e+00	-1.750000e+00	5.730420e-02	1.038486e-02	9.134660e-03
-1.750000e+00	-1.680000e+00	7.539927e-02	1.039322e-02	8.689869e-03
-1.680000e+00	-1.610000e+00	9.523189e-02	9.481593e-03	7.531724e-03
-1.610000e+00	-1.540000e+00	1.158001e-01	7.668827e-03	5.698722e-03
-1.540000e+00	-1.470000e+00	1.380017e-01	5.163734e-03	3.586125e-03
-1.470000e+00	-1.400000e+00	1.637526e-01	3.916012e-03	4.255816e-03
-1.400000e+00	-1.330000e+00	1.831490e-01	6.431764e-03	7.592507e-03
-1.330000e+00	-1.260000e+00	2.055540e-01	1.026120e-02	1.254735e-02
-1.260000e+00	-1.190000e+00	2.204691e-01	1.360208e-02	1.698977e-02
-1.190000e+00	-1.120000e+00	2.337035e-01	1.673480e-02	2.116726e-02
-1.120000e+00	-1.050000e+00	2.442456e-01	1.964179e-02	2.506821e-02
-1.050000e+00	-9.799997e-01	2.492435e-01	2.170576e-02	2.795873e-02
-9.799994e-01	-9.099996e-01	2.432061e-01	2.226636e-02	2.869793e-02
-9.099995e-01	-8.399999e-01	2.408879e-01	2.333072e-02	3.012188e-02
-8.399999e-01	-7.700009e-01	2.257562e-01	2.232988e-02	2.886149e-02
-7.700009e-01	-7.000005e-01	2.112852e-01	2.151882e-02	2.783543e-02
-7.000005e-01	-6.299997e-01	1.893587e-01	1.953911e-02	2.527203e-02
-6.299998e-01	-5.599998e-01	1.656810e-01	1.716590e-02	2.204065e-02
-5.599998e-01	-4.899996e-01	1.376122e-01	1.441700e-02	1.846902e-02
-4.899995e-01	-4.200005e-01	1.062489e-01	1.093663e-02	1.390471e-02
-4.200004e-01	-3.499996e-01	7.170833e-02	7.243413e-03	9.167669e-03
-3.499996e-01	-2.800004e-01	3.461736e-02	3.197980e-03	3.846301e-03
-2.800004e-01	-2.100000e-01	1.309839e-02	8.599577e-04	9.162133e-04
-2.100000e-01	-1.400000e-01	2.739911e-03	1.266248e-04	1.360389e-04
-1.400000e-01	-7.000002e-02	2.337366e-09	4.579985e-10	6.312087e-10
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.693609e-03	3.223089e-03	8.576898e-03
-2.870001e+00	-2.800001e+00	7.233466e-03	5.918244e-03	1.204435e-02
-2.800001e+00	-2.729999e+00	1.412798e-02	1.060136e-02	1.742976e-02
-2.729999e+00	-2.660000e+00	2.417179e-02	1.617560e-02	2.219521e-02
-2.660001e+00	-2.589999e+00	3.826141e-02	2.232188e-02	2.654851e-02
-2.590000e+00	-2.520000e+00	5.725520e-02	2.861861e-02	3.047623e-02
-2.520000e+00	-2.450000e+00	7.983600e-02	3.359173e-02	3.282222e-02
-2.450000e+00	-2.380000e+00	1.038602e-01	3.628347e-02	3.321371e-02
-2.380000e+00	-2.310000e+00	1.395697e-01	4.022394e-02	3.494562e-02
-2.310000e+00	-2.240000e+00	1.749115e-01	4.060237e-02	3.365010e-02
-2.240000e+00	-2.170000e+00	2.115967e-01	3.900662e-02	3.112600e-02
-2.170000e+00	-2.100000e+00	2.511413e-01	3.635841e-02	2.807076e-02
-2.100000e+00	-2.030000e+00	2.843156e-01	3.172162e-02	2.377653e-02
-2.030000e+00	-1.960000e+00	3.240941e-01	2.720693e-02	1.943065e-02
-1.960000e+00	-1.890000e+00	3.600681e-01	2.187371e-02	1.474016e-02
-1.890000e+00	-1.820000e+00	3.984251e-01	1.596267e-02	9.684886e-03
-1.820000e+00	-1.750000e+00	4.320819e-01	9.546986e-03	4.248613e-03
-1.750000e+00	-1.680000e+00	4.567813e-01	4.393173e-03	3.641186e-03
-1.680000e+00	-1.610000e+00	4.844857e-01	8.040810e-03	6.613437e-03
-1.610000e+00	-1.540000e+00	4.832123e-01	1.042423e-02	9.549571e-03
-1.540000e+00	-1.470000e+00	5.142558e-01	1.570272e-02	1.575711e-02
-1.470000e+00	-1.400000e+00	5.073091e-01	1.680099e-02	1.756033e-02
-1.400000e+00	-1.330000e+00	4.896569e-01	1.688173e-02	1.741831e-02
-1.330000e+00	-1.260000e+00	5.060246e-01	2.073450e-02	2.178646e-02
-1.260000e+00	-1.190000e+00	4.761342e-01	1.871776e-02	1.957486e-02
-1.190000e+00	-1.120000e+00	4.579092e-01	1.835926e-02	1.889832e-02
-1.120000e+00	-1.050000e+00	4.648335e-01	2.157988e-02	2.286251e-02
-1.050000e+00	-9.799997e-01	4.283842e-01	1.888901e-02	1.974088e-02
-9.799994e-01	-9.099996e-01	3.906966e-01	1.649833e-02	1.647548e-02
-9.099995e-01	-8.399999e-01	3.569741e-01	1.442966e-02	1.430082e-02
-8.399999e-01	-7.700009e-01	3.323886e-01	1.381482e-02	1.382976e-02
-7.700009e-01	-7.000005e-01	3.060421e-01	1.315905e-02	1.311700e-02
-7.000005e-01	-6.299997e-01	2.684451e-01	1.123689e-02	1.128876e-02
-6.299998e-01	-5.599998e-01	2.218059e-01	8.032527e-03	7.415533e-03
-5.599998e-01	-4.899996e-01	1.910132e-01	7.599588e-03	7.393829e-03
-4.899995e-01	-4.200005e-01	1.481696e-01	5.909055e-03	5.746263e-03
-4.200004e-01	-3.499996e-01	9.130598e-02	2.669439e-03	2.373011e-03
-3.499996e-01	-2.800004e-01	4.179801e-02	1.793943e-03	1.838248e-03
-2.800004e-01	-2.100000e-01	1.099787e-02	7.653426e-04	5.854257e-04
-2.100000e-01	-1.400000e-01	1.795784e-03	3.018941e-04	2.588128e-04
-1.400000e-01	-7.000002e-02	4.841137e-09	9.121847e-10	1.236617e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.693807e-03	3.223281e-03	8.579241e-03
-2.870001e+00	-2.800001e+00	7.234370e-03	5.919104e-03	1.205189e-02
-2.800001e+00	-2.729999e+00	1.413148e-02	1.060463e-02	1.745138e-02
-2.729999e+00	-2.660000e+00	2.418406e-02	1.618676e-02	2.225123e-02
-2.660001e+00	-2.589999e+00	3.829913e-02	2.235508e-02	2.667694e-02
-2.590000e+00	-2.520000e+00	5.736305e-02	2.870859e-02	3.075257e-02
-2.520000e+00	-2.450000e+00	8.010810e-02	3.380544e-02	3.335085e-02
-2.450000e+00	-2.380000e+00	1.044890e-01	3.674118e-02	3.415019e-02
-2.380000e+00	-2.310000e+00	1.409175e-01	4.111787e-02	3.649600e-02
-2.310000e+00	-2.240000e+00	1.775347e-01	4.216023e-02	3.599362e-02
-2.240000e+00	-2.170000e+00	2.164611e-01	4.155018e-02	3.451707e-02
-2.170000e+00	-2.100000e+00	2.593709e-01	4.007665e-02	3.254245e-02
-2.100000e+00	-2.030000e+00	2.976186e-01	3.682699e-02	2.940954e-02
-2.030000e+00	-1.960000e+00	3.447103e-01	3.379624e-02	2.618427e-02
-1.960000e+00	-1.890000e+00	3.901380e-01	2.968302e-02	2.225930e-02
-1.890000e+00	-1.820000e+00	4.403836e-01	2.456711e-02	1.754293e-02
-1.820000e+00	-1.750000e+00	4.893861e-01	1.847558e-02	1.202328e-02
-1.750000e+00	-1.680000e+00	5.321806e-01	1.278522e-02	6.853952e-03
-1.680000e+00	-1.610000e+00	5.797176e-01	5.291553e-03	1.345408e-03
-1.610000e+00	-1.540000e+00	5.990124e-01	4.725506e-03	1.880744e-03
-1.540000e+00	-1.470000e+00	6.522575e-01	1.234992e-02	1.059338e-02
-1.470000e+00	-1.400000e+00	6.710616e-01	1.639726e-02	1.573999e-02
-1.400000e+00	-1.330000e+00	6.728060e-01	1.958717e-02	1.930910e-02
-1.330000e+00	-1.260000e+00	7.115786e-01	2.777718e-02	2.864504e-02
-1.260000e+00	-1.190000e+00	6.966033e-01	2.825692e-02	2.962272e-02
-1.190000e+00	-1.120000e+00	6.916126e-01	3.107115e-02	3.318665e-02
-1.120000e+00	-1.050000e+00	7.090791e-01	3.830600e-02	4.282404e-02
-1.050000e+00	-9.799997e-01	6.776277e-01	3.733192e-02	4.212294e-02
-9.799994e-01	-9.099996e-01	6.339027e-01	3.570960e-02	3.997676e-02
-9.099995e-01	-8.399999e-01	5.978619e-01	3.490204e-02	3.958223e-02
-8.399999e-01	-7.700009e-01	5.581448e-01	3.312731e-02	3.773991e-02
-7.700009e-01	-7.000005e-01	5.173273e-01	3.228375e-02	3.705703e-02
-7.000005e-01	-6.299997e-01	4.578038e-01	2.839964e-02	3.275909e-02
-6.299998e-01	-5.599998e-01	3.874869e-01	2.301386e-02	2.602082e-02
-5.599998e-01	-4.899996e-01	3.286254e-01	2.022802e-02	2.311679e-02
-4.899995e-01	-4.200005e-01	2.544185e-01	1.556354e-02	1.781587e-02
-4.200004e-01	-3.499996e-01	1.630143e-01	8.660960e-03	9.833785e-03
-3.499996e-01	-2.800004e-01	7.641537e-02	4.376397e-03	5.106922e-03
-2.800004e-01	-2.100000e-01	2.409627e-02	4.350556e-04	1.508707e-04
-2.100000e-01	-1.400000e-01	4.535695e-03	1.658552e-04	1.321880e-04
-1.400000e-01	-7.000002e-02	7.178507e-09	1.370186e-09	1.867823e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x14-y09
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	9.203753e-01	9.984066e-03	5.724365e-03
-2.870001e+00	-2.800001e+00	7.400225e-01	4.859808e-02	2.383013e-02
-2.800001e+00	-2.729999e+00	1.105017e+00	4.172417e-02	3.928931e-02
-2.729999e+00	-2.660000e+00	1.072312e+00	3.380099e-02	2.765469e-02
-2.660001e+00	-2.589999e+00	9.439542e-01	1.383996e-02	5.021908e-03
-2.590000e+00	-2.520000e+00	1.010757e+00	2.201024e-02	1.230996e-02
-2.520000e+00	-2.450000e+00	9.369877e-01	1.163049e-02	2.583437e-03
-2.450000e+00	-2.380000e+00	8.450578e-01	1.512285e-02	3.274831e-03
-2.380000e+00	-2.310000e+00	1.030405e+00	3.573438e-02	3.170249e-02
-2.310000e+00	-2.240000e+00	9.955079e-01	3.636908e-02	3.359524e-02
-2.240000e+00	-2.170000e+00	1.026500e+00	4.615191e-02	4.717734e-02
-2.170000e+00	-2.100000e+00	9.924329e-01	4.361308e-02	4.399592e-02
-2.100000e+00	-2.030000e+00	9.432015e-01	4.039695e-02	4.041525e-02
-2.030000e+00	-1.960000e+00	9.828961e-01	5.117999e-02	5.507172e-02
-1.960000e+00	-1.890000e+00	9.593772e-01	5.182664e-02	5.645439e-02
-1.890000e+00	-1.820000e+00	9.635734e-01	5.752592e-02	6.473612e-02
-1.820000e+00	-1.750000e+00	9.723022e-01	6.434485e-02	7.454876e-02
-1.750000e+00	-1.680000e+00	9.496733e-01	6.403366e-02	7.431055e-02
-1.680000e+00	-1.610000e+00	9.371184e-01	6.651667e-02	7.808953e-02
-1.610000e+00	-1.540000e+00	8.525861e-01	5.566840e-02	6.405148e-02
-1.540000e+00	-1.470000e+00	8.746245e-01	6.456287e-02	7.641941e-02
-1.470000e+00	-1.400000e+00	8.301816e-01	6.110749e-02	7.221178e-02
-1.400000e+00	-1.330000e+00	7.505038e-01	5.205471e-02	6.080074e-02
-1.330000e+00	-1.260000e+00	7.654624e-01	5.962443e-02	7.145613e-02
-1.260000e+00	-1.190000e+00	6.864288e-01	4.958073e-02	5.830924e-02
-1.190000e+00	-1.120000e+00	6.442741e-01	4.689109e-02	5.521391e-02
-1.120000e+00	-1.050000e+00	6.452236e-01	5.236758e-02	6.322309e-02
-1.050000e+00	-9.799997e-01	5.832292e-01	4.572362e-02	5.475289e-02
-9.799994e-01	-9.099996e-01	5.159434e-01	3.915878e-02	4.658995e-02
-9.099995e-01	-8.399999e-01	4.728216e-01	3.631992e-02	4.330849e-02
-8.399999e-01	-7.700009e-01	4.305358e-01	3.284674e-02	3.902536e-02
-7.700009e-01	-7.000005e-01	3.939782e-01	3.135143e-02	3.761772e-02
-7.000005e-01	-6.299997e-01	3.413461e-01	2.688999e-02	3.215154e-02
-6.299998e-01	-5.599998e-01	2.820004e-01	2.140216e-02	2.535562e-02
-5.599998e-01	-4.899996e-01	2.383612e-01	1.910636e-02	2.287305e-02
-4.899995e-01	-4.200005e-01	1.807865e-01	1.494752e-02	1.801049e-02
-4.200004e-01	-3.499996e-01	1.072883e-01	8.658274e-03	1.035252e-02
-3.499996e-01	-2.800004e-01	3.899815e-02	4.642489e-03	5.947940e-03
-2.800004e-01	-2.100000e-01	4.261223e-03	7.585061e-04	1.018536e-03
-2.100000e-01	-1.400000e-01	2.529930e-04	4.515416e-05	6.068094e-05
-1.400000e-01	-7.000002e-02	7.178507e-09	1.370187e-09	1.867823e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d21-x15-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV
XLabel=Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-3.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	3.524401e-15
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	7.929574e-12
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	1.850111e-09
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	6.309319e-08
-3.290000e+00	-3.220000e+00	3.246127e-15	3.246127e-15	7.914059e-07
-3.220000e+00	-3.150000e+00	1.082187e-11	1.082187e-11	5.527410e-06
-3.150000e+00	-3.080000e+00	7.338857e-09	7.338857e-09	2.517602e-05
-3.080000e+00	-3.010000e+00	3.185789e-07	3.185789e-07	8.163109e-05
-3.010000e+00	-2.940002e+00	4.280650e-06	4.280650e-06	2.260359e-04
-2.940001e+00	-2.870001e+00	2.847884e-05	2.847882e-05	5.164510e-04
-2.870001e+00	-2.800001e+00	1.208579e-04	1.208362e-04	1.014558e-03
-2.800001e+00	-2.729999e+00	3.792157e-04	3.776701e-04	1.764980e-03
-2.729999e+00	-2.660000e+00	9.591473e-04	9.362291e-04	2.768157e-03
-2.660001e+00	-2.589999e+00	2.052008e-03	1.904651e-03	3.943617e-03
-2.590000e+00	-2.520000e+00	3.973340e-03	3.389380e-03	5.369804e-03
-2.520000e+00	-2.450000e+00	6.887873e-03	5.225323e-03	6.704541e-03
-2.450000e+00	-2.380000e+00	1.103381e-02	7.242584e-03	7.908552e-03
-2.380000e+00	-2.310000e+00	1.673440e-02	9.294805e-03	8.951507e-03
-2.310000e+00	-2.240000e+00	2.421985e-02	1.113664e-02	9.691504e-03
-2.240000e+00	-2.170000e+00	3.297993e-02	1.223092e-02	9.745202e-03
-2.170000e+00	-2.100000e+00	4.323260e-02	1.261807e-02	9.337167e-03
-2.100000e+00	-2.030000e+00	5.533743e-02	1.232078e-02	8.485859e-03
-2.030000e+00	-1.960000e+00	6.774945e-02	1.093406e-02	6.995187e-03
-1.960000e+00	-1.890000e+00	8.138377e-02	8.890855e-03	5.090452e-03
-1.890000e+00	-1.820000e+00	9.690452e-02	6.263867e-03	2.864795e-03
-1.820000e+00	-1.750000e+00	1.105850e-01	2.801858e-03	2.500079e-04
-1.750000e+00	-1.680000e+00	1.244137e-01	3.366345e-03	1.308290e-03
-1.680000e+00	-1.610000e+00	1.381660e-01	6.332636e-03	5.362547e-03
-1.610000e+00	-1.540000e+00	1.492528e-01	9.177338e-03	9.444039e-03
-1.540000e+00	-1.470000e+00	1.580188e-01	1.176404e-02	1.320229e-02
-1.470000e+00	-1.400000e+00	1.656033e-01	1.410618e-02	1.657513e-02
-1.400000e+00	-1.330000e+00	1.788154e-01	1.692373e-02	2.039944e-02
-1.330000e+00	-1.260000e+00	1.771441e-01	1.789656e-02	2.198632e-02
-1.260000e+00	-1.190000e+00	1.730387e-01	1.823545e-02	2.275170e-02
-1.190000e+00	-1.120000e+00	1.721344e-01	1.892472e-02	2.377038e-02
-1.120000e+00	-1.050000e+00	1.722285e-01	1.983678e-02	2.502175e-02
-1.050000e+00	-9.799997e-01	1.647721e-01	1.932641e-02	2.432137e-02
-9.799994e-01	-9.099996e-01	1.575777e-01	1.895094e-02	2.404075e-02
-9.099995e-01	-8.399999e-01	1.375001e-01	1.608011e-02	2.001669e-02
-8.399999e-01	-7.700009e-01	1.299116e-01	1.596756e-02	2.001942e-02
-7.700009e-01	-7.000005e-01	1.077308e-01	1.294916e-02	1.599012e-02
-7.000005e-01	-6.299997e-01	8.360631e-02	1.009914e-02	1.247304e-02
-6.299998e-01	-5.599998e-01	4.227086e-02	5.192889e-03	6.152694e-03
-5.599998e-01	-4.899996e-01	1.893017e-02	2.077012e-03	2.320885e-03
-4.899995e-01	-4.200005e-01	5.499355e-03	4.777457e-04	4.924386e-04
-4.200004e-01	-3.499996e-01	1.555283e-07	3.124385e-08	4.232039e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	7.252707e-08
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	8.399204e-07
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	5.163976e-05
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	5.909724e-04
-3.290000e+00	-3.220000e+00	1.340862e-07	1.340862e-07	2.797536e-03
-3.220000e+00	-3.150000e+00	8.188177e-07	8.188177e-07	8.243734e-03
-3.150000e+00	-3.080000e+00	6.300792e-05	6.300792e-05	1.778089e-02
-3.080000e+00	-3.010000e+00	1.042387e-03	1.042387e-03	3.208156e-02
-3.010000e+00	-2.940002e+00	5.667739e-03	5.667739e-03	4.683001e-02
-2.940001e+00	-2.870001e+00	1.701012e-02	1.700663e-02	5.951432e-02
-2.870001e+00	-2.800001e+00	3.627180e-02	3.621555e-02	6.761056e-02
-2.800001e+00	-2.729999e+00	6.492809e-02	6.323780e-02	7.484656e-02
-2.729999e+00	-2.660000e+00	9.756767e-02	8.640987e-02	7.147123e-02
-2.660001e+00	-2.589999e+00	1.383416e-01	1.030394e-01	6.973645e-02
-2.590000e+00	-2.520000e+00	1.815725e-01	1.071401e-01	6.317679e-02
-2.520000e+00	-2.450000e+00	2.216665e-01	9.873936e-02	5.210617e-02
-2.450000e+00	-2.380000e+00	2.677382e-01	8.845645e-02	4.380020e-02
-2.380000e+00	-2.310000e+00	3.138963e-01	7.448660e-02	3.422412e-02
-2.310000e+00	-2.240000e+00	3.510546e-01	5.563919e-02	2.247536e-02
-2.240000e+00	-2.170000e+00	3.888361e-01	3.863252e-02	1.229053e-02
-2.170000e+00	-2.100000e+00	4.339172e-01	2.430340e-02	3.511183e-03
-2.100000e+00	-2.030000e+00	4.432604e-01	7.392749e-03	1.032190e-03
-2.030000e+00	-1.960000e+00	4.827784e-01	1.459957e-02	8.066998e-03
-1.960000e+00	-1.890000e+00	4.843370e-01	2.102506e-02	1.997574e-02
-1.890000e+00	-1.820000e+00	5.011372e-01	2.612000e-02	2.842771e-02
-1.820000e+00	-1.750000e+00	5.266093e-01	3.177983e-02	3.669283e-02
-1.750000e+00	-1.680000e+00	5.159777e-01	3.410058e-02	4.082390e-02
-1.680000e+00	-1.610000e+00	5.126392e-01	3.569383e-02	4.391892e-02
-1.610000e+00	-1.540000e+00	5.045553e-01	3.614291e-02	4.533362e-02
-1.540000e+00	-1.470000e+00	5.020828e-01	3.731850e-02	4.690094e-02
-1.470000e+00	-1.400000e+00	4.965200e-01	3.819061e-02	4.769222e-02
-1.400000e+00	-1.330000e+00	4.859942e-01	3.840270e-02	4.730089e-02
-1.330000e+00	-1.260000e+00	4.510402e-01	3.450441e-02	4.222811e-02
-1.260000e+00	-1.190000e+00	4.247897e-01	3.134450e-02	3.860686e-02
-1.190000e+00	-1.120000e+00	4.108709e-01	3.129904e-02	3.733290e-02
-1.120000e+00	-1.050000e+00	3.878169e-01	2.912778e-02	3.520358e-02
-1.050000e+00	-9.799997e-01	3.488000e-01	2.478406e-02	2.918733e-02
-9.799994e-01	-9.099996e-01	3.098491e-01	2.054999e-02	2.389417e-02
-9.099995e-01	-8.399999e-01	2.811472e-01	1.863624e-02	2.121366e-02
-8.399999e-01	-7.700009e-01	2.410838e-01	1.500383e-02	1.739824e-02
-7.700009e-01	-7.000005e-01	1.916421e-01	1.060413e-02	1.165276e-02
-7.000005e-01	-6.299997e-01	1.450020e-01	8.175607e-03	9.292177e-03
-6.299998e-01	-5.599998e-01	7.573734e-02	6.286219e-03	7.923756e-03
-5.599998e-01	-4.899996e-01	2.501709e-02	6.739167e-04	1.202373e-03
-4.899995e-01	-4.200005e-01	6.269181e-03	3.814605e-04	2.444460e-04
-4.200004e-01	-3.499996e-01	4.616647e-07	8.950598e-08	1.266369e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	7.252707e-08
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	8.399284e-07
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	5.164161e-05
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	5.910355e-04
-3.290000e+00	-3.220000e+00	1.340862e-07	1.340862e-07	2.798328e-03
-3.220000e+00	-3.150000e+00	8.188285e-07	8.188285e-07	8.249236e-03
-3.150000e+00	-3.080000e+00	6.301526e-05	6.301526e-05	1.780596e-02
-3.080000e+00	-3.010000e+00	1.042705e-03	1.042705e-03	3.216279e-02
-3.010000e+00	-2.940002e+00	5.672019e-03	5.672019e-03	4.705495e-02
-2.940001e+00	-2.870001e+00	1.703860e-02	1.703511e-02	6.002862e-02
-2.870001e+00	-2.800001e+00	3.639266e-02	3.633639e-02	6.862014e-02
-2.800001e+00	-2.729999e+00	6.530730e-02	6.361547e-02	7.660256e-02
-2.729999e+00	-2.660000e+00	9.852681e-02	8.734601e-02	7.422447e-02
-2.660001e+00	-2.589999e+00	1.403936e-01	1.049436e-01	7.365476e-02
-2.590000e+00	-2.520000e+00	1.855459e-01	1.105284e-01	6.850812e-02
-2.520000e+00	-2.450000e+00	2.285543e-01	1.039614e-01	5.874693e-02
-2.450000e+00	-2.380000e+00	2.787720e-01	9.569275e-02	5.162411e-02
-2.380000e+00	-2.310000e+00	3.306307e-01	8.377373e-02	4.307227e-02
-2.310000e+00	-2.240000e+00	3.752744e-01	6.676376e-02	3.202252e-02
-2.240000e+00	-2.170000e+00	4.218160e-01	5.083073e-02	2.181945e-02
-2.170000e+00	-2.100000e+00	4.771498e-01	3.687316e-02	1.258652e-02
-2.100000e+00	-2.030000e+00	4.985979e-01	1.743848e-02	1.486420e-03
-2.030000e+00	-1.960000e+00	5.505279e-01	7.604383e-03	1.528413e-03
-1.960000e+00	-1.890000e+00	5.657207e-01	1.593461e-02	1.108488e-02
-1.890000e+00	-1.820000e+00	5.980417e-01	2.325521e-02	2.216384e-02
-1.820000e+00	-1.750000e+00	6.371943e-01	3.152982e-02	3.389098e-02
-1.750000e+00	-1.680000e+00	6.403913e-01	3.668256e-02	4.175458e-02
-1.680000e+00	-1.610000e+00	6.508052e-01	4.116136e-02	4.884732e-02
-1.610000e+00	-1.540000e+00	6.538081e-01	4.432323e-02	5.419388e-02
-1.540000e+00	-1.470000e+00	6.601016e-01	4.800348e-02	5.932371e-02
-1.470000e+00	-1.400000e+00	6.621232e-01	5.105905e-02	6.328303e-02
-1.400000e+00	-1.330000e+00	6.648097e-01	5.448437e-02	6.705510e-02
-1.330000e+00	-1.260000e+00	6.281843e-01	5.166582e-02	6.406919e-02
-1.260000e+00	-1.190000e+00	5.978284e-01	4.876952e-02	6.125606e-02
-1.190000e+00	-1.120000e+00	5.830053e-01	4.912921e-02	6.036036e-02
-1.120000e+00	-1.050000e+00	5.600454e-01	4.831502e-02	6.018766e-02
-1.050000e+00	-9.799997e-01	5.135722e-01	4.362442e-02	5.350870e-02
-9.799994e-01	-9.099996e-01	4.674267e-01	3.893610e-02	4.793493e-02
-9.099995e-01	-8.399999e-01	4.186473e-01	3.435156e-02	4.123035e-02
-8.399999e-01	-7.700009e-01	3.709953e-01	3.078362e-02	3.741766e-02
-7.700009e-01	-7.000005e-01	2.993729e-01	2.342744e-02	2.764288e-02
-7.000005e-01	-6.299997e-01	2.286083e-01	1.797425e-02	2.176521e-02
-6.299998e-01	-5.599998e-01	1.180082e-01	1.141441e-02	1.407645e-02
-5.599998e-01	-4.899996e-01	4.394726e-02	2.750929e-03	3.523258e-03
-4.899995e-01	-4.200005e-01	1.176854e-02	2.571703e-04	4.236694e-04
-4.200004e-01	-3.499996e-01	6.171930e-07	1.194854e-07	1.689573e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y04
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	-2.396429e+00	1.008678e+00	6.885705e-01
-4.899998e+00	-4.830000e+00	-6.418486e-01	5.255716e-01	3.465236e-01
-4.830000e+00	-4.760000e+00	-6.657571e-01	5.260889e-01	3.471886e-01
-4.760000e+00	-4.690000e+00	-1.042614e+00	6.184028e-01	4.139440e-01
-4.690000e+00	-4.620000e+00	-9.672982e-01	5.979421e-01	3.988881e-01
-4.620000e+00	-4.550000e+00	-8.673982e-02	3.420795e-01	2.192172e-01
-4.550000e+00	-4.480000e+00	-3.236154e-01	4.092404e-01	2.665619e-01
-4.480000e+00	-4.410000e+00	-5.303688e-01	4.667322e-01	3.068376e-01
-4.410000e+00	-4.340000e+00	-1.014971e-01	3.435786e-01	2.199668e-01
-4.340000e+00	-4.270000e+00	-5.654536e-01	4.607121e-01	3.039485e-01
-4.270000e+00	-4.200000e+00	3.344924e-01	2.086317e-01	1.258576e-01
-4.200000e+00	-4.130000e+00	-6.889035e-01	4.869085e-01	3.232065e-01
-4.130000e+00	-4.060000e+00	1.233049e+00	5.305168e-02	4.522841e-02
-4.060000e+00	-3.990002e+00	1.373708e-01	2.480221e-01	1.547817e-01
-3.990001e+00	-3.920001e+00	6.902332e-01	8.454722e-02	4.046003e-02
-3.920001e+00	-3.849999e+00	3.346220e-01	1.794098e-01	1.074830e-01
-3.849999e+00	-3.779999e+00	3.301334e-01	1.872041e-01	1.123328e-01
-3.779999e+00	-3.710001e+00	2.535630e-01	1.958736e-01	1.194682e-01
-3.710001e+00	-3.639999e+00	3.725865e-01	1.589637e-01	9.378421e-02
-3.639999e+00	-3.570001e+00	6.552911e-01	7.629105e-02	3.539662e-02
-3.570001e+00	-3.499999e+00	4.984897e-01	1.126541e-01	6.172995e-02
-3.500000e+00	-3.430000e+00	5.948482e-01	7.936863e-02	3.902327e-02
-3.430000e+00	-3.360000e+00	8.874074e-01	2.605530e-02	1.943643e-02
-3.360000e+00	-3.290000e+00	8.939344e-01	3.801534e-02	3.968976e-02
-3.290000e+00	-3.220000e+00	4.802351e-01	9.829168e-02	5.306323e-02
-3.220000e+00	-3.150000e+00	7.661011e-01	1.731667e-02	1.198331e-02
-3.150000e+00	-3.080000e+00	5.909545e-01	5.933025e-02	2.618149e-02
-3.080000e+00	-3.010000e+00	7.699708e-01	1.531784e-02	5.585825e-03
-3.010000e+00	-2.940002e+00	7.314235e-01	1.307989e-02	1.084751e-02
-2.940001e+00	-2.870001e+00	7.519718e-01	1.503312e-02	2.881280e-03
-2.870001e+00	-2.800001e+00	6.999864e-01	1.109729e-02	7.033054e-03
-2.800001e+00	-2.729999e+00	9.357476e-01	5.623561e-02	5.946011e-02
-2.729999e+00	-2.660000e+00	7.362903e-01	2.332726e-02	1.757978e-02
-2.660001e+00	-2.589999e+00	8.259748e-01	4.224715e-02	4.218436e-02
-2.590000e+00	-2.520000e+00	8.446426e-01	4.780509e-02	4.925420e-02
-2.520000e+00	-2.450000e+00	7.342173e-01	3.269668e-02	3.151389e-02
-2.450000e+00	-2.380000e+00	7.810399e-01	4.253059e-02	4.318858e-02
-2.380000e+00	-2.310000e+00	8.148332e-01	5.217302e-02	5.693920e-02
-2.310000e+00	-2.240000e+00	7.790486e-01	4.885760e-02	5.253007e-02
-2.240000e+00	-2.170000e+00	7.594067e-01	4.811086e-02	5.195875e-02
-2.170000e+00	-2.100000e+00	8.057275e-01	5.985250e-02	6.930049e-02
-2.100000e+00	-2.030000e+00	6.874904e-01	4.120469e-02	4.392184e-02
-2.030000e+00	-1.960000e+00	7.388492e-01	5.307886e-02	6.067104e-02
-1.960000e+00	-1.890000e+00	6.517306e-01	4.017737e-02	4.322066e-02
-1.890000e+00	-1.820000e+00	6.614325e-01	4.480650e-02	5.003310e-02
-1.820000e+00	-1.750000e+00	6.853926e-01	5.295374e-02	6.214314e-02
-1.750000e+00	-1.680000e+00	6.199823e-01	4.332374e-02	4.901801e-02
-1.680000e+00	-1.610000e+00	5.968016e-01	4.196102e-02	4.757400e-02
-1.610000e+00	-1.540000e+00	5.669771e-01	3.950497e-02	4.461390e-02
-1.540000e+00	-1.470000e+00	5.540270e-01	4.029061e-02	4.626520e-02
-1.470000e+00	-1.400000e+00	5.412233e-01	4.159388e-02	4.874190e-02
-1.400000e+00	-1.330000e+00	5.390104e-01	4.431929e-02	5.306355e-02
-1.330000e+00	-1.260000e+00	4.732584e-01	3.507607e-02	4.056861e-02
-1.260000e+00	-1.190000e+00	4.314492e-01	3.034094e-02	3.439320e-02
-1.190000e+00	-1.120000e+00	4.208161e-01	3.209561e-02	3.749309e-02
-1.120000e+00	-1.050000e+00	4.032945e-01	3.240664e-02	3.852440e-02
-1.050000e+00	-9.799997e-01	3.580460e-01	2.739004e-02	3.203111e-02
-9.799994e-01	-9.099996e-01	3.198848e-01	2.423841e-02	2.825220e-02
-9.099995e-01	-8.399999e-01	2.816848e-01	2.098222e-02	2.429737e-02
-8.399999e-01	-7.700009e-01	2.501845e-01	1.988065e-02	2.325612e-02
-7.700009e-01	-7.000005e-01	1.944581e-01	1.456723e-02	1.690970e-02
-7.000005e-01	-6.299997e-01	1.440080e-01	1.221375e-02	1.476608e-02
-6.299998e-01	-5.599998e-01	5.509539e-02	7.847268e-03	1.064588e-02
-5.599998e-01	-4.899996e-01	6.272702e-03	1.214615e-03	1.717660e-03
-4.899995e-01	-4.200005e-01	5.586778e-04	1.081640e-04	1.529528e-04
-4.200004e-01	-3.499996e-01	6.171930e-07	1.194854e-07	1.689573e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d21-x15-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV
XLabel=Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-3.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	3.067362e-20
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	1.457770e-17
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	1.004127e-14
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	7.159768e-13
-4.340000e+00	-4.270000e+00	3.008095e-22	3.008095e-22	1.549476e-11
-4.270000e+00	-4.200000e+00	7.985484e-17	7.985484e-17	1.762969e-10
-4.200000e+00	-4.130000e+00	3.641572e-14	3.641572e-14	1.347864e-09
-4.130000e+00	-4.060000e+00	3.696944e-12	3.696944e-12	7.772804e-09
-4.060000e+00	-3.990002e+00	9.474427e-11	9.474427e-11	3.835691e-08
-3.990001e+00	-3.920001e+00	1.104586e-09	1.104585e-09	1.550718e-07
-3.920001e+00	-3.849999e+00	8.143466e-09	8.143346e-09	5.540001e-07
-3.849999e+00	-3.779999e+00	4.552133e-08	4.550114e-08	1.825256e-06
-3.779999e+00	-3.710001e+00	1.981964e-07	1.976495e-07	5.244607e-06
-3.710001e+00	-3.639999e+00	7.724075e-07	7.660485e-07	1.443804e-05
-3.639999e+00	-3.570001e+00	2.674197e-06	2.628835e-06	3.605636e-05
-3.570001e+00	-3.499999e+00	8.364453e-06	8.127718e-06	8.132909e-05
-3.500000e+00	-3.430000e+00	2.432631e-05	2.330758e-05	1.689936e-04
-3.430000e+00	-3.360000e+00	6.445649e-05	6.068940e-05	3.187757e-04
-3.360000e+00	-3.290000e+00	1.587228e-04	1.460295e-04	5.655400e-04
-3.290000e+00	-3.220000e+00	3.560136e-04	3.168973e-04	9.288221e-04
-3.220000e+00	-3.150000e+00	6.906846e-04	5.856882e-04	1.337065e-03
-3.150000e+00	-3.080000e+00	1.364258e-03	1.084193e-03	2.037538e-03
-3.080000e+00	-3.010000e+00	2.313783e-03	1.685183e-03	2.652969e-03
-3.010000e+00	-2.940002e+00	3.837990e-03	2.524237e-03	3.469824e-03
-2.940001e+00	-2.870001e+00	5.977833e-03	3.492979e-03	4.287347e-03
-2.870001e+00	-2.800001e+00	8.889175e-03	4.553471e-03	5.094917e-03
-2.800001e+00	-2.729999e+00	1.319287e-02	5.873485e-03	6.101185e-03
-2.729999e+00	-2.660000e+00	1.798901e-02	6.826817e-03	6.634529e-03
-2.660001e+00	-2.589999e+00	2.410770e-02	7.730008e-03	7.117313e-03
-2.590000e+00	-2.520000e+00	3.132733e-02	8.376846e-03	7.353085e-03
-2.520000e+00	-2.450000e+00	4.004773e-02	8.797797e-03	7.418196e-03
-2.450000e+00	-2.380000e+00	4.979129e-02	8.807270e-03	7.147913e-03
-2.380000e+00	-2.310000e+00	5.936664e-02	8.217286e-03	6.453394e-03
-2.310000e+00	-2.240000e+00	7.188994e-02	7.593330e-03	5.705717e-03
-2.240000e+00	-2.170000e+00	8.304084e-02	6.298569e-03	4.499747e-03
-2.170000e+00	-2.100000e+00	9.496799e-02	4.760339e-03	3.155114e-03
-2.100000e+00	-2.030000e+00	1.092047e-01	2.944348e-03	2.782879e-03
-2.030000e+00	-1.960000e+00	1.196867e-01	2.807192e-03	3.053004e-03
-1.960000e+00	-1.890000e+00	1.320852e-01	4.535848e-03	5.290408e-03
-1.890000e+00	-1.820000e+00	1.447488e-01	6.676454e-03	8.175477e-03
-1.820000e+00	-1.750000e+00	1.561948e-01	8.814457e-03	1.101806e-02
-1.750000e+00	-1.680000e+00	1.636648e-01	1.055322e-02	1.332033e-02
-1.680000e+00	-1.610000e+00	1.728432e-01	1.244092e-02	1.591258e-02
-1.610000e+00	-1.540000e+00	1.793190e-01	1.415396e-02	1.824020e-02
-1.540000e+00	-1.470000e+00	1.842324e-01	1.552947e-02	2.000923e-02
-1.470000e+00	-1.400000e+00	1.881426e-01	1.675518e-02	2.174743e-02
-1.400000e+00	-1.330000e+00	1.838105e-01	1.693942e-02	2.201356e-02
-1.330000e+00	-1.260000e+00	1.876143e-01	1.806135e-02	2.350892e-02
-1.260000e+00	-1.190000e+00	1.800074e-01	1.750218e-02	2.271063e-02
-1.190000e+00	-1.120000e+00	1.734788e-01	1.718667e-02	2.228748e-02
-1.120000e+00	-1.050000e+00	1.683936e-01	1.712476e-02	2.226653e-02
-1.050000e+00	-9.799997e-01	1.624546e-01	1.683528e-02	2.185584e-02
-9.799994e-01	-9.099996e-01	1.477196e-01	1.526110e-02	1.960276e-02
-9.099995e-01	-8.399999e-01	1.329019e-01	1.365476e-02	1.752807e-02
-8.399999e-01	-7.700009e-01	1.191814e-01	1.246286e-02	1.591711e-02
-7.700009e-01	-7.000005e-01	1.006793e-01	1.047817e-02	1.343272e-02
-7.000005e-01	-6.299997e-01	7.166735e-02	6.907558e-03	8.600667e-03
-6.299998e-01	-5.599998e-01	3.802072e-02	3.381329e-03	3.992944e-03
-5.599998e-01	-4.899996e-01	1.736012e-02	1.016795e-03	1.026374e-03
-4.899995e-01	-4.200005e-01	5.307929e-03	2.088227e-04	1.865460e-04
-4.200004e-01	-3.499996e-01	5.233519e-08	9.186114e-09	1.233244e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	1.272950e-11
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	7.705348e-11
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	1.412415e-09
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	3.270040e-08
-4.340000e+00	-4.270000e+00	2.505981e-12	2.505981e-12	3.044329e-07
-4.270000e+00	-4.200000e+00	3.524520e-10	3.524520e-10	1.752447e-06
-4.200000e+00	-4.130000e+00	2.012430e-09	2.012430e-09	7.493565e-06
-4.130000e+00	-4.060000e+00	5.400715e-08	5.400715e-08	2.732810e-05
-4.060000e+00	-3.990002e+00	5.774571e-07	5.774571e-07	8.609572e-05
-3.990001e+00	-3.920001e+00	3.511725e-06	3.510400e-06	2.530030e-04
-3.920001e+00	-3.849999e+00	1.541086e-05	1.540654e-05	6.880375e-04
-3.849999e+00	-3.779999e+00	5.617450e-05	5.609026e-05	1.725698e-03
-3.779999e+00	-3.710001e+00	1.805011e-04	1.794268e-04	3.799749e-03
-3.710001e+00	-3.639999e+00	5.127884e-04	5.059999e-04	7.007367e-03
-3.639999e+00	-3.570001e+00	1.461309e-03	1.429795e-03	1.237559e-02
-3.570001e+00	-3.499999e+00	3.672754e-03	3.558033e-03	1.825163e-02
-3.500000e+00	-3.430000e+00	8.087055e-03	7.722900e-03	2.407899e-02
-3.430000e+00	-3.360000e+00	1.583789e-02	1.475496e-02	3.028867e-02
-3.360000e+00	-3.290000e+00	2.661076e-02	2.368088e-02	3.396616e-02
-3.290000e+00	-3.220000e+00	3.825120e-02	3.124972e-02	3.351875e-02
-3.220000e+00	-3.150000e+00	5.821702e-02	4.208994e-02	3.909598e-02
-3.150000e+00	-3.080000e+00	8.000302e-02	4.899299e-02	4.015886e-02
-3.080000e+00	-3.010000e+00	1.011966e-01	5.070782e-02	3.784208e-02
-3.010000e+00	-2.940002e+00	1.268558e-01	5.157112e-02	3.641084e-02
-2.940001e+00	-2.870001e+00	1.422863e-01	4.513281e-02	3.036278e-02
-2.870001e+00	-2.800001e+00	1.763268e-01	4.555407e-02	3.005309e-02
-2.800001e+00	-2.729999e+00	2.086465e-01	4.242308e-02	2.713405e-02
-2.729999e+00	-2.660000e+00	2.285760e-01	3.511532e-02	2.185704e-02
-2.660001e+00	-2.589999e+00	2.505574e-01	2.863393e-02	1.719412e-02
-2.590000e+00	-2.520000e+00	2.910847e-01	2.504811e-02	1.389106e-02
-2.520000e+00	-2.450000e+00	3.067673e-01	1.723808e-02	8.654880e-03
-2.450000e+00	-2.380000e+00	3.097812e-01	1.040887e-02	4.525236e-03
-2.380000e+00	-2.310000e+00	3.277564e-01	6.178811e-03	2.766175e-03
-2.310000e+00	-2.240000e+00	3.615385e-01	4.440349e-03	2.365094e-03
-2.240000e+00	-2.170000e+00	3.659925e-01	7.538147e-03	6.356528e-03
-2.170000e+00	-2.100000e+00	3.967381e-01	1.108525e-02	1.059869e-02
-2.100000e+00	-2.030000e+00	3.693470e-01	1.184131e-02	1.294425e-02
-2.030000e+00	-1.960000e+00	4.071924e-01	1.627472e-02	1.752662e-02
-1.960000e+00	-1.890000e+00	3.922447e-01	1.626029e-02	1.821625e-02
-1.890000e+00	-1.820000e+00	4.086332e-01	1.888260e-02	2.166938e-02
-1.820000e+00	-1.750000e+00	4.099413e-01	2.012421e-02	2.324535e-02
-1.750000e+00	-1.680000e+00	4.193825e-01	2.246001e-02	2.584412e-02
-1.680000e+00	-1.610000e+00	3.824190e-01	1.940603e-02	2.238835e-02
-1.610000e+00	-1.540000e+00	3.843054e-01	2.074459e-02	2.368451e-02
-1.540000e+00	-1.470000e+00	3.637035e-01	1.880006e-02	2.124226e-02
-1.470000e+00	-1.400000e+00	3.649172e-01	1.972698e-02	2.293151e-02
-1.400000e+00	-1.330000e+00	3.490664e-01	1.888875e-02	2.122482e-02
-1.330000e+00	-1.260000e+00	3.349247e-01	1.821929e-02	2.045308e-02
-1.260000e+00	-1.190000e+00	3.202119e-01	1.740758e-02	1.975278e-02
-1.190000e+00	-1.120000e+00	3.104636e-01	1.749932e-02	1.947544e-02
-1.120000e+00	-1.050000e+00	2.854503e-01	1.522273e-02	1.696017e-02
-1.050000e+00	-9.799997e-01	2.488390e-01	1.190029e-02	1.237794e-02
-9.799994e-01	-9.099996e-01	2.209508e-01	9.722696e-03	1.008685e-02
-9.099995e-01	-8.399999e-01	2.068782e-01	9.333885e-03	9.844472e-03
-8.399999e-01	-7.700009e-01	1.857727e-01	9.096895e-03	9.356084e-03
-7.700009e-01	-7.000005e-01	1.522226e-01	6.632552e-03	6.868009e-03
-7.000005e-01	-6.299997e-01	1.150541e-01	5.243080e-03	5.484958e-03
-6.299998e-01	-5.599998e-01	5.343290e-02	2.902643e-03	3.223643e-03
-5.599998e-01	-4.899996e-01	1.967302e-02	1.149697e-03	1.134042e-03
-4.899995e-01	-4.200005e-01	5.541822e-03	6.284986e-04	4.255567e-04
-4.200004e-01	-3.499996e-01	3.148546e-07	5.452982e-08	7.303456e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	1.272950e-11
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	7.705350e-11
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	1.412425e-09
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	3.270111e-08
-4.340000e+00	-4.270000e+00	2.505981e-12	2.505981e-12	3.044484e-07
-4.270000e+00	-4.200000e+00	3.524520e-10	3.524520e-10	1.752623e-06
-4.200000e+00	-4.130000e+00	2.012467e-09	2.012467e-09	7.494912e-06
-4.130000e+00	-4.060000e+00	5.401085e-08	5.401085e-08	2.733587e-05
-4.060000e+00	-3.990002e+00	5.775518e-07	5.775518e-07	8.613408e-05
-3.990001e+00	-3.920001e+00	3.512829e-06	3.511504e-06	2.531581e-04
-3.920001e+00	-3.849999e+00	1.541901e-05	1.541468e-05	6.885915e-04
-3.849999e+00	-3.779999e+00	5.622002e-05	5.613576e-05	1.727523e-03
-3.779999e+00	-3.710001e+00	1.806993e-04	1.796245e-04	3.804994e-03
-3.710001e+00	-3.639999e+00	5.135608e-04	5.067660e-04	7.021805e-03
-3.639999e+00	-3.570001e+00	1.463984e-03	1.432424e-03	1.241165e-02
-3.570001e+00	-3.499999e+00	3.681119e-03	3.566161e-03	1.833296e-02
-3.500000e+00	-3.430000e+00	8.111381e-03	7.746207e-03	2.424710e-02
-3.430000e+00	-3.360000e+00	1.590234e-02	1.481565e-02	3.059762e-02
-3.360000e+00	-3.290000e+00	2.676948e-02	2.382691e-02	3.451400e-02
-3.290000e+00	-3.220000e+00	3.860721e-02	3.156662e-02	3.441806e-02
-3.220000e+00	-3.150000e+00	5.890771e-02	4.267563e-02	4.038513e-02
-3.150000e+00	-3.080000e+00	8.136728e-02	5.007718e-02	4.212379e-02
-3.080000e+00	-3.010000e+00	1.035104e-01	5.236735e-02	4.038816e-02
-3.010000e+00	-2.940002e+00	1.306938e-01	5.404619e-02	3.972862e-02
-2.940001e+00	-2.870001e+00	1.482642e-01	4.853847e-02	3.443958e-02
-2.870001e+00	-2.800001e+00	1.852160e-01	4.996094e-02	3.486082e-02
-2.800001e+00	-2.729999e+00	2.218394e-01	4.805987e-02	3.284671e-02
-2.729999e+00	-2.660000e+00	2.465651e-01	4.159051e-02	2.799964e-02
-2.660001e+00	-2.589999e+00	2.746651e-01	3.585849e-02	2.369214e-02
-2.590000e+00	-2.520000e+00	3.224121e-01	3.272771e-02	2.047917e-02
-2.520000e+00	-2.450000e+00	3.468150e-01	2.510108e-02	1.514166e-02
-2.450000e+00	-2.380000e+00	3.595725e-01	1.798153e-02	1.053296e-02
-2.380000e+00	-2.310000e+00	3.871230e-01	1.286319e-02	6.906967e-03
-2.310000e+00	-2.240000e+00	4.334285e-01	7.242588e-03	1.742636e-03
-2.240000e+00	-2.170000e+00	4.490333e-01	3.038400e-03	1.018834e-03
-2.170000e+00	-2.100000e+00	4.917061e-01	8.190428e-03	5.838349e-03
-2.100000e+00	-2.030000e+00	4.785517e-01	1.026185e-02	9.999897e-03
-2.030000e+00	-1.960000e+00	5.268791e-01	1.659128e-02	1.662407e-02
-1.960000e+00	-1.890000e+00	5.243299e-01	1.815871e-02	1.948473e-02
-1.890000e+00	-1.820000e+00	5.533820e-01	2.339703e-02	2.592697e-02
-1.820000e+00	-1.750000e+00	5.661361e-01	2.630147e-02	2.962639e-02
-1.750000e+00	-1.680000e+00	5.830473e-01	3.085118e-02	3.514034e-02
-1.680000e+00	-1.610000e+00	5.552622e-01	2.856265e-02	3.271655e-02
-1.610000e+00	-1.540000e+00	5.636244e-01	3.192284e-02	3.675226e-02
-1.540000e+00	-1.470000e+00	5.479359e-01	3.102452e-02	3.552182e-02
-1.470000e+00	-1.400000e+00	5.530598e-01	3.353605e-02	3.952871e-02
-1.400000e+00	-1.330000e+00	5.328769e-01	3.278884e-02	3.794489e-02
-1.330000e+00	-1.260000e+00	5.225390e-01	3.339683e-02	3.890226e-02
-1.260000e+00	-1.190000e+00	5.002194e-01	3.208383e-02	3.755945e-02
-1.190000e+00	-1.120000e+00	4.839425e-01	3.211870e-02	3.728222e-02
-1.120000e+00	-1.050000e+00	4.538439e-01	2.971902e-02	3.470606e-02
-1.050000e+00	-9.799997e-01	4.112936e-01	2.623149e-02	2.993949e-02
-9.799994e-01	-9.099996e-01	3.686703e-01	2.268093e-02	2.577371e-02
-9.099995e-01	-8.399999e-01	3.397800e-01	2.054404e-02	2.330797e-02
-8.399999e-01	-7.700009e-01	3.049541e-01	1.944188e-02	2.182691e-02
-7.700009e-01	-7.000005e-01	2.529019e-01	1.484727e-02	1.670281e-02
-7.000005e-01	-6.299997e-01	1.867214e-01	1.057941e-02	1.149271e-02
-6.299998e-01	-5.599998e-01	9.145362e-02	5.428385e-03	5.814243e-03
-5.599998e-01	-4.899996e-01	3.703314e-02	9.553638e-04	6.497858e-04
-4.899995e-01	-4.200005e-01	1.084975e-02	4.718401e-04	2.668935e-04
-4.200004e-01	-3.499996e-01	3.671898e-07	6.371593e-08	8.536700e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d21-x15-y09
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	2.435737e-01	1.707731e-01	1.142933e-01
-4.899998e+00	-4.830000e+00	-1.584143e+00	5.961364e-01	4.340987e-01
-4.830000e+00	-4.760000e+00	3.249647e-01	1.355539e-01	8.991805e-02
-4.760000e+00	-4.690000e+00	-3.376968e-01	3.004776e-01	2.117833e-01
-4.690000e+00	-4.620000e+00	1.638773e-01	1.680610e-01	1.157286e-01
-4.620000e+00	-4.550000e+00	-1.235043e+00	5.382621e-01	3.850233e-01
-4.550000e+00	-4.480000e+00	-1.529518e-01	2.426068e-01	1.704568e-01
-4.480000e+00	-4.410000e+00	-3.757306e-01	3.006988e-01	2.124663e-01
-4.410000e+00	-4.340000e+00	7.451616e-01	3.498253e-02	1.347172e-02
-4.340000e+00	-4.270000e+00	2.399821e-01	1.337704e-01	9.059730e-02
-4.270000e+00	-4.200000e+00	4.873785e-01	8.197324e-02	4.995934e-02
-4.200000e+00	-4.130000e+00	4.115851e-01	1.102279e-01	7.050802e-02
-4.130000e+00	-4.060000e+00	7.263352e-01	1.488384e-02	3.137212e-03
-4.060000e+00	-3.990002e+00	6.467210e-01	3.507776e-02	1.596319e-02
-3.990001e+00	-3.920001e+00	6.659919e-01	2.631469e-02	9.586654e-03
-3.920001e+00	-3.849999e+00	6.026801e-01	3.496879e-02	1.666502e-02
-3.849999e+00	-3.779999e+00	7.511916e-01	9.340158e-03	1.772488e-03
-3.779999e+00	-3.710001e+00	6.104883e-01	2.694346e-02	1.126508e-02
-3.710001e+00	-3.639999e+00	3.844050e-01	8.005215e-02	5.083428e-02
-3.639999e+00	-3.570001e+00	9.130837e-01	4.352950e-02	4.562747e-02
-3.570001e+00	-3.499999e+00	7.330523e-01	1.382087e-02	6.016543e-03
-3.500000e+00	-3.430000e+00	6.736173e-01	6.106209e-03	2.173065e-03
-3.430000e+00	-3.360000e+00	8.070466e-01	3.067962e-02	2.887358e-02
-3.360000e+00	-3.290000e+00	7.283044e-01	2.116146e-02	1.667768e-02
-3.290000e+00	-3.220000e+00	3.864485e-01	6.664674e-02	4.087283e-02
-3.220000e+00	-3.150000e+00	7.518786e-01	3.178578e-02	3.210953e-02
-3.150000e+00	-3.080000e+00	9.467353e-01	6.394638e-02	7.431251e-02
-3.080000e+00	-3.010000e+00	7.302161e-01	2.959560e-02	2.881646e-02
-3.010000e+00	-2.940002e+00	7.810142e-01	3.901064e-02	4.133283e-02
-2.940001e+00	-2.870001e+00	5.574293e-01	8.501217e-03	3.536056e-03
-2.870001e+00	-2.800001e+00	7.529981e-01	3.978820e-02	4.298906e-02
-2.800001e+00	-2.729999e+00	8.739310e-01	6.270957e-02	7.423815e-02
-2.729999e+00	-2.660000e+00	7.309333e-01	3.846921e-02	4.112144e-02
-2.660001e+00	-2.589999e+00	6.993926e-01	3.680470e-02	3.989211e-02
-2.590000e+00	-2.520000e+00	8.104023e-01	5.752391e-02	6.732005e-02
-2.520000e+00	-2.450000e+00	7.430262e-01	4.915723e-02	5.701615e-02
-2.450000e+00	-2.380000e+00	6.354194e-01	3.326333e-02	3.602716e-02
-2.380000e+00	-2.310000e+00	6.177260e-01	3.093119e-02	3.266268e-02
-2.310000e+00	-2.240000e+00	7.060129e-01	4.878071e-02	5.673968e-02
-2.240000e+00	-2.170000e+00	6.410472e-01	3.990743e-02	4.507132e-02
-2.170000e+00	-2.100000e+00	6.841845e-01	5.019269e-02	5.936894e-02
-2.100000e+00	-2.030000e+00	5.714885e-01	3.174350e-02	3.463086e-02
-2.030000e+00	-1.960000e+00	6.346484e-01	4.666818e-02	5.517279e-02
-1.960000e+00	-1.890000e+00	5.717878e-01	3.712645e-02	4.253632e-02
-1.890000e+00	-1.820000e+00	5.941314e-01	4.457514e-02	5.312471e-02
-1.820000e+00	-1.750000e+00	5.795672e-01	4.322467e-02	5.120220e-02
-1.750000e+00	-1.680000e+00	5.753696e-01	4.537152e-02	5.430727e-02
-1.680000e+00	-1.610000e+00	4.980316e-01	3.372101e-02	3.894611e-02
-1.610000e+00	-1.540000e+00	4.956361e-01	3.610468e-02	4.256321e-02
-1.540000e+00	-1.470000e+00	4.563775e-01	3.094958e-02	3.577988e-02
-1.470000e+00	-1.400000e+00	4.574552e-01	3.393188e-02	4.011092e-02
-1.400000e+00	-1.330000e+00	4.202293e-01	2.993514e-02	3.502228e-02
-1.330000e+00	-1.260000e+00	4.069811e-01	3.034064e-02	3.586558e-02
-1.260000e+00	-1.190000e+00	3.779939e-01	2.779539e-02	3.272373e-02
-1.190000e+00	-1.120000e+00	3.615553e-01	2.758033e-02	3.272105e-02
-1.120000e+00	-1.050000e+00	3.313859e-01	2.496204e-02	2.955763e-02
-1.050000e+00	-9.799997e-01	2.899939e-01	2.097498e-02	2.462216e-02
-9.799994e-01	-9.099996e-01	2.521157e-01	1.759412e-02	2.048411e-02
-9.099995e-01	-8.399999e-01	2.330593e-01	1.647617e-02	1.917164e-02
-8.399999e-01	-7.700009e-01	2.091084e-01	1.619474e-02	1.924586e-02
-7.700009e-01	-7.000005e-01	1.689873e-01	1.260746e-02	1.483505e-02
-7.000005e-01	-6.299997e-01	1.165637e-01	9.061144e-03	1.071123e-02
-6.299998e-01	-5.599998e-01	3.792979e-02	4.582455e-03	5.882793e-03
-5.599998e-01	-4.899996e-01	3.575542e-03	6.388900e-04	8.587476e-04
-4.899995e-01	-4.200005e-01	3.171082e-04	5.691055e-05	7.658849e-05
-4.200004e-01	-3.499996e-01	3.671898e-07	6.371593e-08	8.536700e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d22-x13-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.907731e-04	4.906112e-04	4.046763e-03
-1.400000e+00	-1.330000e+00	2.856090e-03	2.793147e-03	8.242753e-03
-1.330000e+00	-1.260000e+00	9.291897e-03	8.114323e-03	1.289095e-02
-1.260000e+00	-1.190000e+00	2.126187e-02	1.488550e-02	1.644800e-02
-1.190000e+00	-1.120000e+00	3.969233e-02	2.078584e-02	1.864314e-02
-1.120000e+00	-1.050000e+00	6.532707e-02	2.465434e-02	1.938816e-02
-1.050000e+00	-9.799997e-01	1.166887e-01	2.983089e-02	2.160801e-02
-9.799994e-01	-9.099996e-01	1.812775e-01	2.385191e-02	1.277163e-02
-9.099995e-01	-8.399999e-01	2.424396e-01	9.542608e-03	9.725883e-04
-8.399999e-01	-7.700009e-01	2.992017e-01	1.470537e-02	1.019925e-02
-7.700009e-01	-7.000005e-01	3.407261e-01	2.784955e-02	2.949612e-02
-7.000005e-01	-6.299997e-01	3.618339e-01	3.772452e-02	4.488131e-02
-6.299998e-01	-5.599998e-01	3.638572e-01	4.399284e-02	5.507934e-02
-5.599998e-01	-4.899996e-01	3.271093e-01	4.244415e-02	5.451357e-02
-4.899995e-01	-4.200005e-01	2.757841e-01	3.768704e-02	4.897153e-02
-4.200004e-01	-3.499996e-01	2.030724e-01	2.886990e-02	3.756092e-02
-3.499996e-01	-2.800004e-01	1.151563e-01	1.775940e-02	2.331255e-02
-2.800004e-01	-2.100000e-01	3.981337e-02	6.099707e-03	8.042014e-03
-2.100000e-01	-1.400000e-01	5.274319e-03	7.537525e-04	9.962479e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	3.824619e-01	3.499689e-01	1.157512e-01
-1.400000e+00	-1.330000e+00	5.273833e-01	2.432569e-01	4.257961e-02
-1.330000e+00	-1.260000e+00	6.214573e-01	8.138127e-02	4.697307e-03
-1.260000e+00	-1.190000e+00	6.884436e-01	2.728891e-02	1.024422e-02
-1.190000e+00	-1.120000e+00	7.331447e-01	3.724860e-02	4.485979e-02
-1.120000e+00	-1.050000e+00	7.701708e-01	4.013034e-02	5.390516e-02
-1.050000e+00	-9.799997e-01	9.276568e-01	6.969709e-02	8.367904e-02
-9.799994e-01	-9.099996e-01	9.695342e-01	6.598873e-02	8.200949e-02
-9.099995e-01	-8.399999e-01	9.544131e-01	6.952429e-02	8.616185e-02
-8.399999e-01	-7.700009e-01	8.925259e-01	6.592215e-02	7.988405e-02
-7.700009e-01	-7.000005e-01	8.157129e-01	5.960807e-02	7.069759e-02
-7.000005e-01	-6.299997e-01	7.193518e-01	5.051882e-02	5.832777e-02
-6.299998e-01	-5.599998e-01	6.408257e-01	4.647050e-02	5.334523e-02
-5.599998e-01	-4.899996e-01	5.229840e-01	3.591937e-02	4.048237e-02
-4.899995e-01	-4.200005e-01	4.170403e-01	2.956099e-02	3.376811e-02
-4.200004e-01	-3.499996e-01	2.888668e-01	2.159846e-02	2.560187e-02
-3.499996e-01	-2.800004e-01	1.541934e-01	1.553983e-02	2.027522e-02
-2.800004e-01	-2.100000e-01	3.444025e-02	1.880629e-03	2.660895e-03
-2.100000e-01	-1.400000e-01	2.792002e-03	2.035386e-04	1.629525e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	3.829527e-01	3.504595e-01	1.197879e-01
-1.400000e+00	-1.330000e+00	5.302394e-01	2.460499e-01	5.079295e-02
-1.330000e+00	-1.260000e+00	6.307492e-01	8.949558e-02	1.317545e-02
-1.260000e+00	-1.190000e+00	7.097054e-01	1.435944e-02	5.217292e-03
-1.190000e+00	-1.120000e+00	7.728371e-01	1.966600e-02	2.462241e-02
-1.120000e+00	-1.050000e+00	8.354978e-01	2.201540e-02	3.030530e-02
-1.050000e+00	-9.799997e-01	1.044345e+00	5.202456e-02	5.567405e-02
-9.799994e-01	-9.099996e-01	1.150812e+00	5.321711e-02	5.815757e-02
-9.099995e-01	-8.399999e-01	1.196853e+00	6.855170e-02	7.661924e-02
-8.399999e-01	-7.700009e-01	1.191728e+00	7.869941e-02	8.916530e-02
-7.700009e-01	-7.000005e-01	1.156439e+00	8.580300e-02	9.961795e-02
-7.000005e-01	-6.299997e-01	1.081186e+00	8.684538e-02	1.029117e-01
-6.299998e-01	-5.599998e-01	1.004683e+00	8.902563e-02	1.072981e-01
-5.599998e-01	-4.899996e-01	8.500933e-01	7.729281e-02	9.423384e-02
-4.899995e-01	-4.200005e-01	6.928245e-01	6.638375e-02	8.169741e-02
-4.200004e-01	-3.499996e-01	4.919392e-01	5.003616e-02	6.233477e-02
-3.499996e-01	-2.800004e-01	2.693497e-01	3.306601e-02	4.255491e-02
-2.800004e-01	-2.100000e-01	7.425362e-02	7.980336e-03	1.070291e-02
-2.100000e-01	-1.400000e-01	8.066321e-03	5.908000e-04	8.456672e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y04
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	8.092982e-01	3.508697e-02	3.212250e-02
-1.400000e+00	-1.330000e+00	7.738361e-01	2.561956e-02	2.053099e-02
-1.330000e+00	-1.260000e+00	8.120045e-01	2.896642e-02	2.329243e-02
-1.260000e+00	-1.190000e+00	8.482009e-01	3.653708e-02	3.363640e-02
-1.190000e+00	-1.120000e+00	8.863800e-01	4.225903e-02	4.090818e-02
-1.120000e+00	-1.050000e+00	9.452938e-01	4.955339e-02	4.964907e-02
-1.050000e+00	-9.799997e-01	9.942115e-01	5.547696e-02	5.732650e-02
-9.799994e-01	-9.099996e-01	1.057630e+00	7.472832e-02	8.496005e-02
-9.099995e-01	-8.399999e-01	1.044080e+00	8.425239e-02	1.003585e-01
-8.399999e-01	-7.700009e-01	9.715190e-01	8.238584e-02	9.966194e-02
-7.700009e-01	-7.000005e-01	8.883053e-01	7.840867e-02	9.595209e-02
-7.000005e-01	-6.299997e-01	7.883713e-01	7.118217e-02	8.766708e-02
-6.299998e-01	-5.599998e-01	7.201968e-01	7.060931e-02	8.887135e-02
-5.599998e-01	-4.899996e-01	5.821650e-01	5.646406e-02	7.086824e-02
-4.899995e-01	-4.200005e-01	4.690041e-01	4.848693e-02	6.181063e-02
-4.200004e-01	-3.499996e-01	3.231366e-01	3.663193e-02	4.765976e-02
-3.499996e-01	-2.800004e-01	1.610980e-01	2.516640e-02	3.462520e-02
-2.800004e-01	-2.100000e-01	2.378854e-02	4.606322e-03	6.514091e-03
-2.100000e-01	-1.400000e-01	1.088961e-03	2.108290e-04	2.981284e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d22-x13-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed LHA $\lambda_{0.5}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{0.5}^{1}}$
LeftMargin=1.7
XMin=-1.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.873176e-02	1.384189e-02	1.310379e-02
-1.400000e+00	-1.330000e+00	4.505002e-02	1.603066e-02	1.371111e-02
-1.330000e+00	-1.260000e+00	6.525357e-02	1.687070e-02	1.356422e-02
-1.260000e+00	-1.190000e+00	8.871947e-02	1.648262e-02	1.268569e-02
-1.190000e+00	-1.120000e+00	1.179049e-01	1.559878e-02	1.149294e-02
-1.120000e+00	-1.050000e+00	1.479966e-01	1.355358e-02	9.441438e-03
-1.050000e+00	-9.799997e-01	2.194134e-01	1.231607e-02	9.062477e-03
-9.799994e-01	-9.099996e-01	2.896581e-01	1.027784e-02	1.014916e-02
-9.099995e-01	-8.399999e-01	3.343672e-01	2.011549e-02	2.358545e-02
-8.399999e-01	-7.700009e-01	3.658810e-01	2.872210e-02	3.570894e-02
-7.700009e-01	-7.000005e-01	3.829812e-01	3.540275e-02	4.530355e-02
-7.000005e-01	-6.299997e-01	3.821198e-01	3.932892e-02	5.122008e-02
-6.299998e-01	-5.599998e-01	3.575644e-01	3.933030e-02	5.162169e-02
-5.599998e-01	-4.899996e-01	3.125183e-01	3.564461e-02	4.697363e-02
-4.899995e-01	-4.200005e-01	2.572702e-01	3.031275e-02	3.995676e-02
-4.200004e-01	-3.499996e-01	1.851306e-01	2.230491e-02	2.940195e-02
-3.499996e-01	-2.800004e-01	9.858263e-02	1.199215e-02	1.573395e-02
-2.800004e-01	-2.100000e-01	3.617171e-02	4.014225e-03	5.168211e-03
-2.100000e-01	-1.400000e-01	5.110020e-03	4.818451e-04	6.328819e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.212444e-01	2.438764e-02	3.229623e-02
-1.400000e+00	-1.330000e+00	5.464345e-01	2.687106e-02	3.952564e-02
-1.330000e+00	-1.260000e+00	5.642079e-01	2.703864e-02	3.942059e-02
-1.260000e+00	-1.190000e+00	5.633860e-01	2.496441e-02	3.508466e-02
-1.190000e+00	-1.120000e+00	5.817337e-01	2.338417e-02	3.039668e-02
-1.120000e+00	-1.050000e+00	5.855973e-01	1.977748e-02	2.357325e-02
-1.050000e+00	-9.799997e-01	7.006240e-01	4.190793e-02	4.888275e-02
-9.799994e-01	-9.099996e-01	7.102946e-01	3.380717e-02	3.803562e-02
-9.099995e-01	-8.399999e-01	6.944847e-01	3.482008e-02	3.874154e-02
-8.399999e-01	-7.700009e-01	6.485878e-01	3.259897e-02	3.563472e-02
-7.700009e-01	-7.000005e-01	5.917515e-01	2.937596e-02	3.125584e-02
-7.000005e-01	-6.299997e-01	5.373881e-01	2.722428e-02	2.913737e-02
-6.299998e-01	-5.599998e-01	4.633890e-01	2.258646e-02	2.356781e-02
-5.599998e-01	-4.899996e-01	3.730379e-01	1.643910e-02	1.645260e-02
-4.899995e-01	-4.200005e-01	3.057646e-01	1.471079e-02	1.526451e-02
-4.200004e-01	-3.499996e-01	2.087479e-01	9.856900e-03	1.032607e-02
-3.499996e-01	-2.800004e-01	1.048430e-01	6.624859e-03	7.714741e-03
-2.800004e-01	-2.100000e-01	2.390321e-02	6.143662e-04	5.838072e-04
-2.100000e-01	-1.400000e-01	2.287669e-03	3.810310e-04	3.318307e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.499762e-01	1.186346e-02	1.873310e-02
-1.400000e+00	-1.330000e+00	5.914845e-01	1.396751e-02	2.403697e-02
-1.330000e+00	-1.260000e+00	6.294615e-01	1.451156e-02	2.342496e-02
-1.260000e+00	-1.190000e+00	6.521055e-01	1.350513e-02	1.982292e-02
-1.190000e+00	-1.120000e+00	6.996385e-01	1.320848e-02	1.629158e-02
-1.120000e+00	-1.050000e+00	7.335939e-01	1.156933e-02	1.160070e-02
-1.050000e+00	-9.799997e-01	9.200374e-01	4.067991e-02	4.270744e-02
-9.799994e-01	-9.099996e-01	9.999527e-01	3.814377e-02	3.918733e-02
-9.099995e-01	-8.399999e-01	1.028852e+00	4.896792e-02	5.190563e-02
-8.399999e-01	-7.700009e-01	1.014469e+00	5.533597e-02	6.115731e-02
-7.700009e-01	-7.000005e-01	9.747328e-01	5.955367e-02	6.778070e-02
-7.000005e-01	-6.299997e-01	9.195079e-01	6.240376e-02	7.354827e-02
-6.299998e-01	-5.599998e-01	8.209534e-01	5.800716e-02	6.898227e-02
-5.599998e-01	-4.899996e-01	6.855562e-01	4.861736e-02	5.812502e-02
-4.899995e-01	-4.200005e-01	5.630348e-01	4.278183e-02	5.206285e-02
-4.200004e-01	-3.499996e-01	3.938785e-01	3.069205e-02	3.797453e-02
-3.499996e-01	-2.800004e-01	2.034256e-01	1.817568e-02	2.344869e-02
-2.800004e-01	-2.100000e-01	6.007492e-02	3.763420e-03	4.882085e-03
-2.100000e-01	-1.400000e-01	7.397689e-03	1.751888e-04	2.518509e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x13-y09
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	7.739161e-01	4.608612e-02	5.186993e-02
-1.400000e+00	-1.330000e+00	7.863056e-01	4.443686e-02	4.936202e-02
-1.330000e+00	-1.260000e+00	8.019369e-01	4.708200e-02	5.306661e-02
-1.260000e+00	-1.190000e+00	7.765845e-01	4.119231e-02	4.482539e-02
-1.190000e+00	-1.120000e+00	8.428774e-01	5.206604e-02	5.924871e-02
-1.120000e+00	-1.050000e+00	8.330356e-01	4.816722e-02	5.371525e-02
-1.050000e+00	-9.799997e-01	8.783285e-01	5.316811e-02	6.001426e-02
-9.799994e-01	-9.099996e-01	8.954455e-01	6.193248e-02	7.227438e-02
-9.099995e-01	-8.399999e-01	8.739812e-01	6.712078e-02	8.018282e-02
-8.399999e-01	-7.700009e-01	8.075294e-01	6.362355e-02	7.628263e-02
-7.700009e-01	-7.000005e-01	7.353516e-01	6.011458e-02	7.261648e-02
-7.000005e-01	-6.299997e-01	6.683326e-01	5.777838e-02	7.060585e-02
-6.299998e-01	-5.599998e-01	5.714621e-01	4.922539e-02	6.001134e-02
-5.599998e-01	-4.899996e-01	4.560186e-01	3.844602e-02	4.658620e-02
-4.899995e-01	-4.200005e-01	3.717631e-01	3.415258e-02	4.203696e-02
-4.200004e-01	-3.499996e-01	2.480125e-01	2.442739e-02	3.040440e-02
-3.499996e-01	-2.800004e-01	1.077160e-01	1.457391e-02	1.898469e-02
-2.800004e-01	-2.100000e-01	1.379255e-02	2.446040e-03	3.281762e-03
-2.100000e-01	-1.400000e-01	6.365066e-04	1.133445e-04	1.522277e-04
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d22-x14-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	9.476216e-08	9.476216e-08	9.726765e-05
-2.870001e+00	-2.800001e+00	2.212357e-06	2.212357e-06	2.829038e-04
-2.800001e+00	-2.729999e+00	2.081930e-05	2.081930e-05	6.534801e-04
-2.729999e+00	-2.660000e+00	1.078698e-04	1.078660e-04	1.249828e-03
-2.660001e+00	-2.589999e+00	3.710700e-04	3.705684e-04	2.043004e-03
-2.590000e+00	-2.520000e+00	9.324151e-04	9.211738e-04	2.841058e-03
-2.520000e+00	-2.450000e+00	1.907319e-03	1.814214e-03	3.600792e-03
-2.450000e+00	-2.380000e+00	3.452290e-03	3.032589e-03	4.381252e-03
-2.380000e+00	-2.310000e+00	5.636910e-03	4.373294e-03	5.029348e-03
-2.310000e+00	-2.240000e+00	8.318929e-03	5.473849e-03	5.347138e-03
-2.240000e+00	-2.170000e+00	1.199215e-02	6.537508e-03	5.781016e-03
-2.170000e+00	-2.100000e+00	1.593795e-02	6.995937e-03	5.757999e-03
-2.100000e+00	-2.030000e+00	2.083483e-02	7.294554e-03	5.760911e-03
-2.030000e+00	-1.960000e+00	2.628436e-02	7.232132e-03	5.563726e-03
-1.960000e+00	-1.890000e+00	3.220142e-02	6.885222e-03	5.221993e-03
-1.890000e+00	-1.820000e+00	3.836444e-02	6.309191e-03	4.751706e-03
-1.820000e+00	-1.750000e+00	4.541080e-02	5.702879e-03	4.260471e-03
-1.750000e+00	-1.680000e+00	5.254415e-02	4.960725e-03	3.666509e-03
-1.680000e+00	-1.610000e+00	6.089337e-02	4.245324e-03	3.055255e-03
-1.610000e+00	-1.540000e+00	6.983961e-02	3.425617e-03	2.330752e-03
-1.540000e+00	-1.470000e+00	7.781263e-02	2.598397e-03	1.597145e-03
-1.470000e+00	-1.400000e+00	8.855245e-02	1.699002e-03	8.100762e-04
-1.400000e+00	-1.330000e+00	9.799276e-02	1.915604e-03	1.147979e-03
-1.330000e+00	-1.260000e+00	1.078256e-01	2.881369e-03	2.109745e-03
-1.260000e+00	-1.190000e+00	1.211895e-01	4.065042e-03	3.230721e-03
-1.190000e+00	-1.120000e+00	1.307773e-01	4.782471e-03	3.800130e-03
-1.120000e+00	-1.050000e+00	1.475034e-01	6.220659e-03	5.072354e-03
-1.050000e+00	-9.799997e-01	2.007985e-01	2.072768e-02	2.317076e-02
-9.799994e-01	-9.099996e-01	2.190826e-01	2.044899e-02	2.451811e-02
-9.099995e-01	-8.399999e-01	2.279760e-01	2.356029e-02	2.894431e-02
-8.399999e-01	-7.700009e-01	2.176558e-01	2.344552e-02	2.904091e-02
-7.700009e-01	-7.000005e-01	2.132923e-01	2.457272e-02	3.073149e-02
-7.000005e-01	-6.299997e-01	1.933054e-01	2.254398e-02	2.827222e-02
-6.299998e-01	-5.599998e-01	1.791511e-01	2.196238e-02	2.759439e-02
-5.599998e-01	-4.899996e-01	1.477429e-01	1.799480e-02	2.251252e-02
-4.899995e-01	-4.200005e-01	1.128659e-01	1.344114e-02	1.662013e-02
-4.200004e-01	-3.499996e-01	7.639020e-02	9.003953e-03	1.091835e-02
-3.499996e-01	-2.800004e-01	3.911019e-02	4.927820e-03	5.987014e-03
-2.800004e-01	-2.100000e-01	1.425483e-02	1.631258e-03	1.877835e-03
-2.100000e-01	-1.400000e-01	2.848842e-03	2.864323e-04	3.069883e-04
-1.400000e-01	-7.000002e-02	3.272580e-09	6.324421e-10	8.772574e-10
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.237226e-02	1.237226e-02	8.778540e-02
-2.870001e+00	-2.800001e+00	3.806458e-02	3.806451e-02	9.480165e-02
-2.800001e+00	-2.729999e+00	7.757011e-02	7.743995e-02	8.753644e-02
-2.729999e+00	-2.660000e+00	1.218021e-01	1.176558e-01	6.887266e-02
-2.660001e+00	-2.589999e+00	1.635519e-01	1.359854e-01	4.813091e-02
-2.590000e+00	-2.520000e+00	1.962166e-01	1.170860e-01	2.814505e-02
-2.520000e+00	-2.450000e+00	2.272349e-01	8.262968e-02	1.550403e-02
-2.450000e+00	-2.380000e+00	2.565338e-01	4.842073e-02	6.276527e-03
-2.380000e+00	-2.310000e+00	2.781924e-01	1.885870e-02	8.870474e-04
-2.310000e+00	-2.240000e+00	2.956235e-01	8.937792e-03	3.305880e-03
-2.240000e+00	-2.170000e+00	3.039872e-01	1.319879e-02	1.751594e-02
-2.170000e+00	-2.100000e+00	3.030667e-01	1.521356e-02	2.503130e-02
-2.100000e+00	-2.030000e+00	3.263071e-01	1.667892e-02	2.721549e-02
-2.030000e+00	-1.960000e+00	3.257431e-01	1.708183e-02	2.809837e-02
-1.960000e+00	-1.890000e+00	3.408271e-01	1.781315e-02	2.784144e-02
-1.890000e+00	-1.820000e+00	3.421535e-01	1.741386e-02	2.614900e-02
-1.820000e+00	-1.750000e+00	3.464144e-01	1.694164e-02	2.405055e-02
-1.750000e+00	-1.680000e+00	3.481572e-01	1.607985e-02	2.141302e-02
-1.680000e+00	-1.610000e+00	3.517453e-01	1.547566e-02	1.916800e-02
-1.610000e+00	-1.540000e+00	3.626592e-01	1.549175e-02	1.786784e-02
-1.540000e+00	-1.470000e+00	3.597962e-01	1.394270e-02	1.464350e-02
-1.470000e+00	-1.400000e+00	3.653699e-01	1.354048e-02	1.309048e-02
-1.400000e+00	-1.330000e+00	3.809167e-01	1.435789e-02	1.329722e-02
-1.330000e+00	-1.260000e+00	3.747929e-01	1.181452e-02	9.075420e-03
-1.260000e+00	-1.190000e+00	3.852109e-01	1.159711e-02	8.046871e-03
-1.190000e+00	-1.120000e+00	3.874902e-01	9.651858e-03	4.719831e-03
-1.120000e+00	-1.050000e+00	3.978732e-01	8.533706e-03	2.503067e-03
-1.050000e+00	-9.799997e-01	5.252200e-01	4.576965e-02	5.537296e-02
-9.799994e-01	-9.099996e-01	5.121150e-01	2.974359e-02	3.210696e-02
-9.099995e-01	-8.399999e-01	4.744236e-01	2.718382e-02	2.918825e-02
-8.399999e-01	-7.700009e-01	4.334505e-01	2.442542e-02	2.527059e-02
-7.700009e-01	-7.000005e-01	3.849428e-01	2.067955e-02	2.109458e-02
-7.000005e-01	-6.299997e-01	3.460875e-01	1.877638e-02	1.952278e-02
-6.299998e-01	-5.599998e-01	2.996768e-01	1.659112e-02	1.682153e-02
-5.599998e-01	-4.899996e-01	2.413294e-01	1.225272e-02	1.228349e-02
-4.899995e-01	-4.200005e-01	1.906573e-01	1.039672e-02	1.083717e-02
-4.200004e-01	-3.499996e-01	1.192097e-01	5.683553e-03	6.077804e-03
-3.499996e-01	-2.800004e-01	5.903398e-02	4.236312e-03	5.258722e-03
-2.800004e-01	-2.100000e-01	1.450351e-02	1.907259e-04	4.066593e-04
-2.100000e-01	-1.400000e-01	2.145173e-03	2.165788e-04	1.376830e-04
-1.400000e-01	-7.000002e-02	5.164500e-09	9.969220e-10	1.408057e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.237235e-02	1.237235e-02	8.788116e-02
-2.870001e+00	-2.800001e+00	3.806679e-02	3.806672e-02	9.508149e-02
-2.800001e+00	-2.729999e+00	7.759093e-02	7.746077e-02	8.818445e-02
-2.729999e+00	-2.660000e+00	1.219100e-01	1.177637e-01	7.011474e-02
-2.660001e+00	-2.589999e+00	1.639229e-01	1.363560e-01	5.016186e-02
-2.590000e+00	-2.520000e+00	1.971491e-01	1.180071e-01	3.096764e-02
-2.520000e+00	-2.450000e+00	2.291422e-01	8.444325e-02	1.907462e-02
-2.450000e+00	-2.380000e+00	2.599861e-01	5.145077e-02	1.061351e-02
-2.380000e+00	-2.310000e+00	2.838293e-01	2.322506e-02	2.985372e-03
-2.310000e+00	-2.240000e+00	3.039424e-01	3.803072e-03	1.212808e-03
-2.240000e+00	-2.170000e+00	3.159794e-01	7.555765e-03	1.103522e-02
-2.170000e+00	-2.100000e+00	3.190047e-01	9.643623e-03	1.813912e-02
-2.100000e+00	-2.030000e+00	3.471420e-01	1.116769e-02	2.009244e-02
-2.030000e+00	-1.960000e+00	3.520274e-01	1.184181e-02	2.112892e-02
-1.960000e+00	-1.890000e+00	3.730286e-01	1.300167e-02	2.133514e-02
-1.890000e+00	-1.820000e+00	3.805180e-01	1.317186e-02	2.036035e-02
-1.820000e+00	-1.750000e+00	3.918252e-01	1.330107e-02	1.903383e-02
-1.750000e+00	-1.680000e+00	4.007013e-01	1.315164e-02	1.732458e-02
-1.680000e+00	-1.610000e+00	4.126386e-01	1.328080e-02	1.599518e-02
-1.610000e+00	-1.540000e+00	4.324988e-01	1.414032e-02	1.571910e-02
-1.540000e+00	-1.470000e+00	4.376089e-01	1.343094e-02	1.351621e-02
-1.470000e+00	-1.400000e+00	4.539223e-01	1.397674e-02	1.302717e-02
-1.400000e+00	-1.330000e+00	4.789095e-01	1.569564e-02	1.422824e-02
-1.330000e+00	-1.260000e+00	4.826185e-01	1.400811e-02	1.088630e-02
-1.260000e+00	-1.190000e+00	5.064005e-01	1.490302e-02	1.097320e-02
-1.190000e+00	-1.120000e+00	5.182675e-01	1.361405e-02	8.170306e-03
-1.120000e+00	-1.050000e+00	5.453767e-01	1.382028e-02	7.206437e-03
-1.050000e+00	-9.799997e-01	7.260185e-01	6.557415e-02	7.846872e-02
-9.799994e-01	-9.099996e-01	7.311977e-01	4.901526e-02	5.622196e-02
-9.099995e-01	-8.399999e-01	7.023996e-01	4.981641e-02	5.813256e-02
-8.399999e-01	-7.700009e-01	6.511062e-01	4.692584e-02	5.416132e-02
-7.700009e-01	-7.000005e-01	5.982352e-01	4.447635e-02	5.182608e-02
-7.000005e-01	-6.299997e-01	5.393929e-01	4.067622e-02	4.779500e-02
-6.299998e-01	-5.599998e-01	4.788279e-01	3.795658e-02	4.437689e-02
-5.599998e-01	-4.899996e-01	3.890723e-01	2.983169e-02	3.479601e-02
-4.899995e-01	-4.200005e-01	3.035232e-01	2.359703e-02	2.745730e-02
-4.200004e-01	-3.499996e-01	1.955999e-01	1.466801e-02	1.699616e-02
-3.499996e-01	-2.800004e-01	9.814417e-02	9.036057e-03	1.111870e-02
-2.800004e-01	-2.100000e-01	2.875833e-02	1.821984e-03	2.284494e-03
-2.100000e-01	-1.400000e-01	4.994015e-03	1.558356e-04	1.858256e-04
-1.400000e-01	-7.000002e-02	8.437080e-09	1.627184e-09	2.285316e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y04
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.071955e+00	1.783389e-01	2.472729e-01
-2.870001e+00	-2.800001e+00	9.213725e-01	1.424225e-01	1.955019e-01
-2.800001e+00	-2.729999e+00	8.411708e-01	1.202654e-01	1.630675e-01
-2.729999e+00	-2.660000e+00	6.763064e-01	8.240869e-02	1.087407e-01
-2.660001e+00	-2.589999e+00	5.481351e-01	5.204560e-02	6.492435e-02
-2.590000e+00	-2.520000e+00	3.429306e-01	7.223367e-03	2.739440e-03
-2.520000e+00	-2.450000e+00	3.426021e-01	5.671372e-03	2.748287e-03
-2.450000e+00	-2.380000e+00	4.177268e-01	1.806282e-02	1.678815e-02
-2.380000e+00	-2.310000e+00	4.292466e-01	2.145363e-02	2.197306e-02
-2.310000e+00	-2.240000e+00	4.106300e-01	1.626344e-02	1.403268e-02
-2.240000e+00	-2.170000e+00	4.071381e-01	1.604820e-02	1.419687e-02
-2.170000e+00	-2.100000e+00	3.401154e-01	7.657454e-03	3.624295e-03
-2.100000e+00	-2.030000e+00	4.397299e-01	2.148735e-02	2.082129e-02
-2.030000e+00	-1.960000e+00	4.168895e-01	1.779277e-02	1.632437e-02
-1.960000e+00	-1.890000e+00	4.550138e-01	2.491786e-02	2.562782e-02
-1.890000e+00	-1.820000e+00	4.393575e-01	2.140529e-02	2.081921e-02
-1.820000e+00	-1.750000e+00	4.475872e-01	2.291518e-02	2.295061e-02
-1.750000e+00	-1.680000e+00	4.457674e-01	2.255560e-02	2.244407e-02
-1.680000e+00	-1.610000e+00	4.602024e-01	2.530979e-02	2.612666e-02
-1.610000e+00	-1.540000e+00	4.857886e-01	2.921410e-02	3.100421e-02
-1.540000e+00	-1.470000e+00	4.709500e-01	2.671118e-02	2.779919e-02
-1.470000e+00	-1.400000e+00	4.904558e-01	2.981443e-02	3.179922e-02
-1.400000e+00	-1.330000e+00	5.152537e-01	3.383673e-02	3.735088e-02
-1.330000e+00	-1.260000e+00	4.989974e-01	2.995401e-02	3.181617e-02
-1.260000e+00	-1.190000e+00	5.234362e-01	3.332024e-02	3.630000e-02
-1.190000e+00	-1.120000e+00	5.167660e-01	3.027645e-02	3.169997e-02
-1.120000e+00	-1.050000e+00	5.426440e-01	3.301835e-02	3.520949e-02
-1.050000e+00	-9.799997e-01	5.781347e-01	3.732107e-02	4.072815e-02
-9.799994e-01	-9.099996e-01	5.720433e-01	3.990486e-02	4.512816e-02
-9.099995e-01	-8.399999e-01	5.445477e-01	4.112685e-02	4.790557e-02
-8.399999e-01	-7.700009e-01	4.889586e-01	3.642740e-02	4.221459e-02
-7.700009e-01	-7.000005e-01	4.449699e-01	3.443983e-02	4.044883e-02
-7.000005e-01	-6.299997e-01	3.973568e-01	3.176400e-02	3.769711e-02
-6.299998e-01	-5.599998e-01	3.538556e-01	3.020114e-02	3.658818e-02
-5.599998e-01	-4.899996e-01	2.813290e-01	2.332523e-02	2.800252e-02
-4.899995e-01	-4.200005e-01	2.169221e-01	1.893795e-02	2.310126e-02
-4.200004e-01	-3.499996e-01	1.312235e-01	1.164623e-02	1.427182e-02
-3.499996e-01	-2.800004e-01	5.619910e-02	7.783057e-03	1.050915e-02
-2.800004e-01	-2.100000e-01	7.356058e-03	1.424381e-03	2.014297e-03
-2.100000e-01	-1.400000e-01	4.362033e-04	8.445227e-05	1.194224e-04
-1.400000e-01	-7.000002e-02	8.437078e-09	1.627185e-09	2.285318e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d22-x14-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed Width $\lambda_{1}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{1}^{1}}$
LeftMargin=1.7
XMin=-2.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	4.659916e-03	3.104308e-03	3.706729e-03
-2.870001e+00	-2.800001e+00	6.918161e-03	3.951435e-03	4.113124e-03
-2.800001e+00	-2.729999e+00	9.458089e-03	4.490177e-03	4.228138e-03
-2.729999e+00	-2.660000e+00	1.274822e-02	4.949675e-03	4.393457e-03
-2.660001e+00	-2.589999e+00	1.602290e-02	4.961966e-03	4.242554e-03
-2.590000e+00	-2.520000e+00	2.005203e-02	4.930294e-03	4.163426e-03
-2.520000e+00	-2.450000e+00	2.334557e-02	4.446835e-03	3.766330e-03
-2.450000e+00	-2.380000e+00	2.783918e-02	4.154612e-03	3.566551e-03
-2.380000e+00	-2.310000e+00	3.328403e-02	3.863840e-03	3.370788e-03
-2.310000e+00	-2.240000e+00	3.816692e-02	3.368106e-03	3.019097e-03
-2.240000e+00	-2.170000e+00	4.370469e-02	2.891864e-03	2.666257e-03
-2.170000e+00	-2.100000e+00	4.913609e-02	2.392451e-03	2.286158e-03
-2.100000e+00	-2.030000e+00	5.445891e-02	1.902776e-03	1.886730e-03
-2.030000e+00	-1.960000e+00	6.132382e-02	1.708689e-03	1.848838e-03
-1.960000e+00	-1.890000e+00	6.809390e-02	1.922241e-03	2.079323e-03
-1.890000e+00	-1.820000e+00	7.425763e-02	2.114594e-03	2.445844e-03
-1.820000e+00	-1.750000e+00	8.283138e-02	2.353477e-03	3.318383e-03
-1.750000e+00	-1.680000e+00	8.842375e-02	2.743952e-03	3.952592e-03
-1.680000e+00	-1.610000e+00	9.624997e-02	3.389088e-03	4.669975e-03
-1.610000e+00	-1.540000e+00	1.041991e-01	4.091805e-03	5.437503e-03
-1.540000e+00	-1.470000e+00	1.128834e-01	4.788824e-03	6.170664e-03
-1.470000e+00	-1.400000e+00	1.226018e-01	5.643205e-03	7.091304e-03
-1.400000e+00	-1.330000e+00	1.288723e-01	6.080215e-03	7.457208e-03
-1.330000e+00	-1.260000e+00	1.407824e-01	7.035650e-03	8.462404e-03
-1.260000e+00	-1.190000e+00	1.489129e-01	7.540130e-03	8.865427e-03
-1.190000e+00	-1.120000e+00	1.590118e-01	8.235575e-03	9.508263e-03
-1.120000e+00	-1.050000e+00	1.723423e-01	9.253040e-03	1.052453e-02
-1.050000e+00	-9.799997e-01	2.232929e-01	2.302337e-02	2.915533e-02
-9.799994e-01	-9.099996e-01	2.361803e-01	2.145529e-02	2.769750e-02
-9.099995e-01	-8.399999e-01	2.357447e-01	2.268537e-02	2.930979e-02
-8.399999e-01	-7.700009e-01	2.218223e-01	2.180011e-02	2.818444e-02
-7.700009e-01	-7.000005e-01	2.082944e-01	2.109241e-02	2.728396e-02
-7.000005e-01	-6.299997e-01	1.871837e-01	1.921414e-02	2.484799e-02
-6.299998e-01	-5.599998e-01	1.642551e-01	1.694646e-02	2.175263e-02
-5.599998e-01	-4.899996e-01	1.367042e-01	1.427330e-02	1.827951e-02
-4.899995e-01	-4.200005e-01	1.058426e-01	1.087118e-02	1.381819e-02
-4.200004e-01	-3.499996e-01	7.155420e-02	7.218190e-03	9.134229e-03
-3.499996e-01	-2.800004e-01	3.458377e-02	3.192432e-03	3.838937e-03
-2.800004e-01	-2.100000e-01	1.309769e-02	8.598420e-04	9.160601e-04
-2.100000e-01	-1.400000e-01	2.739911e-03	1.266248e-04	1.360389e-04
-1.400000e-01	-7.000002e-02	2.337366e-09	4.579985e-10	6.312087e-10
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.038204e-01	1.654267e-02	1.485992e-03
-2.870001e+00	-2.800001e+00	2.205379e-01	3.487938e-03	7.981930e-04
-2.800001e+00	-2.729999e+00	2.282396e-01	7.473992e-03	9.659372e-03
-2.729999e+00	-2.660000e+00	2.300204e-01	9.853572e-03	1.619539e-02
-2.660001e+00	-2.589999e+00	2.500303e-01	1.103851e-02	1.859272e-02
-2.590000e+00	-2.520000e+00	2.441692e-01	1.145285e-02	2.005186e-02
-2.520000e+00	-2.450000e+00	2.357580e-01	1.090188e-02	1.920359e-02
-2.450000e+00	-2.380000e+00	2.350154e-01	1.025769e-02	1.747920e-02
-2.380000e+00	-2.310000e+00	2.395335e-01	9.718006e-03	1.571440e-02
-2.310000e+00	-2.240000e+00	2.661617e-01	1.123406e-02	1.653424e-02
-2.240000e+00	-2.170000e+00	2.535091e-01	9.590642e-03	1.355389e-02
-2.170000e+00	-2.100000e+00	2.612428e-01	9.606184e-03	1.271653e-02
-2.100000e+00	-2.030000e+00	2.598720e-01	8.763942e-03	1.080860e-02
-2.030000e+00	-1.960000e+00	2.608101e-01	8.290654e-03	9.511379e-03
-1.960000e+00	-1.890000e+00	2.654678e-01	8.110403e-03	8.645793e-03
-1.890000e+00	-1.820000e+00	2.665844e-01	7.533237e-03	7.358165e-03
-1.820000e+00	-1.750000e+00	2.717304e-01	7.401914e-03	6.725805e-03
-1.750000e+00	-1.680000e+00	2.785539e-01	7.697006e-03	6.748685e-03
-1.680000e+00	-1.610000e+00	2.807110e-01	7.315024e-03	5.906608e-03
-1.610000e+00	-1.540000e+00	2.602179e-01	4.164234e-03	3.537816e-03
-1.540000e+00	-1.470000e+00	2.786496e-01	5.788398e-03	3.371970e-03
-1.470000e+00	-1.400000e+00	2.854631e-01	6.030368e-03	3.471137e-03
-1.400000e+00	-1.330000e+00	2.659194e-01	6.687809e-03	3.581547e-03
-1.330000e+00	-1.260000e+00	2.948332e-01	5.608497e-03	2.660912e-03
-1.260000e+00	-1.190000e+00	2.861439e-01	5.413702e-03	3.179734e-03
-1.190000e+00	-1.120000e+00	2.859817e-01	7.230639e-03	3.285671e-03
-1.120000e+00	-1.050000e+00	3.121403e-01	3.776151e-03	2.296957e-03
-1.050000e+00	-9.799997e-01	3.895833e-01	2.499171e-02	2.795114e-02
-9.799994e-01	-9.099996e-01	3.738641e-01	1.429294e-02	1.368591e-02
-9.099995e-01	-8.399999e-01	3.459434e-01	1.294903e-02	1.242061e-02
-8.399999e-01	-7.700009e-01	3.241647e-01	1.268085e-02	1.238266e-02
-7.700009e-01	-7.000005e-01	2.997541e-01	1.227192e-02	1.197998e-02
-7.000005e-01	-6.299997e-01	2.641704e-01	1.062395e-02	1.050205e-02
-6.299998e-01	-5.599998e-01	2.188131e-01	7.598043e-03	6.856397e-03
-5.599998e-01	-4.899996e-01	1.889600e-01	7.297735e-03	7.005054e-03
-4.899995e-01	-4.200005e-01	1.471245e-01	5.754204e-03	5.546615e-03
-4.200004e-01	-3.499996e-01	9.091152e-02	2.610813e-03	2.297455e-03
-3.499996e-01	-2.800004e-01	4.169121e-02	1.778006e-03	1.817697e-03
-2.800004e-01	-2.100000e-01	1.099634e-02	7.657217e-04	5.857065e-04
-2.100000e-01	-1.400000e-01	1.795784e-03	3.018941e-04	2.588128e-04
-1.400000e-01	-7.000002e-02	4.841137e-09	9.121847e-10	1.236617e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.084804e-01	1.957447e-02	5.001174e-03
-2.870001e+00	-2.800001e+00	2.274561e-01	6.849913e-03	8.192008e-04
-2.800001e+00	-2.729999e+00	2.376977e-01	3.277835e-03	5.183760e-03
-2.729999e+00	-2.660000e+00	2.427686e-01	5.504275e-03	1.127063e-02
-2.660001e+00	-2.589999e+00	2.660532e-01	6.855650e-03	1.367064e-02
-2.590000e+00	-2.520000e+00	2.642213e-01	7.368631e-03	1.518204e-02
-2.520000e+00	-2.450000e+00	2.591036e-01	7.238902e-03	1.484445e-02
-2.450000e+00	-2.380000e+00	2.628546e-01	6.823883e-03	1.344719e-02
-2.380000e+00	-2.310000e+00	2.728175e-01	6.515257e-03	1.201676e-02
-2.310000e+00	-2.240000e+00	3.043286e-01	8.424847e-03	1.338559e-02
-2.240000e+00	-2.170000e+00	2.972138e-01	7.183107e-03	1.094516e-02
-2.170000e+00	-2.100000e+00	3.103789e-01	7.634942e-03	1.068193e-02
-2.100000e+00	-2.030000e+00	3.143309e-01	7.255796e-03	9.349664e-03
-2.030000e+00	-1.960000e+00	3.221339e-01	7.240706e-03	8.596105e-03
-1.960000e+00	-1.890000e+00	3.335617e-01	7.541174e-03	8.282206e-03
-1.890000e+00	-1.820000e+00	3.408421e-01	7.452966e-03	7.521911e-03
-1.820000e+00	-1.750000e+00	3.545618e-01	7.897975e-03	7.507856e-03
-1.750000e+00	-1.680000e+00	3.669777e-01	8.843047e-03	8.107987e-03
-1.680000e+00	-1.610000e+00	3.769610e-01	8.942364e-03	7.825079e-03
-1.610000e+00	-1.540000e+00	3.644171e-01	6.147674e-03	3.634082e-03
-1.540000e+00	-1.470000e+00	3.915329e-01	8.593682e-03	6.521819e-03
-1.470000e+00	-1.400000e+00	4.080649e-01	9.874918e-03	7.864122e-03
-1.400000e+00	-1.330000e+00	3.947917e-01	6.232803e-03	2.653982e-03
-1.330000e+00	-1.260000e+00	4.356156e-01	1.089127e-02	8.478406e-03
-1.260000e+00	-1.190000e+00	4.350568e-01	8.496338e-03	4.808729e-03
-1.190000e+00	-1.120000e+00	4.449936e-01	7.605762e-03	3.194265e-03
-1.120000e+00	-1.050000e+00	4.844825e-01	1.115398e-02	7.443500e-03
-1.050000e+00	-9.799997e-01	6.128762e-01	4.541948e-02	5.421377e-02
-9.799994e-01	-9.099996e-01	6.100445e-01	3.212742e-02	3.531324e-02
-9.099995e-01	-8.399999e-01	5.816881e-01	3.240813e-02	3.631759e-02
-8.399999e-01	-7.700009e-01	5.459870e-01	3.118754e-02	3.518218e-02
-7.700009e-01	-7.000005e-01	5.080485e-01	3.076425e-02	3.504336e-02
-7.000005e-01	-6.299997e-01	4.513541e-01	2.732075e-02	3.132384e-02
-6.299998e-01	-5.599998e-01	3.830682e-01	2.226112e-02	2.501578e-02
-5.599998e-01	-4.899996e-01	3.256642e-01	1.971568e-02	2.243132e-02
-4.899995e-01	-4.200005e-01	2.529671e-01	1.530937e-02	1.747521e-02
-4.200004e-01	-3.499996e-01	1.624657e-01	8.564306e-03	9.704147e-03
-3.499996e-01	-2.800004e-01	7.627498e-02	4.351363e-03	5.073266e-03
-2.800004e-01	-2.100000e-01	2.409403e-02	4.347232e-04	1.503385e-04
-2.100000e-01	-1.400000e-01	4.535695e-03	1.658552e-04	1.321880e-04
-1.400000e-01	-7.000002e-02	7.178507e-09	1.370186e-09	1.867823e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x14-y09
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	6.693225e-01	9.632674e-02	1.256632e-01
-2.870001e+00	-2.800001e+00	6.428431e-01	8.609734e-02	1.115257e-01
-2.800001e+00	-2.729999e+00	5.410452e-01	6.408900e-02	8.171370e-02
-2.729999e+00	-2.660000e+00	4.772812e-01	4.779602e-02	5.947151e-02
-2.660001e+00	-2.589999e+00	5.054809e-01	4.978214e-02	6.225110e-02
-2.590000e+00	-2.520000e+00	4.275131e-01	3.078817e-02	3.632741e-02
-2.520000e+00	-2.450000e+00	3.260104e-01	1.107383e-02	9.785122e-03
-2.450000e+00	-2.380000e+00	3.240306e-01	1.034109e-02	8.851015e-03
-2.380000e+00	-2.310000e+00	3.571875e-01	1.497869e-02	1.470103e-02
-2.310000e+00	-2.240000e+00	4.350712e-01	3.057769e-02	3.618192e-02
-2.240000e+00	-2.170000e+00	3.873884e-01	2.142576e-02	2.375216e-02
-2.170000e+00	-2.100000e+00	4.024825e-01	2.344478e-02	2.625105e-02
-2.100000e+00	-2.030000e+00	3.888147e-01	2.167702e-02	2.404714e-02
-2.030000e+00	-1.960000e+00	3.987963e-01	2.315960e-02	2.597481e-02
-1.960000e+00	-1.890000e+00	4.104941e-01	2.538014e-02	2.893215e-02
-1.890000e+00	-1.820000e+00	4.088096e-01	2.503481e-02	2.849408e-02
-1.820000e+00	-1.750000e+00	4.273540e-01	2.787731e-02	3.225654e-02
-1.750000e+00	-1.680000e+00	4.311703e-01	2.883345e-02	3.353491e-02
-1.680000e+00	-1.610000e+00	4.355797e-01	2.889376e-02	3.350115e-02
-1.610000e+00	-1.540000e+00	3.982660e-01	2.240411e-02	2.485668e-02
-1.540000e+00	-1.470000e+00	4.351578e-01	2.832901e-02	3.260806e-02
-1.470000e+00	-1.400000e+00	4.503704e-01	3.095559e-02	3.614644e-02
-1.400000e+00	-1.330000e+00	4.097586e-01	2.334803e-02	2.598526e-02
-1.330000e+00	-1.260000e+00	4.643184e-01	3.235054e-02	3.788775e-02
-1.260000e+00	-1.190000e+00	4.453414e-01	2.776503e-02	3.155221e-02
-1.190000e+00	-1.120000e+00	4.449945e-01	2.660611e-02	2.985857e-02
-1.120000e+00	-1.050000e+00	4.870701e-01	3.277772e-02	3.799136e-02
-1.050000e+00	-9.799997e-01	5.040169e-01	3.376034e-02	3.899284e-02
-9.799994e-01	-9.099996e-01	4.757034e-01	3.215621e-02	3.723526e-02
-9.099995e-01	-8.399999e-01	4.475986e-01	3.193719e-02	3.745565e-02
-8.399999e-01	-7.700009e-01	4.131894e-01	2.982371e-02	3.498519e-02
-7.700009e-01	-7.000005e-01	3.817949e-01	2.922691e-02	3.477860e-02
-7.000005e-01	-6.299997e-01	3.334117e-01	2.550277e-02	3.029659e-02
-6.299998e-01	-5.599998e-01	2.768795e-01	2.050429e-02	2.415391e-02
-5.599998e-01	-4.899996e-01	2.350995e-01	1.853231e-02	2.210433e-02
-4.899995e-01	-4.200005e-01	1.792439e-01	1.467474e-02	1.764483e-02
-4.200004e-01	-3.499996e-01	1.067199e-01	8.557638e-03	1.021756e-02
-3.499996e-01	-2.800004e-01	3.885541e-02	4.616985e-03	5.913661e-03
-2.800004e-01	-2.100000e-01	4.258972e-03	7.581067e-04	1.018000e-03
-2.100000e-01	-1.400000e-01	2.529930e-04	4.515416e-05	6.068094e-05
-1.400000e-01	-7.000002e-02	7.178507e-09	1.370187e-09	1.867823e-09
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d22-x15-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $120 < p_{T}^{\text{jet}} < 150$ GeV, $\beta=0$
XLabel=Groomed Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-3.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.242928e-04	1.242928e-04	9.519893e-04
-4.899998e+00	-4.830000e+00	2.360393e-04	2.360393e-04	1.160260e-03
-4.830000e+00	-4.760000e+00	4.076960e-04	4.076855e-04	1.384704e-03
-4.760000e+00	-4.690000e+00	6.375133e-04	6.368225e-04	1.549936e-03
-4.690000e+00	-4.620000e+00	9.525566e-04	9.447831e-04	1.751178e-03
-4.620000e+00	-4.550000e+00	1.345009e-03	1.305243e-03	1.910647e-03
-4.550000e+00	-4.480000e+00	1.801442e-03	1.670920e-03	2.008334e-03
-4.480000e+00	-4.410000e+00	2.426412e-03	2.099137e-03	2.218660e-03
-4.410000e+00	-4.340000e+00	2.967200e-03	2.319567e-03	2.149936e-03
-4.340000e+00	-4.270000e+00	3.791334e-03	2.647024e-03	2.316521e-03
-4.270000e+00	-4.200000e+00	4.589129e-03	2.795906e-03	2.316840e-03
-4.200000e+00	-4.130000e+00	5.488947e-03	2.884025e-03	2.318727e-03
-4.130000e+00	-4.060000e+00	6.370959e-03	2.842648e-03	2.246313e-03
-4.060000e+00	-3.990002e+00	7.507059e-03	2.852964e-03	2.260275e-03
-3.990001e+00	-3.920001e+00	8.584659e-03	2.733967e-03	2.183275e-03
-3.920001e+00	-3.849999e+00	9.807848e-03	2.611068e-03	2.119825e-03
-3.849999e+00	-3.779999e+00	1.151950e-02	2.591931e-03	2.144776e-03
-3.779999e+00	-3.710001e+00	1.252953e-02	2.259262e-03	1.934211e-03
-3.710001e+00	-3.639999e+00	1.378582e-02	2.006446e-03	1.790969e-03
-3.639999e+00	-3.570001e+00	1.538074e-02	1.813018e-03	1.688875e-03
-3.570001e+00	-3.499999e+00	1.677151e-02	1.553589e-03	1.534812e-03
-3.500000e+00	-3.430000e+00	1.825421e-02	1.313233e-03	1.390885e-03
-3.430000e+00	-3.360000e+00	2.056564e-02	1.141351e-03	1.288927e-03
-3.360000e+00	-3.290000e+00	2.169146e-02	8.466811e-04	1.092734e-03
-3.290000e+00	-3.220000e+00	2.347247e-02	6.128695e-04	9.296366e-04
-3.220000e+00	-3.150000e+00	2.573750e-02	3.854506e-04	7.672157e-04
-3.150000e+00	-3.080000e+00	2.679086e-02	3.053350e-04	6.033001e-04
-3.080000e+00	-3.010000e+00	2.976472e-02	3.089811e-04	4.035418e-04
-3.010000e+00	-2.940002e+00	3.112636e-02	3.563006e-04	5.794389e-04
-2.940001e+00	-2.870001e+00	3.265264e-02	4.069715e-04	8.132023e-04
-2.870001e+00	-2.800001e+00	3.470945e-02	4.991679e-04	1.033210e-03
-2.800001e+00	-2.729999e+00	3.753035e-02	7.489684e-04	1.310485e-03
-2.729999e+00	-2.660000e+00	3.883749e-02	9.274507e-04	1.479637e-03
-2.660001e+00	-2.589999e+00	4.142800e-02	1.167763e-03	1.720432e-03
-2.590000e+00	-2.520000e+00	4.353926e-02	1.413969e-03	1.962637e-03
-2.520000e+00	-2.450000e+00	4.670290e-02	1.752674e-03	2.321702e-03
-2.450000e+00	-2.380000e+00	4.801841e-02	1.923969e-03	2.456100e-03
-2.380000e+00	-2.310000e+00	5.114299e-02	2.235892e-03	2.760472e-03
-2.310000e+00	-2.240000e+00	5.387763e-02	2.538379e-03	3.049753e-03
-2.240000e+00	-2.170000e+00	5.520903e-02	2.706153e-03	3.160056e-03
-2.170000e+00	-2.100000e+00	5.998626e-02	3.181288e-03	3.662522e-03
-2.100000e+00	-2.030000e+00	6.157500e-02	3.390208e-03	3.817642e-03
-2.030000e+00	-1.960000e+00	6.334166e-02	3.561847e-03	3.910714e-03
-1.960000e+00	-1.890000e+00	6.564765e-02	3.758042e-03	4.033943e-03
-1.890000e+00	-1.820000e+00	6.972824e-02	4.219062e-03	4.482102e-03
-1.820000e+00	-1.750000e+00	7.236287e-02	4.434433e-03	4.628566e-03
-1.750000e+00	-1.680000e+00	7.573347e-02	4.848166e-03	5.017711e-03
-1.680000e+00	-1.610000e+00	8.036908e-02	5.295692e-03	5.439607e-03
-1.610000e+00	-1.540000e+00	8.263131e-02	5.397129e-03	5.382054e-03
-1.540000e+00	-1.470000e+00	8.463721e-02	5.387953e-03	5.195762e-03
-1.470000e+00	-1.400000e+00	8.896325e-02	5.781261e-03	5.520537e-03
-1.400000e+00	-1.330000e+00	1.013799e-01	7.267509e-03	7.183089e-03
-1.330000e+00	-1.260000e+00	1.007455e-01	6.636745e-03	6.130017e-03
-1.260000e+00	-1.190000e+00	1.035510e-01	6.472948e-03	5.665008e-03
-1.190000e+00	-1.120000e+00	1.091090e-01	6.885004e-03	5.805016e-03
-1.120000e+00	-1.050000e+00	1.468940e-01	2.251317e-02	2.780693e-02
-1.050000e+00	-9.799997e-01	1.602197e-01	1.868011e-02	2.354887e-02
-9.799994e-01	-9.099996e-01	1.546402e-01	1.850538e-02	2.349464e-02
-9.099995e-01	-8.399999e-01	1.355965e-01	1.577675e-02	1.963763e-02
-8.399999e-01	-7.700009e-01	1.287906e-01	1.578084e-02	1.978260e-02
-7.700009e-01	-7.000005e-01	1.071831e-01	1.285498e-02	1.586948e-02
-7.000005e-01	-6.299997e-01	8.334788e-02	1.005318e-02	1.241356e-02
-6.299998e-01	-5.599998e-01	4.216198e-02	5.173109e-03	6.126932e-03
-5.599998e-01	-4.899996e-01	1.892210e-02	2.075530e-03	2.318949e-03
-4.899995e-01	-4.200005e-01	5.499355e-03	4.777457e-04	4.924386e-04
-4.200004e-01	-3.499996e-01	1.555283e-07	3.124385e-08	4.232039e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	7.074472e-02	7.074472e-02	2.918758e-02
-4.899998e+00	-4.830000e+00	8.074981e-02	8.074245e-02	1.971027e-02
-4.830000e+00	-4.760000e+00	9.130463e-02	8.939838e-02	1.456978e-02
-4.760000e+00	-4.690000e+00	1.018119e-01	8.905264e-02	1.077892e-02
-4.690000e+00	-4.620000e+00	1.087298e-01	7.308036e-02	6.072750e-03
-4.620000e+00	-4.550000e+00	1.186456e-01	5.107691e-02	3.968729e-03
-4.550000e+00	-4.480000e+00	1.243617e-01	2.817702e-02	6.937437e-04
-4.480000e+00	-4.410000e+00	1.254521e-01	9.067119e-03	3.841097e-04
-4.410000e+00	-4.340000e+00	1.388427e-01	2.744632e-03	3.383008e-04
-4.340000e+00	-4.270000e+00	1.389837e-01	5.169216e-03	8.400574e-03
-4.270000e+00	-4.200000e+00	1.451648e-01	6.150624e-03	1.305047e-02
-4.200000e+00	-4.130000e+00	1.481831e-01	7.157129e-03	1.679807e-02
-4.130000e+00	-4.060000e+00	1.480583e-01	7.988342e-03	1.944460e-02
-4.060000e+00	-3.990002e+00	1.591222e-01	8.267110e-03	1.938180e-02
-3.990001e+00	-3.920001e+00	1.525388e-01	8.854958e-03	2.086901e-02
-3.920001e+00	-3.849999e+00	1.654856e-01	9.271991e-03	2.028449e-02
-3.849999e+00	-3.779999e+00	1.614339e-01	9.375548e-03	2.022009e-02
-3.779999e+00	-3.710001e+00	1.637952e-01	9.451817e-03	1.955816e-02
-3.710001e+00	-3.639999e+00	1.651820e-01	9.476304e-03	1.878098e-02
-3.639999e+00	-3.570001e+00	1.655828e-01	9.384334e-03	1.782213e-02
-3.570001e+00	-3.499999e+00	1.704611e-01	9.497135e-03	1.709280e-02
-3.500000e+00	-3.430000e+00	1.581809e-01	8.251218e-03	1.469820e-02
-3.430000e+00	-3.360000e+00	1.696934e-01	8.887101e-03	1.466216e-02
-3.360000e+00	-3.290000e+00	1.700898e-01	8.724524e-03	1.369294e-02
-3.290000e+00	-3.220000e+00	1.700115e-01	8.390571e-03	1.253065e-02
-3.220000e+00	-3.150000e+00	1.766278e-01	8.894958e-03	1.259727e-02
-3.150000e+00	-3.080000e+00	1.757235e-01	8.459694e-03	1.141390e-02
-3.080000e+00	-3.010000e+00	1.783923e-01	8.427113e-03	1.084377e-02
-3.010000e+00	-2.940002e+00	1.649064e-01	6.426745e-03	7.507648e-03
-2.940001e+00	-2.870001e+00	1.778618e-01	7.809726e-03	9.029275e-03
-2.870001e+00	-2.800001e+00	1.702623e-01	6.352548e-03	6.552246e-03
-2.800001e+00	-2.729999e+00	1.851621e-01	8.092463e-03	8.657836e-03
-2.729999e+00	-2.660000e+00	1.858109e-01	8.018682e-03	8.244608e-03
-2.660001e+00	-2.589999e+00	1.816876e-01	7.200100e-03	6.760649e-03
-2.590000e+00	-2.520000e+00	1.758049e-01	5.981222e-03	4.751286e-03
-2.520000e+00	-2.450000e+00	1.805584e-01	6.448386e-03	5.187162e-03
-2.450000e+00	-2.380000e+00	1.920045e-01	7.924727e-03	7.076466e-03
-2.380000e+00	-2.310000e+00	1.705710e-01	4.280183e-03	1.716528e-03
-2.310000e+00	-2.240000e+00	1.762866e-01	4.892084e-03	2.374882e-03
-2.240000e+00	-2.170000e+00	1.861867e-01	6.184478e-03	4.070211e-03
-2.170000e+00	-2.100000e+00	1.885215e-01	6.380110e-03	4.204816e-03
-2.100000e+00	-2.030000e+00	1.754172e-01	3.954383e-03	1.716101e-03
-2.030000e+00	-1.960000e+00	1.876519e-01	5.543098e-03	2.730149e-03
-1.960000e+00	-1.890000e+00	1.732254e-01	5.022998e-03	2.198824e-03
-1.890000e+00	-1.820000e+00	1.895676e-01	5.162615e-03	2.042286e-03
-1.820000e+00	-1.750000e+00	1.941104e-01	5.569328e-03	2.501035e-03
-1.750000e+00	-1.680000e+00	1.981625e-01	5.856626e-03	2.827300e-03
-1.680000e+00	-1.610000e+00	1.907267e-01	4.760482e-03	2.553777e-03
-1.610000e+00	-1.540000e+00	1.962036e-01	4.738090e-03	2.685239e-03
-1.540000e+00	-1.470000e+00	1.994253e-01	4.667423e-03	2.358606e-03
-1.470000e+00	-1.400000e+00	2.073650e-01	4.685547e-03	2.683031e-03
-1.400000e+00	-1.330000e+00	2.150240e-01	4.988652e-03	2.498046e-03
-1.330000e+00	-1.260000e+00	2.186269e-01	4.423332e-03	2.119019e-03
-1.260000e+00	-1.190000e+00	2.167008e-01	6.293634e-03	1.985537e-03
-1.190000e+00	-1.120000e+00	2.419667e-01	5.201275e-03	1.886587e-03
-1.120000e+00	-1.050000e+00	3.466364e-01	4.729176e-02	6.173726e-02
-1.050000e+00	-9.799997e-01	3.359375e-01	2.260123e-02	2.657668e-02
-9.799994e-01	-9.099996e-01	3.018158e-01	1.914384e-02	2.218428e-02
-9.099995e-01	-8.399999e-01	2.760337e-01	1.771912e-02	2.008189e-02
-8.399999e-01	-7.700009e-01	2.380159e-01	1.444200e-02	1.669873e-02
-7.700009e-01	-7.000005e-01	1.900211e-01	1.030234e-02	1.127344e-02
-7.000005e-01	-6.299997e-01	1.441823e-01	8.020795e-03	9.095734e-03
-6.299998e-01	-5.599998e-01	7.537800e-02	6.217512e-03	7.836220e-03
-5.599998e-01	-4.899996e-01	2.499209e-02	6.691847e-04	1.196245e-03
-4.899995e-01	-4.200005e-01	6.269181e-03	3.814605e-04	2.444460e-04
-4.200004e-01	-3.499996e-01	4.616647e-07	8.950598e-08	1.266369e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	7.086902e-02	7.086902e-02	3.013339e-02
-4.899998e+00	-4.830000e+00	8.098585e-02	8.097849e-02	2.086131e-02
-4.830000e+00	-4.760000e+00	9.171232e-02	8.980607e-02	1.594261e-02
-4.760000e+00	-4.690000e+00	1.024494e-01	8.968946e-02	1.231484e-02
-4.690000e+00	-4.620000e+00	1.096823e-01	7.402514e-02	7.807887e-03
-4.620000e+00	-4.550000e+00	1.199906e-01	5.238177e-02	5.857881e-03
-4.550000e+00	-4.480000e+00	1.261631e-01	2.984684e-02	2.678397e-03
-4.480000e+00	-4.410000e+00	1.278785e-01	1.116397e-02	3.637805e-04
-4.410000e+00	-4.340000e+00	1.418099e-01	4.530152e-03	3.103303e-04
-4.340000e+00	-4.270000e+00	1.427750e-01	2.854709e-03	5.753954e-03
-4.270000e+00	-4.200000e+00	1.497540e-01	3.836442e-03	1.025531e-02
-4.200000e+00	-4.130000e+00	1.536721e-01	4.841883e-03	1.391530e-02
-4.130000e+00	-4.060000e+00	1.544293e-01	5.746547e-03	1.660395e-02
-4.060000e+00	-3.990002e+00	1.666293e-01	6.012668e-03	1.653190e-02
-3.990001e+00	-3.920001e+00	1.611234e-01	6.679145e-03	1.813956e-02
-3.920001e+00	-3.849999e+00	1.752934e-01	7.161658e-03	1.767987e-02
-3.849999e+00	-3.779999e+00	1.729534e-01	7.242769e-03	1.763715e-02
-3.779999e+00	-3.710001e+00	1.763247e-01	7.532687e-03	1.731117e-02
-3.710001e+00	-3.639999e+00	1.789679e-01	7.704177e-03	1.679101e-02
-3.639999e+00	-3.570001e+00	1.809635e-01	7.718892e-03	1.603090e-02
-3.570001e+00	-3.499999e+00	1.872326e-01	7.991299e-03	1.556765e-02
-3.500000e+00	-3.430000e+00	1.764351e-01	6.896006e-03	1.342164e-02
-3.430000e+00	-3.360000e+00	1.902591e-01	7.641898e-03	1.356762e-02
-3.360000e+00	-3.290000e+00	1.917813e-01	7.685103e-03	1.290547e-02
-3.290000e+00	-3.220000e+00	1.934840e-01	7.525685e-03	1.199201e-02
-3.220000e+00	-3.150000e+00	2.023653e-01	8.206028e-03	1.230416e-02
-3.150000e+00	-3.080000e+00	2.025144e-01	7.950649e-03	1.135887e-02
-3.080000e+00	-3.010000e+00	2.081570e-01	8.136536e-03	1.107153e-02
-3.010000e+00	-2.940002e+00	1.960327e-01	6.310812e-03	7.948247e-03
-2.940001e+00	-2.870001e+00	2.105145e-01	7.872748e-03	9.671726e-03
-2.870001e+00	-2.800001e+00	2.049718e-01	6.615815e-03	7.420392e-03
-2.800001e+00	-2.729999e+00	2.226925e-01	8.604803e-03	9.818050e-03
-2.729999e+00	-2.660000e+00	2.246484e-01	8.688514e-03	9.547475e-03
-2.660001e+00	-2.589999e+00	2.231156e-01	8.119554e-03	8.337384e-03
-2.590000e+00	-2.520000e+00	2.193442e-01	7.114579e-03	6.535558e-03
-2.520000e+00	-2.450000e+00	2.272613e-01	7.896981e-03	7.327604e-03
-2.450000e+00	-2.380000e+00	2.400229e-01	9.555278e-03	9.303959e-03
-2.380000e+00	-2.310000e+00	2.217140e-01	6.188947e-03	4.247740e-03
-2.310000e+00	-2.240000e+00	2.301642e-01	7.124130e-03	5.243374e-03
-2.240000e+00	-2.170000e+00	2.413957e-01	8.493800e-03	6.970380e-03
-2.170000e+00	-2.100000e+00	2.485077e-01	9.218120e-03	7.735922e-03
-2.100000e+00	-2.030000e+00	2.369922e-01	6.973740e-03	4.269728e-03
-2.030000e+00	-1.960000e+00	2.509935e-01	8.640944e-03	6.346046e-03
-1.960000e+00	-1.890000e+00	2.388731e-01	6.148034e-03	2.672406e-03
-1.890000e+00	-1.820000e+00	2.592959e-01	9.049535e-03	6.261811e-03
-1.820000e+00	-1.750000e+00	2.664733e-01	9.499809e-03	6.848927e-03
-1.750000e+00	-1.680000e+00	2.738960e-01	1.034811e-02	7.469850e-03
-1.680000e+00	-1.610000e+00	2.710958e-01	8.783603e-03	5.332338e-03
-1.610000e+00	-1.540000e+00	2.788349e-01	9.090783e-03	5.497324e-03
-1.540000e+00	-1.470000e+00	2.840625e-01	9.161379e-03	4.940313e-03
-1.470000e+00	-1.400000e+00	2.963282e-01	9.785903e-03	5.749278e-03
-1.400000e+00	-1.330000e+00	3.164039e-01	1.160677e-02	7.851948e-03
-1.330000e+00	-1.260000e+00	3.193725e-01	1.061840e-02	5.670118e-03
-1.260000e+00	-1.190000e+00	3.202517e-01	8.398036e-03	2.323132e-03
-1.190000e+00	-1.120000e+00	3.510757e-01	1.091987e-02	5.502406e-03
-1.120000e+00	-1.050000e+00	4.935304e-01	6.926053e-02	8.954418e-02
-1.050000e+00	-9.799997e-01	4.961572e-01	4.083893e-02	5.012556e-02
-9.799994e-01	-9.099996e-01	4.564559e-01	3.711035e-02	4.567892e-02
-9.099995e-01	-8.399999e-01	4.116302e-01	3.314671e-02	3.971952e-02
-8.399999e-01	-7.700009e-01	3.668065e-01	3.004482e-02	3.648132e-02
-7.700009e-01	-7.000005e-01	2.972042e-01	2.303646e-02	2.714292e-02
-7.000005e-01	-6.299997e-01	2.275302e-01	1.777561e-02	2.150929e-02
-6.299998e-01	-5.599998e-01	1.175400e-01	1.132693e-02	1.396315e-02
-5.599998e-01	-4.899996e-01	4.391420e-02	2.744714e-03	3.515194e-03
-4.899995e-01	-4.200005e-01	1.176854e-02	2.571703e-04	4.236694e-04
-4.200004e-01	-3.499996e-01	6.171930e-07	1.194854e-07	1.689573e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y04
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	2.029026e-01	8.556687e-03	7.833048e-03
-4.899998e+00	-4.830000e+00	9.481944e-02	2.425286e-02	1.354312e-02
-4.830000e+00	-4.760000e+00	1.353411e-01	1.228047e-02	5.171813e-03
-4.760000e+00	-4.690000e+00	1.581613e-01	6.830834e-03	3.282115e-03
-4.690000e+00	-4.620000e+00	1.411443e-01	1.180950e-02	4.730819e-03
-4.620000e+00	-4.550000e+00	2.006870e-01	8.072718e-03	7.372956e-03
-4.550000e+00	-4.480000e+00	1.728327e-01	2.707072e-03	1.704163e-03
-4.480000e+00	-4.410000e+00	1.437799e-01	1.090533e-02	4.649325e-03
-4.410000e+00	-4.340000e+00	2.133904e-01	1.040013e-02	1.014549e-02
-4.340000e+00	-4.270000e+00	1.901842e-01	4.812393e-03	2.627553e-03
-4.270000e+00	-4.200000e+00	2.093480e-01	9.486185e-03	9.083331e-03
-4.200000e+00	-4.130000e+00	2.042173e-01	8.877432e-03	8.674824e-03
-4.130000e+00	-4.060000e+00	1.672126e-01	4.821198e-03	2.023127e-03
-4.060000e+00	-3.990002e+00	2.385659e-01	1.478382e-02	1.605293e-02
-3.990001e+00	-3.920001e+00	1.731512e-01	3.076994e-03	1.061808e-03
-3.920001e+00	-3.849999e+00	2.451785e-01	1.716108e-02	1.969693e-02
-3.849999e+00	-3.779999e+00	2.276977e-01	1.235987e-02	1.259344e-02
-3.779999e+00	-3.710001e+00	2.129041e-01	9.518874e-03	8.956549e-03
-3.710001e+00	-3.639999e+00	2.075683e-01	8.701638e-03	7.967626e-03
-3.639999e+00	-3.570001e+00	2.101231e-01	9.235708e-03	8.638635e-03
-3.570001e+00	-3.499999e+00	2.209295e-01	1.104294e-02	1.090959e-02
-3.500000e+00	-3.430000e+00	1.683894e-01	3.938943e-03	8.247283e-04
-3.430000e+00	-3.360000e+00	2.251384e-01	1.152459e-02	1.119049e-02
-3.360000e+00	-3.290000e+00	2.133044e-01	9.880555e-03	9.462072e-03
-3.290000e+00	-3.220000e+00	2.142000e-01	1.036214e-02	1.028048e-02
-3.220000e+00	-3.150000e+00	2.413175e-01	1.539965e-02	1.675709e-02
-3.150000e+00	-3.080000e+00	2.244693e-01	1.220699e-02	1.266498e-02
-3.080000e+00	-3.010000e+00	2.437550e-01	1.522523e-02	1.644487e-02
-3.010000e+00	-2.940002e+00	1.968061e-01	6.169580e-03	4.335340e-03
-2.940001e+00	-2.870001e+00	2.308186e-01	1.295011e-02	1.339970e-02
-2.870001e+00	-2.800001e+00	2.092864e-01	8.383274e-03	6.740328e-03
-2.800001e+00	-2.729999e+00	2.534575e-01	1.693527e-02	1.869870e-02
-2.729999e+00	-2.660000e+00	2.483321e-01	1.598923e-02	1.754139e-02
-2.660001e+00	-2.589999e+00	2.411720e-01	1.465437e-02	1.562452e-02
-2.590000e+00	-2.520000e+00	2.269744e-01	1.172012e-02	1.160226e-02
-2.520000e+00	-2.450000e+00	2.431630e-01	1.504350e-02	1.618346e-02
-2.450000e+00	-2.380000e+00	2.621998e-01	1.881696e-02	2.126690e-02
-2.380000e+00	-2.310000e+00	2.201278e-01	1.011025e-02	9.105258e-03
-2.310000e+00	-2.240000e+00	2.347542e-01	1.306293e-02	1.354664e-02
-2.240000e+00	-2.170000e+00	2.498377e-01	1.572281e-02	1.701536e-02
-2.170000e+00	-2.100000e+00	2.628627e-01	1.820943e-02	2.054944e-02
-2.100000e+00	-2.030000e+00	2.345707e-01	1.261898e-02	1.292990e-02
-2.030000e+00	-1.960000e+00	2.543073e-01	1.593703e-02	1.722525e-02
-1.960000e+00	-1.890000e+00	2.282159e-01	1.071429e-02	9.833810e-03
-1.890000e+00	-1.820000e+00	2.609736e-01	1.689373e-02	1.845188e-02
-1.820000e+00	-1.750000e+00	2.671470e-01	1.765041e-02	1.954165e-02
-1.750000e+00	-1.680000e+00	2.745084e-01	1.901497e-02	2.114936e-02
-1.680000e+00	-1.610000e+00	2.651666e-01	1.651972e-02	1.781763e-02
-1.610000e+00	-1.540000e+00	2.707162e-01	1.693750e-02	1.830634e-02
-1.540000e+00	-1.470000e+00	2.715876e-01	1.654426e-02	1.756698e-02
-1.470000e+00	-1.400000e+00	2.836007e-01	1.816480e-02	1.983032e-02
-1.400000e+00	-1.330000e+00	3.084916e-01	2.217799e-02	2.537158e-02
-1.330000e+00	-1.260000e+00	3.013736e-01	1.980274e-02	2.184514e-02
-1.260000e+00	-1.190000e+00	2.927327e-01	1.691189e-02	1.756849e-02
-1.190000e+00	-1.120000e+00	3.244386e-01	2.181955e-02	2.430093e-02
-1.120000e+00	-1.050000e+00	3.400127e-01	2.330095e-02	2.603141e-02
-1.050000e+00	-9.799997e-01	3.330266e-01	2.255645e-02	2.519707e-02
-9.799994e-01	-9.099996e-01	3.051260e-01	2.138037e-02	2.421031e-02
-9.099995e-01	-8.399999e-01	2.728304e-01	1.926762e-02	2.187250e-02
-8.399999e-01	-7.700009e-01	2.451940e-01	1.894526e-02	2.188965e-02
-7.700009e-01	-7.000005e-01	1.919961e-01	1.409055e-02	1.623553e-02
-7.000005e-01	-6.299997e-01	1.428367e-01	1.198696e-02	1.444539e-02
-6.299998e-01	-5.599998e-01	5.460607e-02	7.752513e-03	1.051187e-02
-5.599998e-01	-4.899996e-01	6.238954e-03	1.208078e-03	1.708414e-03
-4.899995e-01	-4.200005e-01	5.586778e-04	1.081640e-04	1.529528e-04
-4.200004e-01	-3.499996e-01	6.171930e-07	1.194854e-07	1.689573e-07
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/Match_d22-x15-y09.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=AK8 jets, Z+jets region, $408 < p_{T}^{\text{jet}} < 481$ GeV, $\beta=0$
XLabel=Groomed Thrust $\lambda_{2}^{1}$
YLabel=$\frac{1}{\mathrm d N / \mathrm d p_{T}}\frac{\mathrm d^{2}N}{\mathrm d p_{T}~\mathrm d \lambda_{2}^{1}}$
LeftMargin=1.7
XMin=-3.5
XMax=0.000000
XTwosidedTicks=1
YTwosidedTicks=1
NormalizeToIntegral=0
RatioPlotSameStyle=1
LegendXPos=0.4
LegendYPos=0.5
YMin=0
RatioPlot=0
Stack=1 0
DrawOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LegendOnly=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09 //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
# END PLOT

# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
FillStyle=vlines
HatchColor=red
LineColor=red
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Gluon_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
Title=Gluon
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	8.251713e-03	1.558962e-03	1.460382e-03
-4.899998e+00	-4.830000e+00	8.921079e-03	1.383306e-03	1.352038e-03
-4.830000e+00	-4.760000e+00	9.862787e-03	1.278263e-03	1.310012e-03
-4.760000e+00	-4.690000e+00	1.129129e-02	1.242566e-03	1.329101e-03
-4.690000e+00	-4.620000e+00	1.197911e-02	1.047436e-03	1.204478e-03
-4.620000e+00	-4.550000e+00	1.308957e-02	9.235304e-04	1.139268e-03
-4.550000e+00	-4.480000e+00	1.418931e-02	7.899767e-04	1.062334e-03
-4.480000e+00	-4.410000e+00	1.583112e-02	6.998626e-04	1.027059e-03
-4.410000e+00	-4.340000e+00	1.646410e-02	5.249381e-04	9.016977e-04
-4.340000e+00	-4.270000e+00	1.864137e-02	4.484545e-04	8.499460e-04
-4.270000e+00	-4.200000e+00	1.959484e-02	4.710322e-04	7.328044e-04
-4.200000e+00	-4.130000e+00	2.104165e-02	5.008284e-04	6.427892e-04
-4.130000e+00	-4.060000e+00	2.192868e-02	5.248924e-04	6.876668e-04
-4.060000e+00	-3.990002e+00	2.385755e-02	5.749121e-04	9.017103e-04
-3.990001e+00	-3.920001e+00	2.524396e-02	6.182296e-04	1.086727e-03
-3.920001e+00	-3.849999e+00	2.645207e-02	6.398419e-04	1.233410e-03
-3.849999e+00	-3.779999e+00	2.843826e-02	6.879682e-04	1.449623e-03
-3.779999e+00	-3.710001e+00	2.807021e-02	7.010740e-04	1.444112e-03
-3.710001e+00	-3.639999e+00	3.054317e-02	7.358631e-04	1.662876e-03
-3.639999e+00	-3.570001e+00	3.216193e-02	8.484430e-04	1.825653e-03
-3.570001e+00	-3.499999e+00	3.456968e-02	1.060582e-03	2.100071e-03
-3.500000e+00	-3.430000e+00	3.702524e-02	1.275490e-03	2.365644e-03
-3.430000e+00	-3.360000e+00	3.572582e-02	1.187273e-03	2.152772e-03
-3.360000e+00	-3.290000e+00	4.074036e-02	1.600767e-03	2.730006e-03
-3.290000e+00	-3.220000e+00	4.099982e-02	1.640861e-03	2.711865e-03
-3.220000e+00	-3.150000e+00	4.060348e-02	1.592547e-03	2.560266e-03
-3.150000e+00	-3.080000e+00	4.406444e-02	1.882145e-03	2.930915e-03
-3.080000e+00	-3.010000e+00	4.609504e-02	2.073224e-03	3.134883e-03
-3.010000e+00	-2.940002e+00	4.792075e-02	2.211607e-03	3.267557e-03
-2.940001e+00	-2.870001e+00	5.020405e-02	2.449464e-03	3.534077e-03
-2.870001e+00	-2.800001e+00	5.302514e-02	2.698989e-03	3.824484e-03
-2.800001e+00	-2.729999e+00	5.359451e-02	2.729779e-03	3.785787e-03
-2.729999e+00	-2.660000e+00	5.534469e-02	2.861046e-03	3.891709e-03
-2.660001e+00	-2.589999e+00	5.750907e-02	3.090561e-03	4.138550e-03
-2.590000e+00	-2.520000e+00	5.977216e-02	3.245182e-03	4.276867e-03
-2.520000e+00	-2.450000e+00	6.156584e-02	3.411574e-03	4.434280e-03
-2.450000e+00	-2.380000e+00	6.397234e-02	3.620980e-03	4.647235e-03
-2.380000e+00	-2.310000e+00	6.508656e-02	3.689210e-03	4.658107e-03
-2.310000e+00	-2.240000e+00	6.781739e-02	3.942591e-03	4.933149e-03
-2.240000e+00	-2.170000e+00	6.940288e-02	4.083698e-03	5.041491e-03
-2.170000e+00	-2.100000e+00	7.054942e-02	4.127036e-03	5.021653e-03
-2.100000e+00	-2.030000e+00	7.541211e-02	4.667467e-03	5.679057e-03
-2.030000e+00	-1.960000e+00	7.587220e-02	4.608781e-03	5.510371e-03
-1.960000e+00	-1.890000e+00	7.957653e-02	4.985577e-03	5.938820e-03
-1.890000e+00	-1.820000e+00	8.143991e-02	5.131981e-03	6.065614e-03
-1.820000e+00	-1.750000e+00	8.477493e-02	5.443333e-03	6.391880e-03
-1.750000e+00	-1.680000e+00	8.614428e-02	5.446181e-03	6.295442e-03
-1.680000e+00	-1.610000e+00	8.922684e-02	5.696824e-03	6.548713e-03
-1.610000e+00	-1.540000e+00	9.421233e-02	6.211868e-03	7.141356e-03
-1.540000e+00	-1.470000e+00	9.597356e-02	6.174257e-03	6.980492e-03
-1.470000e+00	-1.400000e+00	9.992371e-02	6.500156e-03	7.314664e-03
-1.400000e+00	-1.330000e+00	1.001876e-01	6.191167e-03	6.785286e-03
-1.330000e+00	-1.260000e+00	1.060363e-01	6.637330e-03	7.254453e-03
-1.260000e+00	-1.190000e+00	1.086959e-01	6.559364e-03	6.989467e-03
-1.190000e+00	-1.120000e+00	1.123113e-01	6.970955e-03	7.410723e-03
-1.120000e+00	-1.050000e+00	1.422219e-01	1.913851e-02	2.428352e-02
-1.050000e+00	-9.799997e-01	1.589214e-01	1.632152e-02	2.118913e-02
-9.799994e-01	-9.099996e-01	1.455813e-01	1.493968e-02	1.918296e-02
-9.099995e-01	-8.399999e-01	1.316039e-01	1.345477e-02	1.726574e-02
-8.399999e-01	-7.700009e-01	1.184416e-01	1.234620e-02	1.576337e-02
-7.700009e-01	-7.000005e-01	1.003408e-01	1.042395e-02	1.336112e-02
-7.000005e-01	-6.299997e-01	7.150178e-02	6.880581e-03	8.564924e-03
-6.299998e-01	-5.599998e-01	3.795690e-02	3.370774e-03	3.978921e-03
-5.599998e-01	-4.899996e-01	1.735485e-02	1.015925e-03	1.025220e-03
-4.899995e-01	-4.200005e-01	5.307929e-03	2.088227e-04	1.865460e-04
-4.200004e-01	-3.499996e-01	5.233519e-08	9.186114e-09	1.233244e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
FillStyle=vlines
HatchColor=blue
LineColor=blue
LineStyle=solid
LineWidth=0.01
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test-Quark_BLAND/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
Title=Quark
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.149105e-01	5.771977e-03	1.319751e-02
-4.899998e+00	-4.830000e+00	1.071757e-01	5.663659e-03	1.280714e-02
-4.830000e+00	-4.760000e+00	1.215488e-01	5.910710e-03	1.236541e-02
-4.760000e+00	-4.690000e+00	1.251103e-01	6.024305e-03	1.205771e-02
-4.690000e+00	-4.620000e+00	1.167581e-01	5.669609e-03	1.119311e-02
-4.620000e+00	-4.550000e+00	1.242091e-01	5.988404e-03	1.106988e-02
-4.550000e+00	-4.480000e+00	1.231682e-01	5.776580e-03	1.033764e-02
-4.480000e+00	-4.410000e+00	1.121623e-01	4.785277e-03	8.552664e-03
-4.410000e+00	-4.340000e+00	1.202345e-01	5.076682e-03	8.496666e-03
-4.340000e+00	-4.270000e+00	1.198198e-01	4.865003e-03	7.792072e-03
-4.270000e+00	-4.200000e+00	1.276385e-01	5.311606e-03	8.044316e-03
-4.200000e+00	-4.130000e+00	1.246058e-01	4.766035e-03	6.957580e-03
-4.130000e+00	-4.060000e+00	1.332776e-01	5.379544e-03	7.530507e-03
-4.060000e+00	-3.990002e+00	1.230651e-01	4.216259e-03	5.591495e-03
-3.990001e+00	-3.920001e+00	1.173531e-01	3.476788e-03	4.252269e-03
-3.920001e+00	-3.849999e+00	1.311952e-01	4.618770e-03	5.658301e-03
-3.849999e+00	-3.779999e+00	1.330114e-01	4.632599e-03	5.438651e-03
-3.779999e+00	-3.710001e+00	1.425131e-01	5.405451e-03	6.344569e-03
-3.710001e+00	-3.639999e+00	1.206451e-01	2.877350e-03	2.591143e-03
-3.639999e+00	-3.570001e+00	1.296151e-01	3.718065e-03	3.597633e-03
-3.570001e+00	-3.499999e+00	1.254914e-01	2.944801e-03	2.367605e-03
-3.500000e+00	-3.430000e+00	1.331320e-01	3.726233e-03	3.326621e-03
-3.430000e+00	-3.360000e+00	1.305299e-01	3.269956e-03	2.565374e-03
-3.360000e+00	-3.290000e+00	1.485345e-01	5.208813e-03	5.143100e-03
-3.290000e+00	-3.220000e+00	1.293726e-01	2.698126e-03	1.546125e-03
-3.220000e+00	-3.150000e+00	1.360830e-01	3.466840e-03	2.523682e-03
-3.150000e+00	-3.080000e+00	1.220788e-01	2.558708e-03	1.816105e-03
-3.080000e+00	-3.010000e+00	1.337624e-01	2.882304e-03	1.573233e-03
-3.010000e+00	-2.940002e+00	1.396734e-01	3.458446e-03	2.271074e-03
-2.940001e+00	-2.870001e+00	1.168619e-01	4.681845e-03	1.928377e-03
-2.870001e+00	-2.800001e+00	1.423448e-01	3.480539e-03	2.198783e-03
-2.800001e+00	-2.729999e+00	1.316546e-01	2.334894e-03	1.597750e-03
-2.729999e+00	-2.660000e+00	1.469403e-01	3.836231e-03	2.555827e-03
-2.660001e+00	-2.589999e+00	1.425083e-01	3.188031e-03	1.654661e-03
-2.590000e+00	-2.520000e+00	1.498078e-01	3.951920e-03	2.614297e-03
-2.520000e+00	-2.450000e+00	1.424738e-01	2.920858e-03	1.349244e-03
-2.450000e+00	-2.380000e+00	1.434794e-01	2.917707e-03	1.370152e-03
-2.380000e+00	-2.310000e+00	1.321773e-01	4.039061e-03	1.905046e-03
-2.310000e+00	-2.240000e+00	1.347932e-01	3.848049e-03	1.964213e-03
-2.240000e+00	-2.170000e+00	1.335538e-01	4.369376e-03	2.040702e-03
-2.170000e+00	-2.100000e+00	1.395489e-01	3.418691e-03	1.892755e-03
-2.100000e+00	-2.030000e+00	1.261768e-01	6.717324e-03	2.661761e-03
-2.030000e+00	-1.960000e+00	1.425253e-01	3.391271e-03	2.003246e-03
-1.960000e+00	-1.890000e+00	1.362257e-01	5.535415e-03	2.390401e-03
-1.890000e+00	-1.820000e+00	1.496886e-01	2.807155e-03	1.900522e-03
-1.820000e+00	-1.750000e+00	1.483408e-01	3.614566e-03	2.124273e-03
-1.750000e+00	-1.680000e+00	1.515774e-01	3.304666e-03	1.951095e-03
-1.680000e+00	-1.610000e+00	1.468434e-01	5.211478e-03	2.449806e-03
-1.610000e+00	-1.540000e+00	1.537417e-01	4.178640e-03	2.179164e-03
-1.540000e+00	-1.470000e+00	1.484484e-01	6.260046e-03	2.528265e-03
-1.470000e+00	-1.400000e+00	1.606538e-01	4.683781e-03	2.442911e-03
-1.400000e+00	-1.330000e+00	1.614754e-01	5.246275e-03	2.368570e-03
-1.330000e+00	-1.260000e+00	1.703373e-01	4.143267e-03	2.131315e-03
-1.260000e+00	-1.190000e+00	1.723978e-01	4.798173e-03	2.130403e-03
-1.190000e+00	-1.120000e+00	1.812973e-01	4.239378e-03	1.886386e-03
-1.120000e+00	-1.050000e+00	2.510838e-01	2.597378e-02	3.192755e-02
-1.050000e+00	-9.799997e-01	2.410018e-01	1.083894e-02	1.104061e-02
-9.799994e-01	-9.099996e-01	2.163156e-01	9.080924e-03	9.274390e-03
-9.099995e-01	-8.399999e-01	2.037506e-01	8.892060e-03	9.282447e-03
-8.399999e-01	-7.700009e-01	1.840214e-01	8.846268e-03	9.036145e-03
-7.700009e-01	-7.000005e-01	1.512510e-01	6.491474e-03	6.687344e-03
-7.000005e-01	-6.299997e-01	1.145805e-01	5.173631e-03	5.395843e-03
-6.299998e-01	-5.599998e-01	5.322970e-02	2.872555e-03	3.184945e-03
-5.599998e-01	-4.899996e-01	1.965951e-02	1.150280e-03	1.134625e-03
-4.899995e-01	-4.200005e-01	5.541822e-03	6.284986e-04	4.255567e-04
-4.200004e-01	-3.499996e-01	3.148546e-07	5.452982e-08	7.303456e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=black
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_mult_NLO.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
Title=NLO+NLL$^\prime$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.231622e-01	4.312361e-03	1.163911e-02
-4.899998e+00	-4.830000e+00	1.160968e-01	4.312590e-03	1.142458e-02
-4.830000e+00	-4.760000e+00	1.314116e-01	4.601918e-03	1.108815e-02
-4.760000e+00	-4.690000e+00	1.364016e-01	4.696734e-03	1.081646e-02
-4.690000e+00	-4.620000e+00	1.287372e-01	4.467044e-03	1.014740e-02
-4.620000e+00	-4.550000e+00	1.372987e-01	4.851516e-03	1.014859e-02
-4.550000e+00	-4.480000e+00	1.373575e-01	4.717194e-03	9.550543e-03
-4.480000e+00	-4.410000e+00	1.279935e-01	3.761863e-03	7.856477e-03
-4.410000e+00	-4.340000e+00	1.366986e-01	4.179475e-03	7.976378e-03
-4.340000e+00	-4.270000e+00	1.384612e-01	4.020561e-03	7.378798e-03
-4.270000e+00	-4.200000e+00	1.472334e-01	4.585539e-03	7.791230e-03
-4.200000e+00	-4.130000e+00	1.456475e-01	4.131463e-03	6.837653e-03
-4.130000e+00	-4.060000e+00	1.552063e-01	4.859863e-03	7.547986e-03
-4.060000e+00	-3.990002e+00	1.469227e-01	3.803473e-03	5.759633e-03
-3.990001e+00	-3.920001e+00	1.425971e-01	3.171617e-03	4.549722e-03
-3.920001e+00	-3.849999e+00	1.576472e-01	4.417358e-03	6.070302e-03
-3.849999e+00	-3.779999e+00	1.614496e-01	4.556279e-03	6.007968e-03
-3.779999e+00	-3.710001e+00	1.705833e-01	5.478005e-03	6.883850e-03
-3.710001e+00	-3.639999e+00	1.511883e-01	2.969800e-03	3.306879e-03
-3.639999e+00	-3.570001e+00	1.617770e-01	3.915942e-03	4.415657e-03
-3.570001e+00	-3.499999e+00	1.600611e-01	3.311574e-03	3.387465e-03
-3.500000e+00	-3.430000e+00	1.701572e-01	4.268704e-03	4.550447e-03
-3.430000e+00	-3.360000e+00	1.662558e-01	3.705081e-03	3.540134e-03
-3.360000e+00	-3.290000e+00	1.892749e-01	6.421086e-03	7.136931e-03
-3.290000e+00	-3.220000e+00	1.703724e-01	3.519558e-03	2.967346e-03
-3.220000e+00	-3.150000e+00	1.766864e-01	4.310313e-03	3.860317e-03
-3.150000e+00	-3.080000e+00	1.661432e-01	2.683658e-03	1.525293e-03
-3.080000e+00	-3.010000e+00	1.798575e-01	4.045078e-03	3.264128e-03
-3.010000e+00	-2.940002e+00	1.875941e-01	4.941594e-03	4.366176e-03
-2.940001e+00	-2.870001e+00	1.670659e-01	1.875481e-03	8.379716e-04
-2.870001e+00	-2.800001e+00	1.953700e-01	5.466229e-03	4.905319e-03
-2.800001e+00	-2.729999e+00	1.852491e-01	3.608888e-03	2.143217e-03
-2.729999e+00	-2.660000e+00	2.022850e-01	6.060102e-03	5.465042e-03
-2.660001e+00	-2.589999e+00	2.000174e-01	5.514443e-03	4.636373e-03
-2.590000e+00	-2.520000e+00	2.095800e-01	6.644304e-03	6.087242e-03
-2.520000e+00	-2.450000e+00	2.040396e-01	5.501029e-03	4.421161e-03
-2.450000e+00	-2.380000e+00	2.074518e-01	5.730839e-03	4.607559e-03
-2.380000e+00	-2.310000e+00	1.972638e-01	3.789383e-03	1.858020e-03
-2.310000e+00	-2.240000e+00	2.026106e-01	4.265776e-03	2.450980e-03
-2.240000e+00	-2.170000e+00	2.029567e-01	4.138643e-03	2.170705e-03
-2.170000e+00	-2.100000e+00	2.100983e-01	4.980666e-03	3.239777e-03
-2.100000e+00	-2.030000e+00	2.015890e-01	3.236168e-03	1.275059e-03
-2.030000e+00	-1.960000e+00	2.183975e-01	5.657647e-03	4.039729e-03
-1.960000e+00	-1.890000e+00	2.158022e-01	4.593788e-03	2.463668e-03
-1.890000e+00	-1.820000e+00	2.311285e-01	6.991039e-03	5.638561e-03
-1.820000e+00	-1.750000e+00	2.331157e-01	6.657198e-03	5.090448e-03
-1.750000e+00	-1.680000e+00	2.377217e-01	6.985732e-03	5.404624e-03
-1.680000e+00	-1.610000e+00	2.360703e-01	5.902890e-03	3.823500e-03
-1.610000e+00	-1.540000e+00	2.479541e-01	7.209146e-03	5.481177e-03
-1.540000e+00	-1.470000e+00	2.444219e-01	5.620095e-03	3.218697e-03
-1.470000e+00	-1.400000e+00	2.605775e-01	7.144745e-03	5.040044e-03
-1.400000e+00	-1.330000e+00	2.616630e-01	6.332448e-03	3.771199e-03
-1.330000e+00	-1.260000e+00	2.763736e-01	7.450276e-03	5.056006e-03
-1.260000e+00	-1.190000e+00	2.810937e-01	6.559380e-03	3.642258e-03
-1.190000e+00	-1.120000e+00	2.936086e-01	6.600191e-03	3.350970e-03
-1.120000e+00	-1.050000e+00	3.933057e-01	4.430344e-02	5.621107e-02
-1.050000e+00	-9.799997e-01	3.999232e-01	2.439425e-02	2.752536e-02
-9.799994e-01	-9.099996e-01	3.618969e-01	2.156395e-02	2.430002e-02
-9.099995e-01	-8.399999e-01	3.353546e-01	1.979918e-02	2.232075e-02
-8.399999e-01	-7.700009e-01	3.024630e-01	1.901611e-02	2.126011e-02
-7.700009e-01	-7.000005e-01	2.515919e-01	1.462068e-02	1.640053e-02
-7.000005e-01	-6.299997e-01	1.860822e-01	1.048569e-02	1.134295e-02
-6.299998e-01	-5.599998e-01	9.118660e-02	5.388848e-03	5.763370e-03
-5.599998e-01	-4.899996e-01	3.701436e-02	9.525697e-04	6.504802e-04
-4.899995e-01	-4.200005e-01	1.084975e-02	4.718401e-04	2.668935e-04
-4.200004e-01	-3.499996e-01	3.671898e-07	6.371593e-08	8.536700e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
LineColor=green
LineStyle=solid
Path=//net/theorie/home/reichelt12/sandbox/PlotTesting/R8/resum-plots-all-variations-test/Resum_NLO_Normalised.yoda/CMS_2018_PAS_SMP_18_QGX_ZPJ/d22-x15-y09
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.647596e-01	5.319177e-03	4.490451e-03
-4.899998e+00	-4.830000e+00	9.829599e-02	1.128370e-02	6.453045e-03
-4.830000e+00	-4.760000e+00	1.842701e-01	9.448359e-03	1.025485e-02
-4.760000e+00	-4.690000e+00	2.182394e-01	1.424903e-02	1.627949e-02
-4.690000e+00	-4.620000e+00	1.557917e-01	4.451077e-03	3.573364e-03
-4.620000e+00	-4.550000e+00	1.924038e-01	1.076043e-02	1.190600e-02
-4.550000e+00	-4.480000e+00	1.834843e-01	9.734258e-03	1.073275e-02
-4.480000e+00	-4.410000e+00	1.457427e-01	1.983795e-03	4.499751e-04
-4.410000e+00	-4.340000e+00	1.642114e-01	5.462191e-03	4.874028e-03
-4.340000e+00	-4.270000e+00	1.848931e-01	8.808760e-03	9.111085e-03
-4.270000e+00	-4.200000e+00	2.064848e-01	1.307623e-02	1.498616e-02
-4.200000e+00	-4.130000e+00	1.933350e-01	1.012300e-02	1.087870e-02
-4.130000e+00	-4.060000e+00	2.139915e-01	1.445404e-02	1.694354e-02
-4.060000e+00	-3.990002e+00	1.861899e-01	8.965032e-03	9.389238e-03
-3.990001e+00	-3.920001e+00	1.662929e-01	5.882752e-03	5.343172e-03
-3.920001e+00	-3.849999e+00	2.065735e-01	1.336232e-02	1.551341e-02
-3.849999e+00	-3.779999e+00	2.166836e-01	1.486904e-02	1.745993e-02
-3.779999e+00	-3.710001e+00	2.212553e-01	1.571678e-02	1.859064e-02
-3.710001e+00	-3.639999e+00	1.685054e-01	6.283833e-03	5.915589e-03
-3.639999e+00	-3.570001e+00	1.949962e-01	1.076426e-02	1.187152e-02
-3.570001e+00	-3.499999e+00	1.911310e-01	1.000072e-02	1.085519e-02
-3.500000e+00	-3.430000e+00	2.169200e-01	1.460207e-02	1.697869e-02
-3.430000e+00	-3.360000e+00	1.881220e-01	1.003777e-02	1.101332e-02
-3.360000e+00	-3.290000e+00	2.538324e-01	2.107511e-02	2.567892e-02
-3.290000e+00	-3.220000e+00	1.966921e-01	1.069177e-02	1.164123e-02
-3.220000e+00	-3.150000e+00	2.000632e-01	1.219564e-02	1.397119e-02
-3.150000e+00	-3.080000e+00	1.801658e-01	8.041127e-03	8.224429e-03
-3.080000e+00	-3.010000e+00	2.072846e-01	1.299003e-02	1.482124e-02
-3.010000e+00	-2.940002e+00	2.195210e-01	1.514258e-02	1.774133e-02
-2.940001e+00	-2.870001e+00	1.749888e-01	7.182356e-03	7.055612e-03
-2.870001e+00	-2.800001e+00	2.307583e-01	1.688487e-02	2.005811e-02
-2.800001e+00	-2.729999e+00	2.033858e-01	1.188527e-02	1.330495e-02
-2.729999e+00	-2.660000e+00	2.317380e-01	1.706898e-02	2.029716e-02
-2.660001e+00	-2.589999e+00	2.240215e-01	1.588174e-02	1.873184e-02
-2.590000e+00	-2.520000e+00	2.375663e-01	1.790913e-02	2.142192e-02
-2.520000e+00	-2.450000e+00	2.230839e-01	1.537043e-02	1.800871e-02
-2.450000e+00	-2.380000e+00	2.257379e-01	1.567137e-02	1.835590e-02
-2.380000e+00	-2.310000e+00	2.032997e-01	1.162217e-02	1.292683e-02
-2.310000e+00	-2.240000e+00	2.103783e-01	1.269289e-02	1.432991e-02
-2.240000e+00	-2.170000e+00	2.071214e-01	1.225142e-02	1.374731e-02
-2.170000e+00	-2.100000e+00	2.149705e-01	1.354910e-02	1.548079e-02
-2.100000e+00	-2.030000e+00	2.012938e-01	1.091757e-02	1.190771e-02
-2.030000e+00	-1.960000e+00	2.227646e-01	1.473428e-02	1.703731e-02
-1.960000e+00	-1.890000e+00	2.165264e-01	1.307953e-02	1.474042e-02
-1.890000e+00	-1.820000e+00	2.354592e-01	1.673349e-02	1.970781e-02
-1.820000e+00	-1.750000e+00	2.346424e-01	1.612040e-02	1.879024e-02
-1.750000e+00	-1.680000e+00	2.365419e-01	1.632070e-02	1.904966e-02
-1.680000e+00	-1.610000e+00	2.305802e-01	1.470465e-02	1.678797e-02
-1.610000e+00	-1.540000e+00	2.437124e-01	1.677936e-02	1.957773e-02
-1.540000e+00	-1.470000e+00	2.336033e-01	1.434499e-02	1.622892e-02
-1.470000e+00	-1.400000e+00	2.508408e-01	1.671793e-02	1.927304e-02
-1.400000e+00	-1.330000e+00	2.459360e-01	1.551062e-02	1.761477e-02
-1.330000e+00	-1.260000e+00	2.600172e-01	1.741674e-02	2.008480e-02
-1.260000e+00	-1.190000e+00	2.595519e-01	1.651733e-02	1.876673e-02
-1.190000e+00	-1.120000e+00	2.683484e-01	1.705342e-02	1.933216e-02
-1.120000e+00	-1.050000e+00	2.897207e-01	1.994885e-02	2.312636e-02
-1.050000e+00	-9.799997e-01	2.750311e-01	1.835609e-02	2.111643e-02
-9.799994e-01	-9.099996e-01	2.436081e-01	1.609909e-02	1.848253e-02
-9.099995e-01	-8.399999e-01	2.277798e-01	1.554468e-02	1.792372e-02
-8.399999e-01	-7.700009e-01	2.062562e-01	1.569000e-02	1.856891e-02
-7.700009e-01	-7.000005e-01	1.675434e-01	1.235158e-02	1.449184e-02
-7.000005e-01	-6.299997e-01	1.158821e-01	8.939925e-03	1.054854e-02
-6.299998e-01	-5.599998e-01	3.765341e-02	4.533076e-03	5.816436e-03
-5.599998e-01	-4.899996e-01	3.556450e-03	6.354823e-04	8.541683e-04
-4.899995e-01	-4.200005e-01	3.171082e-04	5.691055e-05	7.658849e-05
-4.200004e-01	-3.499996e-01	3.671898e-07	6.371593e-08	8.536700e-08
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_SD_alpha05_R4.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-2.2
Title=$\alpha=1/2$, groomed, $R = 0.4$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.501749e-07	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.424114e-05	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	6.815872e-04	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	5.409493e-03	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.103230e-02	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.162194e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.385615e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.526595e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.454529e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	5.186331e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.773186e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.264252e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.699393e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	7.110382e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	7.522439e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	7.961183e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	9.602399e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.065552e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.053369e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	1.014166e+00	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.479223e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.573967e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.462045e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	6.201994e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.858860e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.503991e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.214775e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.056021e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.552394e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.553715e-07	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.518450e-05	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	6.967938e-04	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	5.537485e-03	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.181759e-02	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.193002e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.449927e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.622351e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.576199e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	5.328893e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.933148e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.439621e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.889348e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	7.314720e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	7.741948e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	8.197008e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	9.706747e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.060583e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.042870e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.986580e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.287145e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.355798e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.234798e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	5.978887e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.654857e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.334424e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.088392e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	9.847702e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.430989e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R4
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.605919e-07	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.611907e-05	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	7.115012e-04	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	5.657536e-03	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.252858e-02	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.220183e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.505852e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.704572e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.678870e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	5.446390e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.060921e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.573879e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.027378e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	7.453938e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	7.880735e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	8.333102e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	9.787411e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.061253e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.039119e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.907108e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.170437e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.208740e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.065806e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	5.799368e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.476926e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.171624e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.957830e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	9.045636e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.283711e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_SD_alpha05_R8.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-2.2
Title=$\alpha=1/2$, groomed, $R = 0.8$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	7.890242e-07	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	9.681081e-05	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.301221e-03	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	9.595411e-03	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.236536e-02	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.734971e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.096676e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.139390e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.873765e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	5.396657e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.790364e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.111893e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.398385e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	6.675849e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	6.963237e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	7.277211e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	9.115588e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.039693e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.030394e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.953461e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.349400e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.507732e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.467777e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	6.275633e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.989024e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.669379e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.380365e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.176828e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.791224e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	8.102463e-07	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	9.949156e-05	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.339056e-03	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	9.892102e-03	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.410088e-02	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.794912e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.205134e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.285142e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	5.046025e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	5.588181e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.996657e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.330589e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.628835e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	6.917859e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	7.217142e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	7.544343e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	9.217269e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.031129e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.015365e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.748184e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.101854e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.235986e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.186853e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	6.003367e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.742230e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.463988e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.228507e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.089855e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.649916e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha05_beta0_R8
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	8.785896e-07	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	1.079944e-04	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.456141e-03	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.078248e-02	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.913143e-02	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.964748e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.508310e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.687170e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	5.512598e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.093908e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.524234e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.867690e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.165799e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	7.447665e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	7.733171e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	8.040474e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	9.489334e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.029419e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	9.965770e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.400084e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	8.611977e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	7.631255e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	6.502008e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	5.279516e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.027920e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	2.813781e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.705663e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	7.690283e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.060803e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_SD_alpha1_R4.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-3.7
Title=$\alpha=1$, groomed, $R = 0.4$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.309557e-12	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	3.726151e-09	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	2.189722e-07	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	2.865491e-06	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.797229e-05	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	7.588535e-05	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.574543e-04	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	7.573758e-04	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.008810e-03	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	4.934568e-03	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.140451e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.372466e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	4.252933e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	6.618950e-02	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	9.222061e-02	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.184991e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.436602e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.670013e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.882805e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.075276e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.249016e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.406381e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.549463e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.680638e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.801941e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.914646e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	3.020721e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	3.120886e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	3.216689e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.308606e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.397458e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.484029e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	3.568785e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.652613e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.736010e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.819950e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.905302e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.993878e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.086976e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.187206e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.297822e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.423236e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.568834e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.742698e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.955379e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	5.811323e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	6.083711e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.656220e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	5.167399e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.621332e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.037578e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.425619e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.804053e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.187512e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.591185e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.037131e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	5.371655e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.168276e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.336610e-12	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	3.803465e-09	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	2.235441e-07	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	2.926002e-06	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.835751e-05	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	7.754465e-05	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.632225e-04	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	7.748176e-04	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.056443e-03	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	5.055385e-03	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.169306e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.434064e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	4.365342e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	6.795788e-02	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	9.470278e-02	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.217018e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.475578e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.715530e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.934260e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.132228e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.310978e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.473000e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.620365e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.755620e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.880753e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.997112e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	3.106608e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	3.210545e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	3.309470e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.404851e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.496901e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.586804e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	3.674986e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.761958e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.848857e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.935960e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.024997e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.117015e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.214074e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.318403e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.433397e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.563608e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.714959e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.895509e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	5.116112e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	5.712468e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.751458e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.314253e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.822046e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.285379e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.716952e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.130465e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.540146e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.961218e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.410274e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	9.035834e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	4.579540e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	9.752220e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R4
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.364151e-12	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	3.881992e-09	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	2.281746e-07	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	2.986932e-06	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.874285e-05	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	7.918820e-05	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	2.688702e-04	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	7.916690e-04	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.101829e-03	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	5.168734e-03	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.195956e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.490274e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	4.466963e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	6.954796e-02	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	9.692387e-02	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.245604e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.510239e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.755765e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.979549e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.181979e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.364679e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.530203e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.680620e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.818636e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.945904e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	3.064504e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	3.175671e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	3.281103e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	3.381547e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.477672e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.570875e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.661358e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	3.749959e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.837329e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.923829e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	4.010753e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.099214e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.190257e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.285723e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.388480e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.501046e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.628410e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.776557e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.952390e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	5.167918e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	5.667190e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.610488e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.151550e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.641727e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.091132e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.513551e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.923877e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.336943e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.769952e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.240110e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	7.664537e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	3.685923e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	7.344019e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_SD_alpha1_R8.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-3.7
Title=$\alpha=1$, groomed, $R = 0.8$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	3.134958e-11	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	3.243623e-08	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.135512e-06	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.101053e-05	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	5.671464e-05	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.122940e-04	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	6.626334e-04	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.831390e-03	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	4.612715e-03	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.090625e-02	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.403946e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	4.590049e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	7.406866e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.042072e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.330002e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.587910e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.811297e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.001978e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.164253e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.303209e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.423361e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.528871e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.622744e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.707573e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.785891e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.858402e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.927258e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.992907e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	3.056078e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.118033e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.178390e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.238395e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	3.298069e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.357755e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.418409e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.480158e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.544228e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.611091e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	3.682617e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	3.759840e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	3.845617e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.943010e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.055586e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.188875e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.350779e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	5.550443e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	6.192378e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.824616e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	5.391664e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.902950e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.364374e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.791427e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	3.192349e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.578402e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.959576e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.348210e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	7.485289e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.745448e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	3.218846e-11	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	3.330831e-08	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.166281e-06	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.131286e-05	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	5.829904e-05	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.183646e-04	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	6.820942e-04	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.886784e-03	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	4.756687e-03	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.125836e-02	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.484094e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	4.746541e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	7.662821e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.078367e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.376557e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.643684e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.875108e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.072670e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.240819e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.384895e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.509509e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.618983e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.716434e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.804661e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.885854e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.961361e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	3.032925e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	3.101391e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	3.167271e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.231635e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.294859e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.357232e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	3.419316e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.481908e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.544928e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.609483e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.676242e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.746250e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	3.820422e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	3.901207e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	3.990647e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.092099e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.209155e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.348213e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.516328e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	5.418669e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.794109e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.416453e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.983856e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.504107e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.986628e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.441342e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.879085e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.309516e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.742841e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.187794e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	6.524003e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.518560e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha1_beta0_R8
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	3.492545e-11	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	3.614724e-08	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.266089e-06	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.228762e-05	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	6.336737e-05	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.375747e-04	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	7.429330e-04	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	2.057656e-03	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	5.194377e-03	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.231242e-02	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.720543e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	5.203549e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	8.405392e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.183211e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.510575e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.803687e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	2.057335e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.273578e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.457243e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.614107e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.749327e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.867602e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.972227e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	3.066529e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	3.152743e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	3.232558e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	3.307506e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	3.378435e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	3.446634e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.512340e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.576201e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.638610e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	3.700561e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	3.761619e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.822506e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	3.883916e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	3.946541e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.010716e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.078219e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.150247e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.228820e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.317076e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.418589e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.538500e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.683848e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	5.212780e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.225334e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	4.766036e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.264569e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	3.731297e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.178993e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.621160e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.072240e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.547837e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.064373e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	6.404695e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	2.957495e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	5.552795e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_SD_alpha2_R4.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-7
Title=$\alpha=2$, groomed, $R = 0.4$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.319527e-04	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	2.354958e-04	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	4.033645e-04	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	6.755262e-04	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.103129e-03	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.755171e-03	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	2.739155e-03	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	4.205566e-03	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	6.427788e-03	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	9.724379e-03	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.422858e-02	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	1.978719e-02	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	2.609801e-02	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	3.285717e-02	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	3.981310e-02	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	4.677753e-02	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	5.362139e-02	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	6.025780e-02	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	6.663055e-02	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	7.271661e-02	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	7.850881e-02	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	8.399890e-02	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	8.920504e-02	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	9.413230e-02	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	9.880736e-02	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.032394e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.074477e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.114557e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.152750e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.189241e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.224208e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.257741e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.290004e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.321126e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.351080e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.380300e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.408597e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.436107e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.463021e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.489161e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.514670e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.539771e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.564495e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.588921e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.612472e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.636090e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.659231e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.682004e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.704619e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.726813e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.748827e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.770455e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.791994e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.812922e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.833980e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.854435e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.874463e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.894354e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.913713e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.932690e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.951317e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	1.969380e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	1.986797e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.003791e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.020548e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.036521e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.051971e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.067435e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.082578e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.097807e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.113646e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	2.130198e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	2.148552e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	2.169667e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.194772e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.225735e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.264884e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.315470e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	2.381572e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.469501e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	2.586367e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.743092e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	2.953601e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.238098e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.689536e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.895882e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.607137e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.300448e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.967903e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.613182e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.225275e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.783065e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.235941e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.440305e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.348704e-04	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	2.407753e-04	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	4.125382e-04	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	6.911298e-04	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.129002e-03	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.797030e-03	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	2.805534e-03	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	4.309183e-03	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	6.589108e-03	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	9.972913e-03	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.459823e-02	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	2.030723e-02	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	2.679012e-02	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	3.373419e-02	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	4.088062e-02	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	4.803673e-02	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	5.507003e-02	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	6.188908e-02	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	6.843755e-02	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	7.469462e-02	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	8.064739e-02	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	8.629360e-02	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	9.164558e-02	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	9.671448e-02	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.015231e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.060806e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.104164e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.145380e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.184728e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.222296e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.258339e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.292929e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.326151e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.358271e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.389320e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.419339e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.448611e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.476917e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.504645e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.531816e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.558375e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.584141e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.609953e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.634881e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.659546e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.683907e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.707997e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.731501e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.755112e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.778121e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.800932e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.823356e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.845751e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.867713e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.889229e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.910740e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.931643e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.952232e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.972464e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.992318e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.011481e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.030243e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.048773e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.066465e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.083739e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.100647e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.116793e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.132795e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.148834e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.164620e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.181195e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	2.198483e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	2.217793e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	2.239744e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.265943e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.298000e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.338663e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.391061e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	2.459649e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.550743e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	2.671669e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.833708e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	3.051621e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.345591e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.641571e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.340408e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.071958e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.788354e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.491032e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.177718e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	1.842554e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.468805e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.014029e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	3.640214e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R4
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	1.377450e-04	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	2.459444e-04	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	4.214568e-04	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	7.061872e-04	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	1.153793e-03	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	1.836799e-03	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	2.868116e-03	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	4.406145e-03	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	6.738702e-03	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	1.020151e-02	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	1.493526e-02	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	2.077907e-02	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	2.741470e-02	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	3.452351e-02	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	4.183892e-02	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	4.916472e-02	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	5.636308e-02	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	6.334198e-02	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	7.004847e-02	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	7.644982e-02	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	8.253925e-02	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	8.831832e-02	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	9.379356e-02	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	9.897802e-02	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.038946e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.085564e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.129849e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.172015e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.212197e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.250562e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.287372e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.322643e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.356572e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.389428e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.420933e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.451610e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.481347e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.510317e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.538318e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.566160e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.592996e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.619444e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.645535e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.670948e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.695902e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.720536e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.745156e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.768937e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.792848e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.816154e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.839265e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.862006e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.884700e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.906782e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.928596e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.950027e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.971448e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.991918e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.012289e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.032083e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.051524e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.070207e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.088438e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.106051e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.123225e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.139437e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.155483e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.170968e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.185912e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.201141e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.216601e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	2.232734e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	2.250712e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	2.270673e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.294861e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.324550e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.362348e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.411520e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	2.476407e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.562824e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	2.678834e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.834902e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	3.045909e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.332057e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.567136e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.094614e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	2.813424e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.521859e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.221549e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	1.913215e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	1.592979e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.251071e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	8.538140e-02	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	3.053083e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_SD_alpha2_R8.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-7
Title=$\alpha=2$, groomed, $R = 0.8$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	3.658887e-04	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	6.222812e-04	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	1.033431e-03	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.690501e-03	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	2.677839e-03	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	4.152919e-03	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	6.336370e-03	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	9.577718e-03	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.455466e-02	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	2.151048e-02	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	2.990029e-02	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	3.881431e-02	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	4.761589e-02	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	5.596494e-02	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	6.370715e-02	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	7.079819e-02	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	7.724817e-02	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	8.310417e-02	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	8.840954e-02	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	9.323143e-02	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	9.762472e-02	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	1.016389e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	1.053241e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	1.087199e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.118650e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.147919e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.175314e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.201014e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.225337e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.248373e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.270389e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.291360e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.311662e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.331026e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.350045e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.368379e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.386209e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.403915e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.420878e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.437727e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.454200e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.470720e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.486720e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.502885e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.518649e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.534302e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.549968e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.565338e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.580803e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.596135e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.611360e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.626462e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.641371e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.656391e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.671197e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.686100e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.700514e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.715288e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.729237e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.743776e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.757670e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	1.771586e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	1.785367e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	1.799131e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.812606e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.826152e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.839673e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	1.853304e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	1.867134e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	1.881885e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	1.897405e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.913940e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.932608e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	1.953803e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	1.978732e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.008780e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.045517e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.091626e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	2.149967e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.224701e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	2.321505e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.446984e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	2.612133e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	2.829323e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.435978e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	4.416726e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	4.178937e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.911060e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.610962e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	3.262795e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.854785e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.345510e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.658071e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	6.008642e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	3.764921e-04	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	6.405701e-04	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	1.064295e-03	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.741862e-03	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	2.760496e-03	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	4.283275e-03	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	6.538728e-03	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	9.889193e-03	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.503775e-02	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	2.223685e-02	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	3.092354e-02	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	4.015419e-02	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	4.926963e-02	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	5.791773e-02	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	6.593558e-02	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	7.328054e-02	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	7.996412e-02	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	8.602758e-02	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	9.152622e-02	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	9.652132e-02	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	1.010760e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	1.052355e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	1.090561e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	1.125752e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.158376e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.188755e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.217141e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.243850e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.269077e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.292991e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.315847e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.337769e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.358639e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.378964e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.398559e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.417681e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.436314e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.454431e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.472421e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.489709e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.507230e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.524010e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.541073e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.557537e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.574155e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.590348e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.606910e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.622776e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.638979e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.654668e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.670809e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.686467e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.702133e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.717729e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.733273e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.748574e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.763765e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.779097e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.793880e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.808976e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.823287e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	1.838181e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	1.852378e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	1.866522e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.880832e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.894955e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.908893e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	1.923301e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	1.937967e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	1.953136e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	1.969253e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.986643e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	2.005929e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	2.028238e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.054261e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.085284e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.123695e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.171574e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	2.232044e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.309963e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	2.410230e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.540744e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	2.712123e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	2.937990e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.368906e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.781245e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.562357e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.321545e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.054878e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.753494e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.402804e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.971542e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.391379e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	5.041368e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/SDJA_alpha2_beta0_R8
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	4.098430e-04	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	6.977341e-04	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	1.160053e-03	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	1.899914e-03	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	3.013127e-03	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	4.678604e-03	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	7.147545e-03	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	1.081872e-02	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	1.646544e-02	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	2.436767e-02	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	3.390610e-02	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	4.404421e-02	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	5.405476e-02	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	6.355227e-02	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	7.235640e-02	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	8.041757e-02	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	8.774887e-02	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	9.439764e-02	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	1.004229e-01	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	1.058923e-01	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	1.108732e-01	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	1.154182e-01	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	1.195860e-01	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	1.234217e-01	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	1.269703e-01	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	1.302678e-01	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	1.333495e-01	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	1.362365e-01	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	1.389628e-01	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	1.415330e-01	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	1.440130e-01	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	1.463363e-01	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	1.485935e-01	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	1.507715e-01	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	1.528570e-01	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	1.548965e-01	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	1.568681e-01	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	1.588088e-01	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.606981e-01	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.625375e-01	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.643813e-01	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.661518e-01	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.679329e-01	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.696895e-01	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.714085e-01	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.731217e-01	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.748361e-01	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.764976e-01	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.781742e-01	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.798202e-01	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.814745e-01	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.830979e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.847243e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.863196e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.878979e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.894639e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.910049e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.925403e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.940342e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.954822e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.969548e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	1.983431e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	1.997186e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.010498e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	2.023354e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	2.036222e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.048269e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.060370e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.072070e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.083875e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.095773e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	2.108286e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	2.121842e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	2.137146e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.154888e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	2.176337e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.203485e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.237790e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	2.282736e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	2.342344e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	2.420978e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	2.526514e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	2.668139e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	2.858978e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.056436e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	2.821355e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	2.552501e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.275862e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	1.994060e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	1.707425e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	1.413859e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.104987e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	7.521126e-02	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.688863e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_alpha05_R4.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-2.1
Title=$\alpha=1/2, R = 0.4$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha05_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha05_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha05_R4
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha05_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha05_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha05_R4
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha05_R4
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha05_R4
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha05_R4
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	7.329468e-09	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.497281e-06	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	5.904834e-05	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	6.468809e-04	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.855525e-03	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.531042e-02	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	7.754242e-02	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.636563e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.758792e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.027884e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.332745e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.584978e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.723803e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	8.710495e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	9.518950e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	1.012764e+00	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	1.051414e+00	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.065552e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.053369e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	1.014166e+00	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.479223e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.573967e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.462045e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	6.201994e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.858860e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.503991e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.214775e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.056021e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.552394e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha05_R4
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha05_R4
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	8.355126e-09	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.822238e-06	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	6.629438e-05	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	7.227091e-04	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.403226e-03	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.799481e-02	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	8.487062e-02	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.770144e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	2.949242e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.258728e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.581228e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.827915e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.941612e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	8.887895e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	9.645627e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	1.019727e+00	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	1.052360e+00	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.060583e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.042870e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.986580e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.287145e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.355798e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.234798e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	5.978887e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.654857e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.334424e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.088392e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	9.847702e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.430989e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha05_R4
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha05_R4
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	8.795648e-09	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	2.965693e-06	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	6.956293e-05	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	7.574700e-04	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.657523e-03	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	2.926907e-02	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	8.850613e-02	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.840297e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.055983e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.397681e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.742727e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.999527e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	8.109698e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	9.040299e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	9.771735e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	1.028813e+00	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	1.057395e+00	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.061253e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.039119e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.907108e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.170437e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.208740e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.065806e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	5.799368e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.476926e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.171624e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.957830e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	9.045636e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.283711e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_alpha05_R8.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-2.1
Title=$\alpha=1/2, R = 0.8$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha05_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha05_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha05_R8
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha05_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha05_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha05_R8
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha05_R8
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha05_R8
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha05_R8
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.337414e-08	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	5.375598e-06	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.086552e-04	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.092210e-03	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	7.739412e-03	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	3.659644e-02	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	9.963563e-02	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	1.921601e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.038524e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.241456e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.443022e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.582346e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.618969e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	8.525395e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	9.280876e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	9.861857e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	1.024174e+00	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.039693e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.030394e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.953461e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.349400e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.507732e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.467777e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	6.275633e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.989024e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.669379e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.380365e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.176828e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.791224e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha05_R8
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha05_R8
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.764005e-08	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	6.289593e-06	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.261279e-04	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.260415e-03	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	8.888906e-03	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	4.166990e-02	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	1.118153e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.122639e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.305204e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.547644e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.759380e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.880890e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.877205e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	8.727958e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	9.415707e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	9.923256e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	1.022884e+00	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.031129e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	1.015365e+00	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.748184e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	9.101854e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	8.235986e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	7.186853e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	6.003367e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.742230e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	3.463988e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	2.228507e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	1.089855e-01	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.649916e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha05_R8
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha05_R8
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.394935e-08	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	7.671722e-06	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	1.530023e-04	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	1.522373e-03	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	1.069641e-02	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	4.981709e-02	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	1.322039e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	2.477381e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	3.804870e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	5.160769e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.439643e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	7.576345e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	8.537337e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	9.307487e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	9.878250e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	1.024064e+00	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	1.038315e+00	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	1.029419e+00	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	9.965770e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	9.400084e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	8.611977e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	7.631255e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	6.502008e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	5.279516e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.027920e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	2.813781e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.705663e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	7.690283e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.060803e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_alpha1_R4.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-3.2
Title=$\alpha=1, R = 0.4$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha1_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha1_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha1_R4
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha1_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha1_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha1_R4
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha1_R4
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha1_R4
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha1_R4
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	4.397195e-14	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	3.380819e-12	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	9.860557e-11	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.531253e-09	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.521960e-08	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.097192e-07	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	6.248814e-07	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	2.980163e-06	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.238778e-05	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	4.610201e-05	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.552176e-04	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	4.701135e-04	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.268604e-03	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.041674e-03	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	6.517288e-03	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.261334e-02	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.232725e-02	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.658020e-02	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	5.608092e-02	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	8.120849e-02	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.119894e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.480513e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	1.887364e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.331516e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.802995e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.290728e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.784700e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.274430e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.750584e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	5.203005e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	5.624218e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	6.004937e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	6.338486e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.614055e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.825839e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.965292e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	7.028703e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	7.007615e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	6.902664e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	6.712416e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	6.438206e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	6.083711e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.656220e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	5.167399e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.621332e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.037578e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.425619e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.804053e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.187512e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.591185e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.037131e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	5.371655e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.168276e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha1_R4
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha1_R4
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.262872e-13	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.366295e-11	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	3.380399e-10	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	4.610076e-09	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	4.129321e-08	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.738185e-07	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.457234e-06	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	6.571192e-06	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	2.605716e-05	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	9.300762e-05	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	3.002202e-04	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	8.677142e-04	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.224549e-03	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	5.058803e-03	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.029173e-02	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.896467e-02	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	3.207640e-02	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	5.040643e-02	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	7.440144e-02	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.040940e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.391284e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.788096e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.222089e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.682634e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.158679e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.639574e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.115281e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.577275e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.016658e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	5.426150e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	5.798401e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	6.126500e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	6.403070e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.621777e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.775784e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.859868e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.869245e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	6.800887e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	6.653148e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	6.426914e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	6.124446e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.751458e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.314253e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.822046e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.285379e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.716952e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.130465e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.540146e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.961218e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.410274e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	9.035834e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	4.579540e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	9.752220e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha1_R4
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha1_R4
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.691472e-13	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.599738e-11	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	3.926643e-10	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	5.317501e-09	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	4.734292e-08	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	3.123146e-07	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.654751e-06	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	7.433078e-06	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	2.937495e-05	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.045204e-04	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	3.362662e-04	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	9.681664e-04	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.471166e-03	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	5.592707e-03	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.132118e-02	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.075710e-02	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	3.493281e-02	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	5.462644e-02	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	8.024425e-02	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.117451e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.486689e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.902171e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.353460e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.828845e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.316513e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.805124e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.284338e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.745166e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.178914e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	5.578485e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	5.936849e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	6.247170e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	6.502802e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.697845e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.826018e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.882836e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.863792e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	6.766535e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	6.590197e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	6.336298e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	6.007898e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.610488e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.151550e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.641727e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.091132e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.513551e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.923877e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.336943e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.769952e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.240110e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	7.664537e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	3.685923e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	7.344019e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_alpha1_R8.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-3.2
Title=$\alpha=1, R = 0.8$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha1_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha1_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha1_R8
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha1_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha1_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha1_R8
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha1_R8
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha1_R8
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha1_R8
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.781631e-13	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.454665e-11	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	3.271951e-10	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	4.174799e-09	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.569847e-08	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	2.291764e-07	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.191987e-06	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	5.286774e-06	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	2.070899e-05	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	7.318155e-05	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	2.339311e-04	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	6.697199e-04	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.703550e-03	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	3.854968e-03	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	7.830318e-03	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	1.445375e-02	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.455872e-02	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.886073e-02	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	5.787094e-02	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	8.181794e-02	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.106460e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.440274e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	1.814707e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.222701e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	2.656594e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.108108e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.569943e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.032342e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.487976e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	4.928261e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	5.345756e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	5.730517e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	6.074139e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.368936e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.603309e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.775143e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.875176e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	6.897196e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	6.841206e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	6.703878e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	6.485952e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	6.192378e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.824616e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	5.391664e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.902950e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	4.364374e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.791427e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	3.192349e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.578402e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.959576e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.348210e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	7.485289e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.745448e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha1_R8
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha1_R8
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.576247e-14	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	2.216022e-12	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	8.749435e-11	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.600978e-09	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.733761e-08	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	1.301684e-07	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	7.532249e-07	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	3.600879e-06	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.489249e-05	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	5.497469e-05	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.838110e-04	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	5.534961e-04	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.481465e-03	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	3.506600e-03	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	7.382296e-03	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.399315e-02	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.421638e-02	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	3.878285e-02	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	5.815579e-02	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	8.248931e-02	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.116039e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.450553e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	1.821923e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.222371e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	2.643660e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.077546e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	3.516264e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	3.952253e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.379054e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.789320e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	5.176398e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	5.533682e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	5.854709e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	6.131499e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.357731e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.526883e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.633577e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.672091e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	6.640373e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	6.535426e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	6.357992e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	6.109619e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.794109e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	5.416453e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.983856e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	4.504107e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.986628e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	3.441342e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.879085e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.309516e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.742841e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	1.187794e-01	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	6.524003e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	1.518560e-02	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha1_R8
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha1_R8
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	3.347826e-14	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	4.336091e-12	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.648575e-10	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	2.922430e-09	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	3.079681e-08	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	2.259137e-07	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.281763e-06	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	6.024956e-06	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	2.455466e-05	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	8.946514e-05	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	2.952997e-04	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	8.762114e-04	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	2.304738e-03	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	5.349652e-03	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.103125e-02	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.047261e-02	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	3.469277e-02	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	5.442505e-02	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	7.998285e-02	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	1.112386e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	1.476460e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	1.883425e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	2.322576e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	2.782452e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	3.251555e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	3.719333e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.176389e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.614141e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	5.026211e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.405438e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	5.746475e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	6.043581e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	6.291254e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	6.484113e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	6.617658e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	6.686462e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	6.687533e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	6.617897e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	6.476237e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	6.263221e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	5.980639e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	5.632600e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	5.225334e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	4.766036e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	4.264569e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	3.731297e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	3.178993e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.621160e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	2.072240e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	1.547837e-01	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	1.064373e-01	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	6.404695e-02	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	2.957495e-02	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	5.552795e-03	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_alpha2_R4.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-4.1
Title=$\alpha=2, R = 0.4$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha2_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha2_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha2_R4
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha2_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha2_R4 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha2_R4
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha2_R4
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha2_R4
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R4.yoda/PtLead_408_1500/JA_alpha2_R4
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	3.095997e-12	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	5.223867e-10	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	6.255594e-09	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.349287e-07	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.256698e-06	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	6.918182e-06	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	2.882896e-05	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.011923e-04	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	3.144327e-04	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	8.889023e-04	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.358271e-03	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	5.706321e-03	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	1.197894e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	2.181968e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	3.542524e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	5.266223e-02	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	7.319403e-02	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	9.657826e-02	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.223069e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.498416e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.786973e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.083816e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.384474e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.685641e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.983044e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	3.273530e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	3.554331e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	3.823733e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	4.077301e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	4.313205e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	4.528815e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	4.723290e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.892492e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	5.037241e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	5.153515e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.241301e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	5.297151e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	5.322594e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	5.315665e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	5.279328e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	5.208462e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.107219e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.975083e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.814020e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.621914e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.404975e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.163018e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.895882e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.607137e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.300448e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.967903e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.613182e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.225275e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.783065e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.235941e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	4.440305e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha2_R4
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R4.yoda/PtLead_408_1500/JA_alpha2_R4
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	7.972603e-12	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.101217e-07	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	1.877259e-06	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.180871e-05	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	4.922717e-05	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.702993e-04	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	5.180999e-04	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.424695e-03	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	3.658034e-03	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	8.955664e-03	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.857540e-02	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.217023e-02	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	4.916880e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	6.901225e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	9.116233e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.150985e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.403471e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.664638e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.930633e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.198159e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.464036e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.725995e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.981557e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	3.229025e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.466204e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	3.691936e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	3.903977e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	4.101148e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	4.281572e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	4.444354e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	4.587209e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	4.709239e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.808922e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.885267e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.937352e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.963679e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	4.964344e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	4.938519e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.886882e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.808552e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.704511e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.575623e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.422550e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.246164e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.048541e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.830413e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.594004e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.340408e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.071958e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.788354e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.491032e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.177718e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	1.842554e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.468805e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.014029e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	3.640214e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha2_R4
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R4.yoda/PtLead_408_1500/JA_alpha2_R4
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.292482e-11	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.524174e-07	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	2.488112e-06	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.524857e-05	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	6.265204e-05	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	2.143386e-04	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	6.469615e-04	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.765656e-03	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	4.509268e-03	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	1.097379e-02	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	2.242734e-02	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.818704e-02	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	5.746831e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	7.957109e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.038621e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.297379e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.566810e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.842059e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	2.119112e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.394510e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.665170e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.928736e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	3.182926e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	3.426447e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.656767e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	3.873183e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	4.073907e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	4.257536e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	4.423124e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	4.568785e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	4.693747e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	4.796651e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.876013e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.931361e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.961593e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.966187e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	4.944024e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	4.895909e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.821124e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.720383e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.594112e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.442834e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.268167e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.070923e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	3.853356e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.616462e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.362935e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.094614e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	2.813424e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.521859e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	2.221549e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	1.913215e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	1.592979e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.251071e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	8.538140e-02	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	3.053083e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/NGL_alpha2_R8.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$\log_{10}(\lambda_\alpha)$
YLabel=$1/\sigma d\sigma/d\log_{10}(\lambda_\alpha)$
LegendXPos=0.32
LegendYPos=0.25
XMin=-4.1
Title=$\alpha=2, R = 0.8$
DrawOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha2_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha2_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha2_R8
LegendOnly=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha2_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha2_R8 //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha2_R8
RatioPlot=1
RatioPlotReference=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha2_R8
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha2_R8
LineColor=red
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/Baseline_R8.yoda/PtLead_408_1500/JA_alpha2_R8
Title=NLL
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	2.366873e-12	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	2.653053e-10	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	2.174004e-09	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	5.192620e-08	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	5.636853e-07	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	3.434128e-06	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.524509e-05	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	5.598812e-05	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	1.801918e-04	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	5.240383e-04	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.421370e-03	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.556108e-03	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	7.813268e-03	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.488604e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	2.512476e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	3.857773e-02	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	5.509814e-02	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	7.441146e-02	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	9.620604e-02	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.201084e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	1.457189e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	1.726543e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.005980e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.292159e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	2.580761e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	2.869253e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	3.154035e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	3.432007e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	3.699799e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	3.956689e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	4.198095e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	4.421090e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.623669e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.805797e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.961056e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	5.090260e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	5.192504e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	5.267425e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	5.312043e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	5.327353e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	5.313049e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	5.267036e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	5.195105e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	5.092873e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.963243e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.808018e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	4.624558e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	4.416726e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	4.178937e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.911060e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.610962e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	3.262795e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.854785e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	2.345510e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.658071e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	6.008642e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha2_R8
LineColor=blue
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGL_R8.yoda/PtLead_408_1500/JA_alpha2_R8
Title=NLL $S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	2.018919e-11	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	1.675682e-07	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	2.504884e-06	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	1.460153e-05	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	5.854724e-05	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	1.964923e-04	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	5.858380e-04	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	1.580039e-03	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	4.006580e-03	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	9.653442e-03	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	1.924815e-02	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	3.201976e-02	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	4.739406e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	6.492976e-02	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	8.424682e-02	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.049992e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.268797e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	1.496092e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	1.729408e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	1.966487e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.205218e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	2.443822e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	2.680395e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	2.913377e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.140709e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	3.361140e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	3.572379e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	3.773004e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	3.961222e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	4.135567e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	4.293986e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	4.435141e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.557931e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.660232e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.742027e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.801572e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	4.838680e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	4.852820e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.844071e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.811895e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.757034e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.679892e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	4.580596e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	4.460633e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	4.320151e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	4.159797e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.980313e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	3.781245e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	3.562357e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	3.321545e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	3.054878e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	2.753494e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	2.402804e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.971542e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	1.391379e-01	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	5.041368e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha2_R8
LineColor=green
LineStyle=solid
LineWidth=0.05
Path=//Users/Daniel/workspace/resum_devel/Tests/JetAngularities/ZJ/NLL_vars/plots/NoNGLNOSoft_R8.yoda/PtLead_408_1500/JA_alpha2_R8
Title=NLL $S_\text{global}=S_\text{non-global}=1$
# xlow	 xhigh	 val	 errminus	 errplus
-7.000000e+00	-6.930000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.929999e+00	-6.860001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.860002e+00	-6.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.790000e+00	-6.720000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.720000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.580000e+00	-6.510000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.510000e+00	-6.440000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.440000e+00	-6.370000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.370000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.230000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.230000e+00	-6.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.160000e+00	-6.090000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.090000e+00	-6.020000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.020000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.949999e+00	-5.879999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.879999e+00	-5.809999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.809999e+00	-5.740001e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.740000e+00	-5.670000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.670001e+00	-5.599999e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.530000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.530000e+00	-5.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.460000e+00	-5.390000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.390000e+00	-5.320000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.320000e+00	-5.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.250000e+00	-5.180000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.180000e+00	-5.110000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.110000e+00	-5.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.970000e+00	-4.899998e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.899998e+00	-4.830000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.830000e+00	-4.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.760000e+00	-4.690000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.690000e+00	-4.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.620000e+00	-4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.550000e+00	-4.480000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.410000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.410000e+00	-4.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.340000e+00	-4.270000e+00	1.400068e-10	0.000000e+00	0.000000e+00
-4.270000e+00	-4.200000e+00	6.189507e-07	0.000000e+00	0.000000e+00
-4.200000e+00	-4.130000e+00	7.817283e-06	0.000000e+00	0.000000e+00
-4.130000e+00	-4.060000e+00	4.105699e-05	0.000000e+00	0.000000e+00
-4.060000e+00	-3.990002e+00	1.563641e-04	0.000000e+00	0.000000e+00
-3.990001e+00	-3.920001e+00	5.015248e-04	0.000000e+00	0.000000e+00
-3.920001e+00	-3.849999e+00	1.450908e-03	0.000000e+00	0.000000e+00
-3.849999e+00	-3.779999e+00	3.796827e-03	0.000000e+00	0.000000e+00
-3.779999e+00	-3.710001e+00	9.449952e-03	0.000000e+00	0.000000e+00
-3.710001e+00	-3.639999e+00	2.209476e-02	0.000000e+00	0.000000e+00
-3.639999e+00	-3.570001e+00	4.098745e-02	0.000000e+00	0.000000e+00
-3.570001e+00	-3.499999e+00	6.326051e-02	0.000000e+00	0.000000e+00
-3.500000e+00	-3.430000e+00	8.773144e-02	0.000000e+00	0.000000e+00
-3.430000e+00	-3.360000e+00	1.136491e-01	0.000000e+00	0.000000e+00
-3.360000e+00	-3.290000e+00	1.404442e-01	0.000000e+00	0.000000e+00
-3.290000e+00	-3.220000e+00	1.676356e-01	0.000000e+00	0.000000e+00
-3.220000e+00	-3.150000e+00	1.948445e-01	0.000000e+00	0.000000e+00
-3.150000e+00	-3.080000e+00	2.217491e-01	0.000000e+00	0.000000e+00
-3.080000e+00	-3.010000e+00	2.480945e-01	0.000000e+00	0.000000e+00
-3.010000e+00	-2.940002e+00	2.736774e-01	0.000000e+00	0.000000e+00
-2.940001e+00	-2.870001e+00	2.983117e-01	0.000000e+00	0.000000e+00
-2.870001e+00	-2.800001e+00	3.218779e-01	0.000000e+00	0.000000e+00
-2.800001e+00	-2.729999e+00	3.442216e-01	0.000000e+00	0.000000e+00
-2.729999e+00	-2.660000e+00	3.652843e-01	0.000000e+00	0.000000e+00
-2.660001e+00	-2.589999e+00	3.849064e-01	0.000000e+00	0.000000e+00
-2.590000e+00	-2.520000e+00	4.030434e-01	0.000000e+00	0.000000e+00
-2.520000e+00	-2.450000e+00	4.195387e-01	0.000000e+00	0.000000e+00
-2.450000e+00	-2.380000e+00	4.343013e-01	0.000000e+00	0.000000e+00
-2.380000e+00	-2.310000e+00	4.472792e-01	0.000000e+00	0.000000e+00
-2.310000e+00	-2.240000e+00	4.582856e-01	0.000000e+00	0.000000e+00
-2.240000e+00	-2.170000e+00	4.672850e-01	0.000000e+00	0.000000e+00
-2.170000e+00	-2.100000e+00	4.741939e-01	0.000000e+00	0.000000e+00
-2.100000e+00	-2.030000e+00	4.788701e-01	0.000000e+00	0.000000e+00
-2.030000e+00	-1.960000e+00	4.812763e-01	0.000000e+00	0.000000e+00
-1.960000e+00	-1.890000e+00	4.813896e-01	0.000000e+00	0.000000e+00
-1.890000e+00	-1.820000e+00	4.790904e-01	0.000000e+00	0.000000e+00
-1.820000e+00	-1.750000e+00	4.744264e-01	0.000000e+00	0.000000e+00
-1.750000e+00	-1.680000e+00	4.674057e-01	0.000000e+00	0.000000e+00
-1.680000e+00	-1.610000e+00	4.579804e-01	0.000000e+00	0.000000e+00
-1.610000e+00	-1.540000e+00	4.462923e-01	0.000000e+00	0.000000e+00
-1.540000e+00	-1.470000e+00	4.323179e-01	0.000000e+00	0.000000e+00
-1.470000e+00	-1.400000e+00	4.162149e-01	0.000000e+00	0.000000e+00
-1.400000e+00	-1.330000e+00	3.980676e-01	0.000000e+00	0.000000e+00
-1.330000e+00	-1.260000e+00	3.780188e-01	0.000000e+00	0.000000e+00
-1.260000e+00	-1.190000e+00	3.562361e-01	0.000000e+00	0.000000e+00
-1.190000e+00	-1.120000e+00	3.328276e-01	0.000000e+00	0.000000e+00
-1.120000e+00	-1.050000e+00	3.080916e-01	0.000000e+00	0.000000e+00
-1.050000e+00	-9.799997e-01	2.821355e-01	0.000000e+00	0.000000e+00
-9.799994e-01	-9.099996e-01	2.552501e-01	0.000000e+00	0.000000e+00
-9.099995e-01	-8.399999e-01	2.275862e-01	0.000000e+00	0.000000e+00
-8.399999e-01	-7.700009e-01	1.994060e-01	0.000000e+00	0.000000e+00
-7.700009e-01	-7.000005e-01	1.707425e-01	0.000000e+00	0.000000e+00
-7.000005e-01	-6.299997e-01	1.413859e-01	0.000000e+00	0.000000e+00
-6.299998e-01	-5.599998e-01	1.104987e-01	0.000000e+00	0.000000e+00
-5.599998e-01	-4.899996e-01	7.521126e-02	0.000000e+00	0.000000e+00
-4.899995e-01	-4.200005e-01	2.688863e-02	0.000000e+00	0.000000e+00
-4.200004e-01	-3.499996e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.499996e-01	-2.800004e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.800004e-01	-2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.100000e-01	-1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.400000e-01	-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00
-7.000002e-02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


